TRESTLE: A Model of Concept Formation in Structured Domains

The literature on concept formation has demonstrated that humans are capable of learning concepts incrementally, with a variety of attribute types, and in both supervised and unsupervised settings. Many models of concept formation focus on a subset of these characteristics, but none account for all of them. In this paper, we present TRESTLE, an incremental account of probabilistic concept formation in structured domains that unifies prior concept learning models. TRESTLE works by creating a hierarchical categorization tree that can be used to predict missing attribute values and cluster sets of examples into conceptually meaningful groups. It updates its knowledge by partially matching novel structures and sorting them into its categorization tree. Finally, the system supports mixed-data representations, including nominal, numeric, relational, and component attributes. We evaluate TRESTLE's performance on a supervised learning task and an unsupervised clustering task. For both tasks, we compare it to a nonincremental model and to human participants. We find that this new categorization model is competitive with the nonincremental approach and more closely approximates human behavior on both tasks. These results serve as an initial demonstration of TRESTLE's capabilities and show that, by taking key characteristics of human learning into account, it can better model behavior than approaches that ignore them.

==> data/cfe_data.csv <==
accuracy,opportunity
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
0.00000,12
0.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
0.00000,19
0.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
0.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
1.00000,5
0.00000,6
1.00000,7
0.00000,8
1.00000,9
0.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
0.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
0.00000,7
0.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
0.00000,27
0.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
0.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
1.00000,5
0.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
0.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
0.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
0.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
0.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
0.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
0.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
0.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
0.00000,19
0.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
0.00000,23
0.00000,24
1.00000,25
1.00000,26
0.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
0.00000,26
1.00000,27
0.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
0.00000,30
0.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
0.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
0.00000,5
0.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
0.00000,19
0.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
0.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
0.00000,4
0.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
0.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
0.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
0.00000,20
0.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
0.00000,21
0.00000,22
1.00000,23
0.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
0.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
0.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
0.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
0.00000,19
1.00000,20
1.00000,21
0.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
0.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
0.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
0.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
0.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
0.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
0.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
0.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
0.00000,11
1.00000,12
0.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
0.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
0.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
0.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
0.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
0.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
0.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
0.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
0.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
0.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
0.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
0.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
0.00000,6
0.00000,7
0.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
0.00000,26
0.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
0.00000,6
0.00000,7
1.00000,8
0.00000,9
0.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
0.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
0.00000,15
0.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
0.00000,22
1.00000,23
0.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
0.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
0.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
0.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
1.00000,5
0.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
0.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
0.00000,9
0.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
0.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
0.00000,28
0.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
0.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
0.00000,14
0.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
0.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
0.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
0.00000,13
0.00000,14
0.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
0.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
0.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
0.00000,30
0.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
0.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
0.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
0.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
0.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
0.00000,16
0.00000,17
0.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
0.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
0.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
0.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
0.00000,17
0.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
0.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
0.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
0.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
0.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
0.00000,26
0.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
0.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
0.00000,21
0.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
0.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
0.00000,28
0.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
0.00000,6
0.00000,7
1.00000,8
1.00000,9
0.00000,10
0.00000,11
1.00000,12
0.00000,13
1.00000,14
0.00000,15
1.00000,16
0.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
0.00000,17
0.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
0.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
0.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
0.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
0.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
0.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
0.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
0.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
0.00000,17
0.00000,18
0.00000,19
0.00000,20
0.00000,21
1.00000,22
1.00000,23
0.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
0.00000,18
0.00000,19
0.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
0.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
0.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
0.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
0.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
0.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
0.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
0.00000,15
0.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
0.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
0.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
0.00000,7
0.00000,8
1.00000,9
0.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
0.00000,24
0.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
0.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
0.00000,13
1.00000,14
0.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
0.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
0.00000,25
0.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
0.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
0.00000,28
0.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
0.00000,13
1.00000,14
0.00000,15
0.00000,16
1.00000,17
0.00000,18
0.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
0.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
0.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
0.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
0.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
0.00000,11
0.00000,12
0.00000,13
0.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
0.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
0.00000,5
0.00000,6
0.00000,7
1.00000,8
0.00000,9
0.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
0.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
0.00000,10
0.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
0.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
0.00000,11
0.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
0.00000,5
0.00000,6
1.00000,7
0.00000,8
1.00000,9
0.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
0.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
0.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
0.00000,11
0.00000,12
0.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
0.00000,28
0.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
0.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
0.00000,25
1.00000,26
0.00000,27
1.00000,28
0.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
0.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
0.00000,7
0.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
0.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
0.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
0.00000,20
0.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
0.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
0.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
0.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
0.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
0.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
0.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
0.00000,15
1.00000,16
0.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
0.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
0.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
0.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
0.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
0.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
0.00000,9
1.00000,10
0.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
0.00000,17
1.00000,18
0.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
0.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
0.00000,3
0.00000,4
1.00000,5
0.00000,6
1.00000,7
0.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
0.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
0.00000,7
0.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
0.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
0.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
0.00000,3
0.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
0.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
0.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
0.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
0.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
0.00000,26
0.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
0.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
0.00000,16
0.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
0.00000,10
0.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
0.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
0.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
0.00000,20
1.00000,21
0.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
0.00000,22
1.00000,23
0.00000,24
0.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
0.00000,8
1.00000,9
0.00000,10
0.00000,11
1.00000,12
0.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
0.00000,7
0.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
0.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
0.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
0.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
0.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
0.00000,5
0.00000,6
1.00000,7
0.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
0.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
0.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
0.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
0.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
0.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
0.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
0.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
0.00000,16
0.00000,17
0.00000,18
1.00000,19
1.00000,20
0.00000,21
0.00000,22
1.00000,23
0.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
0.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
0.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
0.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
0.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
0.00000,7
0.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
0.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
0.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
0.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
0.00000,13
1.00000,14
0.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
0.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
0.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
0.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
0.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
0.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
0.00000,11
1.00000,12
0.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
0.00000,24
0.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
0.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
0.00000,6
0.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
0.00000,7
0.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
0.00000,24
1.00000,25
0.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
0.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
0.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
0.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
0.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
0.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
0.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
0.00000,6
1.00000,7
0.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
0.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
0.00000,21
0.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
0.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
0.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
0.00000,17
1.00000,18
0.00000,19
0.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
0.00000,14
0.00000,15
1.00000,16
0.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
0.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
0.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
0.00000,24
0.00000,25
0.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
0.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
0.00000,22
0.00000,23
1.00000,24
1.00000,25
0.00000,26
0.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
0.00000,6
0.00000,7
1.00000,8
0.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
0.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
0.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
0.00000,6
0.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
0.00000,9
0.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
0.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
0.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
0.00000,5
0.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
1.00000,5
0.00000,6
1.00000,7
0.00000,8
0.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
0.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
0.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
0.00000,19
0.00000,20
0.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
0.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
0.00000,12
0.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
0.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
0.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
0.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
0.00000,11
1.00000,12
0.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
0.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
0.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
0.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
0.00000,26
0.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
0.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
0.00000,16
1.00000,17
0.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
0.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
0.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
0.00000,19
1.00000,20
1.00000,21
0.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
0.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
0.00000,22
0.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
0.00000,15
0.00000,16
1.00000,17
0.00000,18
0.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
0.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
0.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
0.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
0.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
0.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
0.00000,21
0.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
0.00000,9
0.00000,10
1.00000,11
0.00000,12
0.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
0.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
0.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
0.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
0.00000,11
0.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
0.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
0.00000,6
0.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
0.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
0.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
0.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
0.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
0.00000,5
1.00000,6
1.00000,7
0.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
0.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
0.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
0.00000,10
0.00000,11
0.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
0.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
0.00000,18
1.00000,19
0.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
0.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
0.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
0.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
0.00000,5
0.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
0.00000,20
0.00000,21
0.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
0.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
0.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
0.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
0.00000,4
0.00000,5
0.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
1.00000,5
0.00000,6
0.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
0.00000,15
1.00000,16
0.00000,17
0.00000,18
0.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
0.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
0.00000,24
0.00000,25
1.00000,26
0.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
0.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
0.00000,4
0.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
0.00000,18
0.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
0.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
0.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
0.00000,22
0.00000,23
1.00000,24
0.00000,25
0.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
0.00000,6
1.00000,7
0.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
0.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
0.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
0.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
0.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
0.00000,23
1.00000,24
0.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
0.00000,7
0.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
0.00000,6
0.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
0.00000,27
1.00000,28
0.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
0.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
0.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
0.00000,3
0.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
0.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
0.00000,16
0.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
0.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
0.00000,6
0.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
0.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
0.00000,26
0.00000,27
0.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
0.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
0.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
0.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
0.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
0.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
0.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
0.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
0.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
0.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
0.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
0.00000,14
1.00000,15
0.00000,16
1.00000,17
0.00000,18
0.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
0.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
0.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
0.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
0.00000,22
0.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
0.00000,18
0.00000,19
0.00000,20
1.00000,21
0.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
0.00000,16
0.00000,17
1.00000,18
0.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
0.00000,6
0.00000,7
0.00000,8
1.00000,9
1.00000,10
0.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
0.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
0.00000,27
0.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
0.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
0.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
0.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
0.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
0.00000,10
0.00000,11
0.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
0.00000,17
0.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
0.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
0.00000,11
0.00000,12
1.00000,13
1.00000,14
0.00000,15
0.00000,16
0.00000,17
1.00000,18
0.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
0.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
0.00000,19
1.00000,20
0.00000,21
1.00000,22
0.00000,23
0.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
0.00000,26
0.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
0.00000,8
1.00000,9
0.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
0.00000,7
1.00000,8
0.00000,9
0.00000,10
0.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
0.00000,12
0.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
0.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
0.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
0.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
0.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
0.00000,12
0.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
0.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
0.00000,28
0.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
0.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
0.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
0.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
0.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
0.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
0.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
0.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
0.00000,26
0.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
0.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
0.00000,5
1.00000,6
1.00000,7
0.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
0.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
0.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
0.00000,10
1.00000,11
1.00000,12
0.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
0.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
0.00000,12
0.00000,13
1.00000,14
1.00000,15
0.00000,16
0.00000,17
1.00000,18
0.00000,19
0.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
0.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
0.00000,9
1.00000,10
1.00000,11
0.00000,12
0.00000,13
1.00000,14
0.00000,15
0.00000,16
0.00000,17
0.00000,18
1.00000,19
1.00000,20
0.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
0.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
0.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
0.00000,6
1.00000,7
0.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
0.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
0.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
0.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
0.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
0.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
0.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
0.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
0.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
0.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
0.00000,6
0.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
0.00000,12
1.00000,13
0.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
0.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
0.00000,11
0.00000,12
0.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
0.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
0.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
0.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
0.00000,5
0.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
0.00000,5
0.00000,6
0.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
0.00000,12
1.00000,13
0.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
0.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
0.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
0.00000,15
1.00000,16
0.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
0.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
0.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
0.00000,30
0.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
0.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
0.00000,5
0.00000,6
0.00000,7
0.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
0.00000,23
0.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
0.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
0.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
0.00000,15
1.00000,16
0.00000,17
0.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
0.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
0.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
0.00000,14
1.00000,15
0.00000,16
0.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
0.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
0.00000,23
0.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
0.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
0.00000,12
0.00000,13
0.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
0.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
0.00000,5
1.00000,6
0.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
0.00000,11
1.00000,12
0.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
0.00000,4
1.00000,5
0.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
0.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
0.00000,7
0.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
0.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
0.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
0.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
0.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
0.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
0.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
0.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
0.00000,28
0.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
0.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
0.00000,14
0.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
0.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
0.00000,12
1.00000,13
0.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
0.00000,6
1.00000,7
0.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
0.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
0.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
0.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
0.00000,5
0.00000,6
0.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
0.00000,27
0.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
0.00000,19
0.00000,20
1.00000,21
0.00000,22
0.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
0.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
0.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
0.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
0.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
0.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
0.00000,21
1.00000,22
0.00000,23
1.00000,24
0.00000,25
0.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
0.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
0.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
0.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
0.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
0.00000,30
0.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
0.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
0.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
0.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
0.00000,28
0.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
0.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
0.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
0.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
0.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
0.00000,8
1.00000,9
0.00000,10
1.00000,11
0.00000,12
0.00000,13
1.00000,14
0.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
0.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
0.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
0.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
1.00000,5
0.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
0.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
0.00000,5
0.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
0.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
0.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
0.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
0.00000,4
0.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
0.00000,5
0.00000,6
1.00000,7
1.00000,8
0.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
0.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
0.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
0.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
0.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
0.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
0.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
0.00000,5
1.00000,6
0.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
0.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
0.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
0.00000,12
0.00000,13
0.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
0.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
0.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
0.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
0.00000,30
0.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
0.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
0.00000,5
0.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
0.00000,21
0.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
0.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
0.00000,25
0.00000,26
1.00000,27
0.00000,28
0.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
0.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
0.00000,9
1.00000,10
0.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
0.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
0.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
0.00000,5
1.00000,6
0.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
0.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
0.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
0.00000,6
1.00000,7
0.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
0.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
0.00000,14
0.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
0.00000,15
1.00000,16
0.00000,17
1.00000,18
0.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
0.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
0.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
0.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
0.00000,7
0.00000,8
1.00000,9
0.00000,10
0.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
0.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
0.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
0.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
0.00000,14
1.00000,15
0.00000,16
0.00000,17
0.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
0.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
0.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
0.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
0.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
0.00000,16
0.00000,17
1.00000,18
0.00000,19
1.00000,20
0.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
0.00000,30
0.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
0.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
0.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
0.00000,12
0.00000,13
0.00000,14
0.00000,15
0.00000,16
1.00000,17
0.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
0.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
0.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
0.00000,15
0.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
0.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
0.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
0.00000,11
0.00000,12
0.00000,13
0.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
0.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
0.00000,6
0.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
0.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
0.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
0.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
0.00000,7
1.00000,8
0.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
0.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
0.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
0.00000,19
1.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
0.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
0.00000,6
0.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
0.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
0.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
0.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
0.00000,7
0.00000,8
1.00000,9
1.00000,10
0.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
0.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
0.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
0.00000,22
1.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
0.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
0.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
1.00000,2
1.00000,3
0.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
0.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
1.00000,27
1.00000,28
0.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
0.00000,14
1.00000,15
1.00000,16
0.00000,17
0.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
1.00000,25
1.00000,26
0.00000,27
0.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
1.00000,4
1.00000,5
1.00000,6
1.00000,7
0.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
1.00000,16
0.00000,17
1.00000,18
1.00000,19
1.00000,20
0.00000,21
1.00000,22
0.00000,23
1.00000,24
1.00000,25
0.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
1.00000,31
0.00000,1
0.00000,2
1.00000,3
0.00000,4
1.00000,5
0.00000,6
0.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
1.00000,13
1.00000,14
1.00000,15
0.00000,16
1.00000,17
1.00000,18
1.00000,19
0.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
0.00000,26
0.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31
0.00000,1
1.00000,2
1.00000,3
1.00000,4
0.00000,5
1.00000,6
1.00000,7
1.00000,8
1.00000,9
1.00000,10
1.00000,11
1.00000,12
0.00000,13
1.00000,14
1.00000,15
1.00000,16
1.00000,17
1.00000,18
1.00000,19
1.00000,20
1.00000,21
1.00000,22
1.00000,23
1.00000,24
0.00000,25
1.00000,26
1.00000,27
1.00000,28
1.00000,29
1.00000,30
0.00000,31


==> data/trestle_data.csv <==
opportunity,accuracy
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9980059820538385
5,0.5998400959424345
6,0.9993339993339992
7,0.0002498126405196103
8,0.9980059820538385
9,0.9993339993339992
10,0.9980059820538385
11,0.0009970089730807579
12,0.0002498126405196103
13,0.7997201678992605
14,0.0009970089730807579
15,0.9990014977533699
16,0.9993339993339992
17,0.9980059820538385
18,0.0009970089730807579
19,0.9980059820538385
20,0.0009970089730807579
21,0.0004992511233150274
22,0.0009970089730807579
23,0.9990014977533699
24,0.9990014977533699
25,0.9980059820538385
26,0.0009970089730807579
27,0.33333333333333326
28,0.9990014977533699
29,0.9980059820538385
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.6663336663336663
4,0.9990014977533699
5,0.0009970089730807579
6,0.9980059820538385
7,0.0009970089730807579
8,0.9980059820538385
9,0.9990014977533699
10,0.9993339993339992
11,0.9995003747189608
12,0.9996002398560864
13,0.9990014977533699
14,0.9993339993339992
15,0.9995003747189608
16,0.000333000333000333
17,0.9980059820538385
18,0.9980059820538385
19,0.9993339993339992
20,0.9996002398560864
21,0.9980059820538385
22,0.9997144081108097
23,0.9997500937148568
24,0.0004992511233150274
25,0.9996668332500417
26,0.9997144081108097
27,0.9997778518271686
28,0.9997500937148568
29,9.997000899730081e-05
30,0.9997778518271686
0,0.0
1,0.0
2,0.9980059820538385
3,0.0009970089730807579
4,0.9980059820538385
5,0.33333333333333326
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.9995003747189608
11,0.9990014977533699
12,0.9993339993339992
13,0.9996002398560864
14,0.9995003747189608
15,0.9996002398560864
16,0.9996668332500417
17,0.9996668332500417
18,0.9997144081108097
19,0.9997144081108097
20,0.9997500937148568
21,0.9997778518271686
22,0.9998000599820054
23,0.9980059820538385
24,0.9980059820538385
25,0.9998182313914387
26,0.9990014977533699
27,0.9998333749895859
28,0.9980059820538385
29,0.0004992511233150274
30,0.9998461893409213
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.0009970089730807579
5,0.0004992511233150274
6,0.4997503744383424
7,0.9980059820538385
8,0.9980059820538385
9,0.9993339993339992
10,0.0009970089730807579
11,0.9995003747189608
12,0.9990014977533699
13,0.9980059820538385
14,0.9980059820538385
15,0.0001998800719568259
16,0.9990014977533699
17,0.8330834582708646
18,0.9990014977533699
19,0.9980059820538385
20,0.9993339993339992
21,0.0004992511233150274
22,0.0009970089730807579
23,0.0004992511233150274
24,0.0004992511233150274
25,0.9980059820538385
26,0.0004992511233150274
27,0.0004992511233150274
28,0.0004992511233150274
29,0.0004992511233150274
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.0002498126405196103
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.9996002398560864
11,0.9995003747189608
12,0.9996002398560864
13,0.9996668332500417
14,0.9997144081108097
15,0.9996668332500417
16,0.0009970089730807579
17,0.9997144081108097
18,0.9980059820538385
19,0.9997500937148568
20,0.0009970089730807579
21,0.9980059820538385
22,0.0009970089730807579
23,0.9997500937148568
24,0.9980059820538385
25,0.9997778518271686
26,0.4997503744383424
27,0.9997778518271686
28,0.4997503744383424
29,0.9998000599820054
30,0.9998000599820054
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9993339993339992
5,0.9995003747189608
6,0.8330834582708646
7,0.9980059820538385
8,0.9996668332500417
9,0.9997144081108097
10,0.9980059820538385
11,0.9980059820538385
12,0.9997500937148568
13,0.9990014977533699
14,0.9997778518271686
15,0.9998000599820054
16,0.9993339993339992
17,9.088430428065073e-05
18,0.9980059820538385
19,0.9998333749895859
20,0.9998461893409213
21,0.9998571734628293
22,0.9980059820538385
23,0.9995003747189608
24,0.9996002398560864
25,0.0004992511233150274
26,0.33333333333333326
27,0.999866693328001
28,0.9980059820538385
29,0.9998750234331064
30,0.9990014977533699
0,0.0
1,0.0
2,0.4997503744383424
3,0.33333333333333326
4,0.9990014977533699
5,0.9993339993339992
6,0.3333333333333333
7,0.9995003747189608
8,0.9980059820538385
9,0.9990014977533699
10,0.9980059820538385
11,0.9980059820538385
12,0.9996002398560864
13,0.9980059820538385
14,0.5999200239928022
15,0.9996668332500417
16,0.9997144081108097
17,0.9980059820538385
18,0.9993339993339992
19,0.9995003747189608
20,0.9980059820538385
21,0.9997500937148568
22,0.9996002398560864
23,0.9996668332500417
24,0.9997144081108097
25,0.9997778518271686
26,0.9990014977533699
27,0.9998000599820054
28,0.9998182313914387
29,0.9990014977533699
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.9980059820538385
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9990014977533699
9,0.9993339993339992
10,0.4997503744383424
11,0.9995003747189608
12,0.9993339993339992
13,0.9995003747189608
14,0.9980059820538385
15,0.9996002398560864
16,0.9980059820538385
17,0.0009970089730807579
18,0.9996668332500417
19,0.9980059820538385
20,0.4997503744383424
21,0.9996002398560864
22,0.9996668332500417
23,0.9996668332500417
24,0.9997500937148568
25,0.9980059820538385
26,0.9980059820538385
27,0.0002498126405196103
28,0.9997778518271686
29,0.9990014977533699
30,0.49987509367974015
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.000333000333000333
6,0.9980059820538385
7,0.9980059820538385
8,0.9993339993339992
9,0.9995003747189608
10,0.9996002398560864
11,0.9990014977533699
12,0.14293874053976866
13,0.9980059820538385
14,0.9993339993339992
15,0.0004992511233150274
16,0.9980059820538385
17,0.9995003747189608
18,0.9996668332500417
19,0.9980059820538385
20,0.9980059820538385
21,0.9997144081108097
22,0.9997500937148568
23,0.00011107408641563923
24,0.9990014977533699
25,0.8998300509847045
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9996002398560864
0,0.0
1,0.9990019960079839
2,0.0
3,0.33333333333333326
4,0.4997503744383424
5,0.6663336663336663
6,0.9980059820538385
7,0.25006245316012987
8,0.0009970089730807579
9,0.9980059820538385
10,0.9980059820538385
11,0.9990014977533699
12,0.0009970089730807579
13,0.0009970089730807579
14,0.0009970089730807579
15,0.9990014977533699
16,0.0009970089730807579
17,0.0009970089730807579
18,0.0009970089730807579
19,0.0009970089730807579
20,0.0009970089730807579
21,0.0009970089730807579
22,0.0009970089730807579
23,0.0009970089730807579
24,0.9993339993339992
25,0.0009970089730807579
26,0.9995003747189608
27,0.9996002398560864
28,0.9996668332500417
29,0.25006245316012987
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.0
5,0.9980059820538385
6,0.9980059820538385
7,0.9996002398560864
8,0.9990014977533699
9,0.9980059820538385
10,0.9996668332500417
11,0.9997144081108097
12,0.00012495314257153568
13,0.9993339993339992
14,0.9995003747189608
15,0.0001665833749791771
16,0.9980059820538385
17,0.0009970089730807579
18,0.9980059820538385
19,0.9997778518271686
20,0.9998000599820054
21,9.088430428065073e-05
22,0.0009970089730807579
23,0.9996002398560864
24,0.9996668332500417
25,0.0004992511233150274
26,0.9997144081108097
27,0.0009970089730807579
28,0.9998182313914387
29,0.0009970089730807579
30,0.9998333749895859
0,0.0
1,0.0
2,0.0009970089730807579
3,0.0009970089730807579
4,0.0009970089730807579
5,0.9980059820538385
6,0.9980059820538385
7,0.9980059820538385
8,0.4997503744383424
9,0.9990014977533699
10,0.9993339993339992
11,0.9990014977533699
12,0.9990014977533699
13,0.9980059820538385
14,0.9995003747189608
15,0.9996002398560864
16,0.9996668332500417
17,0.9993339993339992
18,0.33333333333333326
19,0.9995003747189608
20,0.9995003747189608
21,0.0009970089730807579
22,0.9997144081108097
23,0.8330834582708646
24,0.0009970089730807579
25,0.9997500937148568
26,0.9997778518271686
27,0.0004992511233150274
28,0.9980059820538385
29,0.9996002398560864
30,0.9998000599820054
0,0.0
1,0.9990019960079839
2,0.0
3,0.33333333333333326
4,0.9980059820538385
5,0.4997503744383424
6,0.6663336663336663
7,0.0009970089730807579
8,0.16674995835415624
9,0.9990014977533699
10,0.0009970089730807579
11,0.9980059820538385
12,0.0009970089730807579
13,0.0009970089730807579
14,0.4997503744383424
15,0.9993339993339992
16,0.6663336663336663
17,0.0009970089730807579
18,0.0009970089730807579
19,0.0009970089730807579
20,0.0002498126405196103
21,0.7496877341993504
22,0.9980059820538385
23,0.9980059820538385
24,0.0009970089730807579
25,0.9980059820538385
26,0.0009970089730807579
27,0.14293874053976866
28,0.9980059820538385
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.4997503744383424
5,0.9980059820538385
6,0.9990014977533699
7,0.0009970089730807579
8,0.25006245316012987
9,0.9980059820538385
10,0.9990014977533699
11,0.33333333333333326
12,0.49987509367974015
13,0.0004992511233150274
14,0.000333000333000333
15,0.9993339993339992
16,0.25006245316012987
17,0.9990014977533699
18,0.9995003747189608
19,0.9996002398560864
20,0.9980059820538385
21,0.0004992511233150274
22,0.9980059820538385
23,0.000333000333000333
24,0.9980059820538385
25,0.9996668332500417
26,0.9997144081108097
27,0.9997500937148568
28,0.0009970089730807579
29,0.9997778518271686
30,0.6663336663336663
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9990019960079839
4,0.0
5,0.9980059820538385
6,0.9980059820538385
7,0.0002498126405196103
8,0.9980059820538385
9,0.9980059820538385
10,0.9990014977533699
11,0.9990014977533699
12,0.9993339993339992
13,0.9990014977533699
14,0.9990014977533699
15,0.9995003747189608
16,0.9996002398560864
17,0.9993339993339992
18,0.9980059820538385
19,0.9996668332500417
20,0.0001427959445951735
21,0.9995003747189608
22,0.9996002398560864
23,0.9980059820538385
24,0.0009970089730807579
25,0.9996668332500417
26,0.9997144081108097
27,0.9997500937148568
28,0.9997778518271686
29,0.9998000599820054
30,0.9996668332500417
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.000333000333000333
9,0.9990014977533699
10,0.9993339993339992
11,0.9993339993339992
12,0.9980059820538385
13,0.9990014977533699
14,0.9993339993339992
15,0.9990014977533699
16,0.9995003747189608
17,0.9980059820538385
18,0.9980059820538385
19,0.9996002398560864
20,0.9996668332500417
21,0.9997144081108097
22,0.9997500937148568
23,0.9997500937148568
24,0.9990014977533699
25,0.9997778518271686
26,0.9995003747189608
27,0.9993339993339992
28,0.0009970089730807579
29,0.9998000599820054
30,0.9996002398560864
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9980059820538385
5,0.9990014977533699
6,0.9993339993339992
7,0.000333000333000333
8,0.9980059820538385
9,0.9980059820538385
10,0.9980059820538385
11,0.9990014977533699
12,0.9995003747189608
13,0.0001998800719568259
14,0.000333000333000333
15,0.8330834582708646
16,0.9995003747189608
17,0.9996002398560864
18,0.0009970089730807579
19,0.9996668332500417
20,0.9997144081108097
21,0.0009970089730807579
22,0.9997500937148568
23,0.0009970089730807579
24,0.0009970089730807579
25,0.9165208697825543
26,0.0009970089730807579
27,0.9997778518271686
28,0.0009970089730807579
29,0.0009970089730807579
30,0.4997503744383424
0,0.0
1,0.9990019960079839
2,0.0
3,0.33333333333333326
4,0.9980059820538385
5,0.0004992511233150274
6,0.9980059820538385
7,0.9993339993339992
8,0.9995003747189608
9,0.9980059820538385
10,0.9996002398560864
11,0.0009970089730807579
12,0.0009970089730807579
13,0.6663336663336663
14,0.9993339993339992
15,0.9996668332500417
16,0.9980059820538385
17,0.9997144081108097
18,0.7498958593684911
19,0.9997500937148568
20,0.9980059820538385
21,0.9990014977533699
22,0.9990014977533699
23,0.9980059820538385
24,0.9995003747189608
25,0.4997503744383424
26,0.000333000333000333
27,0.9997778518271686
28,0.000333000333000333
29,0.9980059820538385
30,0.9980059820538385
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.25006245316012987
5,0.4997503744383424
6,0.9990014977533699
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.0002498126405196103
11,0.9980059820538385
12,0.9980059820538385
13,0.9996002398560864
14,0.9996668332500417
15,0.9997144081108097
16,0.9993339993339992
17,0.9995003747189608
18,0.00012495314257153568
19,0.9980059820538385
20,0.9980059820538385
21,0.9996002398560864
22,0.9996668332500417
23,0.0009970089730807579
24,0.9997144081108097
25,0.9997500937148568
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9993339993339992
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.0004992511233150274
9,0.9990014977533699
10,0.0009970089730807579
11,0.0009970089730807579
12,0.9993339993339992
13,0.9995003747189608
14,0.33333333333333326
15,0.0009970089730807579
16,0.9995003747189608
17,0.9996002398560864
18,0.6663336663336663
19,0.9996002398560864
20,0.0004992511233150274
21,0.9980059820538385
22,0.0009970089730807579
23,0.0001665833749791771
24,0.9980059820538385
25,0.8569184635156362
26,0.9996668332500417
27,0.0009970089730807579
28,0.9993339993339992
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9995004995004996
4,0.0
5,0.0009970089730807579
6,0.0009970089730807579
7,0.9980059820538385
8,0.4997503744383424
9,0.9993339993339992
10,0.9995003747189608
11,0.9980059820538385
12,0.9980059820538385
13,0.9996002398560864
14,0.9990014977533699
15,0.9980059820538385
16,0.49987509367974015
17,0.9990014977533699
18,0.9996668332500417
19,0.9993339993339992
20,0.9995003747189608
21,0.0001998800719568259
22,0.0009970089730807579
23,0.8330834582708646
24,0.0009970089730807579
25,0.9980059820538385
26,0.0009970089730807579
27,0.3999600239856086
28,0.0009970089730807579
29,0.9997144081108097
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.25006245316012987
5,0.9990014977533699
6,0.9980059820538385
7,0.0002498126405196103
8,0.9980059820538385
9,0.9980059820538385
10,0.9980059820538385
11,0.9993339993339992
12,0.9996002398560864
13,0.9996668332500417
14,0.0001427959445951735
15,0.9995003747189608
16,0.9997144081108097
17,0.9980059820538385
18,0.9996002398560864
19,0.0009970089730807579
20,0.9990014977533699
21,0.9996668332500417
22,0.4997503744383424
23,0.9980059820538385
24,0.000333000333000333
25,0.9997144081108097
26,0.9997500937148568
27,0.9990014977533699
28,0.00011107408641563923
29,0.9980059820538385
30,0.0004992511233150274
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.4997503744383424
5,0.9980059820538385
6,0.9980059820538385
7,0.7496877341993504
8,0.0009970089730807579
9,0.9993339993339992
10,0.4997503744383424
11,0.9980059820538385
12,0.6663336663336663
13,0.9995003747189608
14,0.9980059820538385
15,0.9980059820538385
16,0.9996002398560864
17,0.0009970089730807579
18,0.9980059820538385
19,0.000333000333000333
20,0.9996668332500417
21,0.9997144081108097
22,0.2000799520287827
23,0.9990014977533699
24,0.0009970089730807579
25,0.0009970089730807579
26,0.9997500937148568
27,0.9997778518271686
28,0.0009970089730807579
29,0.0009970089730807579
30,0.4997503744383424
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.000333000333000333
6,0.9990014977533699
7,0.25006245316012987
8,0.9990014977533699
9,0.9980059820538385
10,0.9990014977533699
11,0.9995003747189608
12,0.9980059820538385
13,0.9993339993339992
14,0.9995003747189608
15,0.9996002398560864
16,0.9996002398560864
17,0.0009970089730807579
18,0.9996668332500417
19,0.4997503744383424
20,0.9997144081108097
21,0.0009970089730807579
22,0.9980059820538385
23,0.9990014977533699
24,0.9996002398560864
25,0.9990014977533699
26,0.0002498126405196103
27,0.9997500937148568
28,0.0009970089730807579
29,0.9998000599820054
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.33333333333333326
4,0.9980059820538385
5,0.0004992511233150274
6,0.4999167083125104
7,0.0009970089730807579
8,0.9980059820538385
9,0.9993339993339992
10,0.0009970089730807579
11,0.9980059820538385
12,0.9990014977533699
13,0.9993339993339992
14,0.9980059820538385
15,0.0009970089730807579
16,0.9995003747189608
17,0.9996002398560864
18,0.9996668332500417
19,0.9980059820538385
20,0.9990014977533699
21,0.9997144081108097
22,0.9997500937148568
23,0.9997778518271686
24,0.9993339993339992
25,0.9995003747189608
26,0.9998000599820054
27,0.0001998800719568259
28,0.9998182313914387
29,0.8330834582708646
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.0004992511233150274
4,0.6663336663336663
5,0.3999600239856086
6,0.0009970089730807579
7,0.0009970089730807579
8,0.9980059820538385
9,0.0009970089730807579
10,0.9980059820538385
11,0.9990014977533699
12,0.0004992511233150274
13,0.9980059820538385
14,0.9993339993339992
15,0.9995003747189608
16,0.0009970089730807579
17,0.9996002398560864
18,0.9996668332500417
19,0.6663336663336663
20,0.0009970089730807579
21,0.0009970089730807579
22,0.0009970089730807579
23,0.9997144081108097
24,0.9997500937148568
25,0.0009970089730807579
26,0.9997778518271686
27,0.0009970089730807579
28,0.9980059820538385
29,0.9990014977533699
30,0.9998000599820054
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9996668887408395
4,0.0
5,0.9990014977533699
6,0.9993339993339992
7,0.0002498126405196103
8,0.9980059820538385
9,0.9996002398560864
10,0.0009970089730807579
11,0.9980059820538385
12,0.33333333333333326
13,0.9996668332500417
14,0.49987509367974015
15,0.9997144081108097
16,0.9997500937148568
17,0.9980059820538385
18,0.9980059820538385
19,0.9990014977533699
20,0.9997778518271686
21,0.9993339993339992
22,0.9998000599820054
23,0.49987509367974015
24,0.0009970089730807579
25,0.9995003747189608
26,0.42853062973011563
27,0.9996002398560864
28,0.9998182313914387
29,0.9998333749895859
30,0.9996668332500417
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.33333333333333326
5,0.0009970089730807579
6,0.49987509367974015
7,0.0009970089730807579
8,0.9980059820538385
9,0.0009970089730807579
10,0.0009970089730807579
11,0.3636281014268836
12,0.9980059820538385
13,0.9990014977533699
14,0.9990014977533699
15,0.0009970089730807579
16,0.0009970089730807579
17,0.9980059820538385
18,0.000333000333000333
19,0.9993339993339992
20,0.0009970089730807579
21,0.0009970089730807579
22,0.0009970089730807579
23,0.9995003747189608
24,0.6663336663336663
25,0.9996002398560864
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9996668332500417
30,0.7777037160473254
0,0.0
1,0.9990019960079839
2,0.0
3,0.33333333333333326
4,0.9980059820538385
5,0.9980059820538385
6,0.4999167083125104
7,0.9980059820538385
8,0.9990014977533699
9,0.9980059820538385
10,0.9993339993339992
11,0.9995003747189608
12,0.9996002398560864
13,0.9990014977533699
14,0.9993339993339992
15,0.0002498126405196103
16,0.9980059820538385
17,0.9997144081108097
18,0.9997778518271686
19,0.9980059820538385
20,0.9997500937148568
21,0.9997778518271686
22,0.0002498126405196103
23,0.9998000599820054
24,0.9998182313914387
25,0.9998333749895859
26,0.9993339993339992
27,0.9998461893409213
28,0.9990014977533699
29,0.9995003747189608
30,0.9996002398560864
0,0.0
1,0.0
2,0.9980059820538385
3,0.6663336663336663
4,0.25006245316012987
5,0.0009970089730807579
6,0.9980059820538385
7,0.9980059820538385
8,0.9980059820538385
9,0.4444074197489726
10,0.9980059820538385
11,0.9980059820538385
12,0.6665000832916875
13,0.9993339993339992
14,0.4997503744383424
15,0.9995003747189608
16,0.6663336663336663
17,0.9996002398560864
18,0.0009970089730807579
19,0.9996668332500417
20,0.0009970089730807579
21,0.5998400959424345
22,0.5998400959424345
23,0.9993339993339992
24,0.9980059820538385
25,0.9980059820538385
26,0.9980059820538385
27,0.9997144081108097
28,0.9980059820538385
29,0.9990014977533699
30,0.6665000832916875
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.9980059820538385
7,0.9995003747189608
8,0.9996002398560864
9,0.9980059820538385
10,0.9996668332500417
11,0.0004992511233150274
12,0.9980059820538385
13,0.9980059820538385
14,0.9995003747189608
15,0.9997144081108097
16,0.9997500937148568
17,0.9980059820538385
18,0.9996668332500417
19,0.0009970089730807579
20,0.9990014977533699
21,0.9993339993339992
22,0.4997503744383424
23,0.6663336663336663
24,0.9995003747189608
25,0.9997778518271686
26,0.9998000599820054
27,0.9998182313914387
28,0.9980059820538385
29,0.9998333749895859
30,0.7997201678992605
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.25006245316012987
5,0.9980059820538385
6,0.9993339993339992
7,0.9980059820538385
8,0.9995003747189608
9,0.0009970089730807579
10,0.9996002398560864
11,0.0001665833749791771
12,0.14293874053976866
13,0.9990014977533699
14,0.8569184635156362
15,0.9980059820538385
16,0.0009970089730807579
17,0.0009970089730807579
18,0.0009970089730807579
19,0.0009970089730807579
20,0.0009970089730807579
21,0.4997503744383424
22,0.0009970089730807579
23,0.9993339993339992
24,0.0009970089730807579
25,0.4997503744383424
26,0.0009970089730807579
27,0.9980059820538385
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9980059820538385
0,0.0
1,0.0
2,0.4997503744383424
3,0.33333333333333326
4,0.9980059820538385
5,0.3999600239856086
6,0.4999167083125104
7,0.9980059820538385
8,0.0004992511233150274
9,0.9990014977533699
10,0.9993339993339992
11,0.9980059820538385
12,0.9980059820538385
13,0.9990014977533699
14,0.9990014977533699
15,0.9993339993339992
16,0.9995003747189608
17,0.33333333333333326
18,0.9995003747189608
19,0.9993339993339992
20,0.9996002398560864
21,0.9996002398560864
22,0.9980059820538385
23,0.9995003747189608
24,0.9996002398560864
25,0.0004992511233150274
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9996668332500417
29,0.9997144081108097
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9990014977533699
5,0.9993339993339992
6,0.0002498126405196103
7,0.9980059820538385
8,0.9996002398560864
9,0.9980059820538385
10,0.9980059820538385
11,0.9990014977533699
12,0.9993339993339992
13,0.9996668332500417
14,0.9995003747189608
15,0.9997144081108097
16,0.9997500937148568
17,0.9997778518271686
18,0.0009970089730807579
19,0.9998000599820054
20,0.9996002398560864
21,0.9998182313914387
22,0.9998333749895859
23,0.0009970089730807579
24,0.9980059820538385
25,0.9996668332500417
26,7.690532953933707e-05
27,0.9980059820538385
28,0.0009970089730807579
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9993339993339992
5,0.0009970089730807579
6,0.0002498126405196103
7,0.9980059820538385
8,0.9996002398560864
9,0.22225924691769408
10,0.9996668332500417
11,0.0009970089730807579
12,0.9997144081108097
13,0.0009970089730807579
14,0.9997500937148568
15,0.9980059820538385
16,0.9980059820538385
17,0.9990014977533699
18,0.9997778518271686
19,0.9980059820538385
20,0.9993339993339992
21,0.0009970089730807579
22,0.9980059820538385
23,0.0009970089730807579
24,0.9998000599820054
25,0.9990014977533699
26,0.9998182313914387
27,0.9993339993339992
28,0.9980059820538385
29,0.0009970089730807579
30,0.9995003747189608
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.9995003747189608
7,0.9980059820538385
8,0.9980059820538385
9,0.9996002398560864
10,0.9993339993339992
11,0.9990014977533699
12,0.9993339993339992
13,0.9995003747189608
14,0.9996668332500417
15,0.9980059820538385
16,0.9980059820538385
17,0.9997144081108097
18,0.9990014977533699
19,0.9996002398560864
20,0.9996002398560864
21,0.9980059820538385
22,0.9993339993339992
23,0.9996668332500417
24,0.9997144081108097
25,0.9980059820538385
26,0.9997500937148568
27,0.9997500937148568
28,0.9997778518271686
29,0.00011107408641563923
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9993339993339992
5,0.2000799520287827
6,0.9980059820538385
7,0.9980059820538385
8,0.9995003747189608
9,0.9990014977533699
10,0.9993339993339992
11,0.9996002398560864
12,0.0009970089730807579
13,0.9995003747189608
14,0.9996002398560864
15,0.9996668332500417
16,0.4997503744383424
17,0.9996668332500417
18,0.9997144081108097
19,0.9980059820538385
20,0.9997144081108097
21,0.9997500937148568
22,0.9980059820538385
23,0.9990014977533699
24,0.2000799520287827
25,0.9997778518271686
26,0.9998000599820054
27,0.9998182313914387
28,0.9998333749895859
29,0.9997778518271686
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.0009970089730807579
4,0.9980059820538385
5,0.9990014977533699
6,0.3333333333333333
7,0.0009970089730807579
8,0.000333000333000333
9,0.4997503744383424
10,0.9980059820538385
11,0.9993339993339992
12,0.9995003747189608
13,0.9995003747189608
14,0.0009970089730807579
15,0.9980059820538385
16,0.9995003747189608
17,0.9980059820538385
18,0.9980059820538385
19,0.9996002398560864
20,0.9980059820538385
21,0.9980059820538385
22,0.9996668332500417
23,0.9997144081108097
24,0.9980059820538385
25,0.9997500937148568
26,0.9990014977533699
27,0.9990014977533699
28,0.9997778518271686
29,0.9993339993339992
30,0.0009970089730807579
0,0.0
1,0.0
2,0.0009970089730807579
3,0.6663336663336663
4,0.9980059820538385
5,0.9980059820538385
6,0.0009970089730807579
7,0.9990014977533699
8,0.9980059820538385
9,0.9993339993339992
10,0.9980059820538385
11,0.9995003747189608
12,0.0001998800719568259
13,0.0009970089730807579
14,0.4997503744383424
15,0.9980059820538385
16,0.16674995835415624
17,0.9980059820538385
18,0.9990014977533699
19,0.33333333333333326
20,0.9980059820538385
21,0.0004992511233150274
22,0.9990014977533699
23,0.9993339993339992
24,0.0004992511233150274
25,0.0004992511233150274
26,0.9980059820538385
27,0.9995003747189608
28,0.9993339993339992
29,0.0004992511233150274
30,0.0004992511233150274
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.000333000333000333
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.37498438085717856
9,0.000333000333000333
10,0.25006245316012987
11,0.9980059820538385
12,0.9990014977533699
13,0.9993339993339992
14,0.9993339993339992
15,0.0002498126405196103
16,0.0009970089730807579
17,0.7997201678992605
18,0.9995003747189608
19,0.0009970089730807579
20,0.7776296789958903
21,0.0009970089730807579
22,0.9996002398560864
23,0.0009970089730807579
24,0.0009970089730807579
25,0.9996668332500417
26,0.9997144081108097
27,0.9997500937148568
28,0.9980059820538385
29,0.9980059820538385
30,0.9997778518271686
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.0009970089730807579
6,0.9990014977533699
7,0.0009970089730807579
8,0.6663336663336663
9,0.9980059820538385
10,0.6665000832916875
11,0.9993339993339992
12,0.9995003747189608
13,0.4997503744383424
14,0.0009970089730807579
15,0.0009970089730807579
16,0.6663336663336663
17,0.9980059820538385
18,0.9996002398560864
19,0.9996668332500417
20,0.9997144081108097
21,0.9997500937148568
22,0.0009970089730807579
23,0.0009970089730807579
24,0.9997778518271686
25,0.9980059820538385
26,0.9998000599820054
27,0.9998182313914387
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9998333749895859
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9993339993339992
6,0.9995003747189608
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.9996002398560864
11,0.9996668332500417
12,0.9997144081108097
13,0.9997500937148568
14,0.9997778518271686
15,0.9980059820538385
16,0.0009970089730807579
17,0.9998000599820054
18,0.9995003747189608
19,0.0009970089730807579
20,0.9996002398560864
21,0.9998182313914387
22,0.9980059820538385
23,0.9998333749895859
24,0.6663336663336663
25,0.9998461893409213
26,0.9998571734628293
27,0.999866693328001
28,0.9996668332500417
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.0009970089730807579
5,0.6663336663336663
6,0.9980059820538385
7,0.7496877341993504
8,0.9980059820538385
9,0.0009970089730807579
10,0.0009970089730807579
11,0.9990014977533699
12,0.4997503744383424
13,0.9993339993339992
14,0.9980059820538385
15,0.6663336663336663
16,0.0009970089730807579
17,0.9995003747189608
18,0.9996002398560864
19,0.0009970089730807579
20,0.0009970089730807579
21,0.0009970089730807579
22,0.6665000832916875
23,0.9996668332500417
24,0.0009970089730807579
25,0.6663336663336663
26,0.9997144081108097
27,0.8887037654115294
28,0.7496877341993504
29,0.0009970089730807579
30,0.9997500937148568
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9980059820538385
5,0.9980059820538385
6,0.9993339993339992
7,0.9995003747189608
8,0.0001665833749791771
9,0.9980059820538385
10,0.9996002398560864
11,0.0009970089730807579
12,0.9990014977533699
13,0.0009970089730807579
14,0.9993339993339992
15,0.9995003747189608
16,0.0001665833749791771
17,0.9996002398560864
18,0.9980059820538385
19,0.0009970089730807579
20,0.9980059820538385
21,0.9996668332500417
22,0.9997144081108097
23,0.6663336663336663
24,0.0009970089730807579
25,0.9997500937148568
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9980059820538385
29,0.9997778518271686
30,0.0004992511233150274
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9993339993339992
6,0.9990014977533699
7,0.9995003747189608
8,0.9980059820538385
9,0.0002498126405196103
10,0.9996002398560864
11,0.9980059820538385
12,0.9993339993339992
13,0.9996668332500417
14,0.9990014977533699
15,0.9980059820538385
16,0.9997144081108097
17,0.9993339993339992
18,0.9997500937148568
19,0.9997778518271686
20,0.9980059820538385
21,0.0009970089730807579
22,0.9996002398560864
23,0.4997503744383424
24,0.9980059820538385
25,0.9996668332500417
26,0.9997144081108097
27,0.0009970089730807579
28,0.9990014977533699
29,0.9998000599820054
30,0.2000799520287827
0,0.0
1,0.0
2,0.0009970089730807579
3,0.4997503744383424
4,0.49987509367974015
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.000333000333000333
9,0.0009970089730807579
10,0.9990014977533699
11,0.7496877341993504
12,0.0009970089730807579
13,0.9993339993339992
14,0.0009970089730807579
15,0.9980059820538385
16,0.0009970089730807579
17,0.25006245316012987
18,0.0009970089730807579
19,0.4997503744383424
20,0.0009970089730807579
21,0.6663336663336663
22,0.9995003747189608
23,0.0009970089730807579
24,0.9980059820538385
25,0.9980059820538385
26,0.1000699790062981
27,0.9996002398560864
28,0.0009970089730807579
29,0.9996668332500417
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.0
3,0.4997503744383424
4,0.9980059820538385
5,0.25006245316012987
6,0.9980059820538385
7,0.9990014977533699
8,0.9980059820538385
9,0.9993339993339992
10,0.33333333333333326
11,0.2727437971462328
12,0.5998400959424345
13,0.9990014977533699
14,0.49987509367974015
15,0.5998400959424345
16,0.9980059820538385
17,0.9980059820538385
18,0.0004992511233150274
19,0.6665000832916875
20,0.0004992511233150274
21,0.0004992511233150274
22,0.9980059820538385
23,0.0004992511233150274
24,0.000333000333000333
25,0.0009970089730807579
26,0.0004992511233150274
27,0.9980059820538385
28,0.0009970089730807579
29,0.0004992511233150274
30,0.9993339993339992
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9980059820538385
5,0.9990014977533699
6,0.9990014977533699
7,0.9993339993339992
8,0.9993339993339992
9,0.9993339993339992
10,0.0009970089730807579
11,0.9995003747189608
12,0.9980059820538385
13,0.9996002398560864
14,0.9980059820538385
15,0.0009970089730807579
16,0.9995003747189608
17,0.9996668332500417
18,0.9996002398560864
19,0.0001427959445951735
20,0.33333333333333326
21,0.0009970089730807579
22,0.9980059820538385
23,0.0009970089730807579
24,0.0009970089730807579
25,0.9990014977533699
26,0.0009970089730807579
27,0.7997201678992605
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9990014977533699
0,0.0
1,0.0
2,0.0009970089730807579
3,0.4997503744383424
4,0.0009970089730807579
5,0.9980059820538385
6,0.6665000832916875
7,0.0009970089730807579
8,0.0009970089730807579
9,0.6663336663336663
10,0.5713265743252892
11,0.9980059820538385
12,0.6663336663336663
13,0.9980059820538385
14,0.0009970089730807579
15,0.0009970089730807579
16,0.9980059820538385
17,0.9980059820538385
18,0.9990014977533699
19,0.0004992511233150274
20,0.0009970089730807579
21,0.9993339993339992
22,0.0009970089730807579
23,0.0009970089730807579
24,0.9980059820538385
25,0.0004992511233150274
26,0.9995003747189608
27,0.9996002398560864
28,0.0009970089730807579
29,0.0004992511233150274
30,0.9996668332500417
0,0.0
1,0.9990019960079839
2,0.0
3,0.6663336663336663
4,0.9980059820538385
5,0.5998400959424345
6,0.9990014977533699
7,0.9993339993339992
8,0.9980059820538385
9,0.9995003747189608
10,0.9980059820538385
11,0.9996002398560864
12,0.9996668332500417
13,0.9997144081108097
14,0.9990014977533699
15,0.9997500937148568
16,0.9997778518271686
17,0.0009970089730807579
18,0.9993339993339992
19,0.9980059820538385
20,0.9993339993339992
21,0.9980059820538385
22,0.0002498126405196103
23,0.0009970089730807579
24,0.9998000599820054
25,0.9998182313914387
26,0.9998333749895859
27,0.4997503744383424
28,0.9995003747189608
29,0.9998461893409213
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.0004992511233150274
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.9993339993339992
9,0.9980059820538385
10,0.9995003747189608
11,0.9996002398560864
12,0.9996668332500417
13,0.9997144081108097
14,0.9990014977533699
15,0.9997500937148568
16,0.00011107408641563923
17,0.9980059820538385
18,0.9993339993339992
19,0.0009970089730807579
20,0.7496877341993504
21,0.7997201678992605
22,0.0009970089730807579
23,0.4997503744383424
24,0.9995003747189608
25,0.9996002398560864
26,0.9996668332500417
27,0.9997144081108097
28,0.9997500937148568
29,0.9997778518271686
30,0.9998000599820054
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.7496877341993504
7,0.9993339993339992
8,0.9995003747189608
9,0.9980059820538385
10,0.9980059820538385
11,0.9990014977533699
12,0.9993339993339992
13,0.0009970089730807579
14,0.0001998800719568259
15,0.8330834582708646
16,0.9995003747189608
17,0.4997503744383424
18,0.0009970089730807579
19,0.0001998800719568259
20,0.9980059820538385
21,0.0009970089730807579
22,0.9995003747189608
23,0.9996668332500417
24,0.9993339993339992
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9980059820538385
28,0.6663336663336663
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.33333333333333326
4,0.9980059820538385
5,0.0009970089730807579
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.9995003747189608
11,0.9996002398560864
12,0.9980059820538385
13,0.33333333333333326
14,0.9990014977533699
15,0.9996668332500417
16,0.9993339993339992
17,0.9997144081108097
18,0.9995003747189608
19,0.9997500937148568
20,0.0009970089730807579
21,0.0009970089730807579
22,0.9980059820538385
23,0.9997778518271686
24,0.33333333333333326
25,0.9996002398560864
26,0.4997503744383424
27,0.0009970089730807579
28,0.9998000599820054
29,0.9996668332500417
30,0.9998182313914387
0,0.0
1,0.0
2,0.4997503744383424
3,0.33333333333333326
4,0.9980059820538385
5,0.33333333333333326
6,0.9980059820538385
7,0.0009970089730807579
8,0.9980059820538385
9,0.9990014977533699
10,0.9980059820538385
11,0.0009970089730807579
12,0.0009970089730807579
13,0.0004992511233150274
14,0.0009970089730807579
15,0.9980059820538385
16,0.9980059820538385
17,0.0009970089730807579
18,0.9980059820538385
19,0.0009970089730807579
20,0.9995003747189608
21,0.9996002398560864
22,0.0009970089730807579
23,0.0009970089730807579
24,0.0009970089730807579
25,0.9996668332500417
26,0.6663336663336663
27,0.0004992511233150274
28,0.0009970089730807579
29,0.4997503744383424
30,0.9997144081108097
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.0009970089730807579
7,0.0009970089730807579
8,0.2500312382856429
9,0.4997503744383424
10,0.9993339993339992
11,0.9980059820538385
12,0.9995003747189608
13,0.9996002398560864
14,0.9996668332500417
15,0.6663336663336663
16,0.9980059820538385
17,0.9990014977533699
18,0.9990014977533699
19,0.25006245316012987
20,0.0009970089730807579
21,0.9997144081108097
22,0.9993339993339992
23,0.9997500937148568
24,0.7997201678992605
25,0.0009970089730807579
26,0.9997778518271686
27,0.9980059820538385
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9998000599820054
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9990014977533699
5,0.000333000333000333
6,0.9980059820538385
7,0.0009970089730807579
8,0.9995003747189608
9,0.9996002398560864
10,0.0001665833749791771
11,0.0009970089730807579
12,0.0009970089730807579
13,0.6663336663336663
14,0.14293874053976866
15,0.4997503744383424
16,0.9980059820538385
17,0.9980059820538385
18,0.0009970089730807579
19,0.0009970089730807579
20,0.9980059820538385
21,0.9990014977533699
22,0.0009970089730807579
23,0.4997503744383424
24,0.9980059820538385
25,0.7496877341993504
26,0.9993339993339992
27,0.9995003747189608
28,0.0009970089730807579
29,0.33333333333333326
30,0.9996002398560864
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.9980059820538385
7,0.9980059820538385
8,0.9995003747189608
9,0.9980059820538385
10,0.9996002398560864
11,0.9990014977533699
12,0.9993339993339992
13,0.9995003747189608
14,0.9996668332500417
15,0.9997144081108097
16,0.9996002398560864
17,0.9980059820538385
18,0.9996668332500417
19,0.9980059820538385
20,0.0009970089730807579
21,0.9980059820538385
22,0.9995003747189608
23,0.0009970089730807579
24,0.9997500937148568
25,0.9997778518271686
26,0.9980059820538385
27,0.0009970089730807579
28,0.9980059820538385
29,0.9990014977533699
30,0.9998000599820054
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9996668887408395
4,0.0
5,0.9990014977533699
6,0.9980059820538385
7,0.9993339993339992
8,0.33333333333333326
9,0.9980059820538385
10,0.9990014977533699
11,0.9990014977533699
12,0.9980059820538385
13,0.9995003747189608
14,0.000333000333000333
15,0.9993339993339992
16,0.0009970089730807579
17,0.7496877341993504
18,0.2000799520287827
19,0.9980059820538385
20,0.9996002398560864
21,0.0004992511233150274
22,0.9996668332500417
23,0.9980059820538385
24,0.9995003747189608
25,0.9996002398560864
26,0.9997144081108097
27,0.9995003747189608
28,0.9997500937148568
29,0.0009970089730807579
30,0.9997778518271686
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.9990014977533699
6,0.0009970089730807579
7,0.9980059820538385
8,0.0009970089730807579
9,0.7496877341993504
10,0.0009970089730807579
11,0.9993339993339992
12,0.0009970089730807579
13,0.7776296789958903
14,0.0009970089730807579
15,0.9995003747189608
16,0.9996002398560864
17,0.16674995835415624
18,0.9980059820538385
19,0.9996668332500417
20,0.0009970089730807579
21,0.0009970089730807579
22,0.0009970089730807579
23,0.0009970089730807579
24,0.9997144081108097
25,0.9997500937148568
26,0.0009970089730807579
27,0.9997778518271686
28,0.9998000599820054
29,0.9980059820538385
30,0.0004992511233150274
0,0.0
1,0.0
2,0.4997503744383424
3,0.33333333333333326
4,0.0009970089730807579
5,0.0009970089730807579
6,0.0009970089730807579
7,0.9980059820538385
8,0.9980059820538385
9,0.9990014977533699
10,0.9980059820538385
11,0.0009970089730807579
12,0.4999375234287143
13,0.9980059820538385
14,0.9980059820538385
15,0.9995003747189608
16,0.9990014977533699
17,0.000333000333000333
18,0.0009970089730807579
19,0.0004992511233150274
20,0.9980059820538385
21,0.9990014977533699
22,0.9996002398560864
23,0.9993339993339992
24,0.9980059820538385
25,0.9996668332500417
26,0.9993339993339992
27,0.0001427959445951735
28,0.9980059820538385
29,0.9980059820538385
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.33333333333333326
4,0.0009970089730807579
5,0.9980059820538385
6,0.0009970089730807579
7,0.9980059820538385
8,0.9990014977533699
9,0.9980059820538385
10,0.9993339993339992
11,0.9990014977533699
12,0.9993339993339992
13,0.9995003747189608
14,0.9995003747189608
15,0.9980059820538385
16,0.9993339993339992
17,0.9997144081108097
18,0.0009970089730807579
19,0.9996002398560864
20,0.9996002398560864
21,0.9996002398560864
22,0.9996668332500417
23,0.9980059820538385
24,0.9980059820538385
25,0.9997144081108097
26,0.9996668332500417
27,0.0004992511233150274
28,0.9997144081108097
29,0.00012495314257153568
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9990019960079839
4,0.0
5,0.0009970089730807579
6,0.9980059820538385
7,0.9990014977533699
8,0.0004992511233150274
9,0.9993339993339992
10,0.9990014977533699
11,0.9993339993339992
12,0.9995003747189608
13,0.0001998800719568259
14,0.9980059820538385
15,0.0004992511233150274
16,0.0001998800719568259
17,0.9995003747189608
18,0.8330834582708646
19,0.9980059820538385
20,0.9996002398560864
21,0.0009970089730807579
22,0.0009970089730807579
23,0.0009970089730807579
24,0.9980059820538385
25,0.0001665833749791771
26,0.0009970089730807579
27,0.0009970089730807579
28,0.33333333333333326
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.9997501249375313
5,0.0
6,0.0009970089730807579
7,0.9980059820538385
8,0.9980059820538385
9,0.9980059820538385
10,0.9990014977533699
11,0.6663336663336663
12,0.0002498126405196103
13,0.0009970089730807579
14,0.9993339993339992
15,0.7997201678992605
16,0.9980059820538385
17,0.0009970089730807579
18,0.4997503744383424
19,0.9995003747189608
20,0.9996002398560864
21,0.9980059820538385
22,0.6663336663336663
23,0.9990014977533699
24,0.0009970089730807579
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9980059820538385
28,0.9996668332500417
29,0.9980059820538385
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.0004992511233150274
4,0.0009970089730807579
5,0.0009970089730807579
6,0.6663336663336663
7,0.0009970089730807579
8,0.9980059820538385
9,0.2000799520287827
10,0.9990014977533699
11,0.9980059820538385
12,0.0009970089730807579
13,0.0009970089730807579
14,0.0009970089730807579
15,0.0009970089730807579
16,0.9980059820538385
17,0.0009970089730807579
18,0.9993339993339992
19,0.9995003747189608
20,0.0009970089730807579
21,0.9980059820538385
22,0.9980059820538385
23,0.9980059820538385
24,0.16674995835415624
25,0.9996002398560864
26,0.0009970089730807579
27,0.9980059820538385
28,0.9996002398560864
29,0.9980059820538385
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9990019960079839
4,0.0
5,0.7997201678992605
6,0.16674995835415624
7,0.9980059820538385
8,0.9980059820538385
9,0.9980059820538385
10,0.9990014977533699
11,0.49987509367974015
12,0.9990014977533699
13,0.9993339993339992
14,0.0009970089730807579
15,0.9990014977533699
16,0.9995003747189608
17,0.4997503744383424
18,0.9996002398560864
19,0.0004992511233150274
20,0.9996668332500417
21,0.0009970089730807579
22,0.0009970089730807579
23,0.0001998800719568259
24,0.9980059820538385
25,0.9997144081108097
26,0.49987509367974015
27,0.9993339993339992
28,0.9997500937148568
29,0.9995003747189608
30,0.9997778518271686
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.0009970089730807579
5,0.9980059820538385
6,0.0009970089730807579
7,0.4997503744383424
8,0.9990014977533699
9,0.9993339993339992
10,0.9980059820538385
11,0.0004992511233150274
12,0.6663336663336663
13,0.9995003747189608
14,0.9996002398560864
15,0.9996668332500417
16,0.9980059820538385
17,0.0009970089730807579
18,0.9990014977533699
19,0.7496877341993504
20,0.9993339993339992
21,0.7997201678992605
22,0.9995003747189608
23,0.9997144081108097
24,0.9980059820538385
25,0.9996002398560864
26,0.9997500937148568
27,0.0004992511233150274
28,0.9996668332500417
29,0.9980059820538385
30,0.33333333333333326
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.0009970089730807579
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.9980059820538385
9,0.9995003747189608
10,0.9980059820538385
11,0.9980059820538385
12,0.0009970089730807579
13,0.9996002398560864
14,0.0001665833749791771
15,0.9990014977533699
16,0.8569184635156362
17,0.9993339993339992
18,0.0004992511233150274
19,0.9980059820538385
20,0.0009970089730807579
21,0.9995003747189608
22,0.9996002398560864
23,0.9990014977533699
24,0.9996668332500417
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9993339993339992
28,0.9997144081108097
29,0.9990014977533699
30,0.9997500937148568
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.9990014977533699
6,0.9993339993339992
7,0.9995003747189608
8,0.9996002398560864
9,0.9980059820538385
10,0.9996668332500417
11,0.9997144081108097
12,0.9997500937148568
13,0.00011107408641563923
14,0.9980059820538385
15,0.9990014977533699
16,0.9997778518271686
17,0.9993339993339992
18,0.9995003747189608
19,0.9993339993339992
20,0.9996002398560864
21,0.9995003747189608
22,0.9996002398560864
23,0.9998000599820054
24,0.9996668332500417
25,0.9997144081108097
26,0.0009970089730807579
27,0.9998182313914387
28,0.9997500937148568
29,0.7997201678992605
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9990014977533699
5,0.9993339993339992
6,0.9995003747189608
7,0.0001998800719568259
8,0.0009970089730807579
9,0.9980059820538385
10,0.9980059820538385
11,0.9990014977533699
12,0.9990014977533699
13,0.0009970089730807579
14,0.9980059820538385
15,0.9993339993339992
16,0.9990014977533699
17,0.000333000333000333
18,0.6362810142688358
19,0.2000799520287827
20,0.9980059820538385
21,0.9996668332500417
22,0.9995003747189608
23,0.0001427959445951735
24,0.0009970089730807579
25,0.0009970089730807579
26,0.9996002398560864
27,0.9980059820538385
28,0.33333333333333326
29,0.9996668332500417
30,0.0004992511233150274
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9995004995004996
4,0.0
5,0.9993339993339992
6,0.16674995835415624
7,0.0009970089730807579
8,0.6663336663336663
9,0.9995003747189608
10,0.9980059820538385
11,0.0009970089730807579
12,0.25006245316012987
13,0.9980059820538385
14,0.7496877341993504
15,0.9996002398560864
16,0.9980059820538385
17,0.9993339993339992
18,0.0009970089730807579
19,0.9995003747189608
20,0.6663336663336663
21,0.9996002398560864
22,0.9996668332500417
23,0.9997144081108097
24,0.0009970089730807579
25,0.0009970089730807579
26,0.9996668332500417
27,0.9997500937148568
28,0.9997778518271686
29,0.9998000599820054
30,0.9997144081108097
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.7496877341993504
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.9995003747189608
11,0.9996002398560864
12,0.9996668332500417
13,0.9990014977533699
14,0.9993339993339992
15,0.9997144081108097
16,0.9995003747189608
17,0.0009970089730807579
18,0.9997500937148568
19,0.0009970089730807579
20,0.9997778518271686
21,0.9980059820538385
22,0.9996002398560864
23,0.0001665833749791771
24,0.25006245316012987
25,0.9980059820538385
26,0.9998000599820054
27,0.9980059820538385
28,0.9990014977533699
29,0.9996668332500417
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.4997503744383424
6,0.0009970089730807579
7,0.9980059820538385
8,0.7496877341993504
9,0.5554815061646118
10,0.9980059820538385
11,0.6663336663336663
12,0.0009970089730807579
13,0.0004992511233150274
14,0.9993339993339992
15,0.0009970089730807579
16,0.9995003747189608
17,0.0009970089730807579
18,0.9996002398560864
19,0.0009970089730807579
20,0.49987509367974015
21,0.9980059820538385
22,0.9990014977533699
23,0.0009970089730807579
24,0.0009970089730807579
25,0.7496877341993504
26,0.0009970089730807579
27,0.9996668332500417
28,0.9980059820538385
29,0.00012495314257153568
30,0.9997144081108097
0,0.0
1,0.9990019960079839
2,0.0
3,0.33333333333333326
4,0.9980059820538385
5,0.0009970089730807579
6,0.9980059820538385
7,0.9990014977533699
8,0.9980059820538385
9,0.9993339993339992
10,0.9990014977533699
11,0.9995003747189608
12,0.9980059820538385
13,0.0004992511233150274
14,0.9996002398560864
15,0.9993339993339992
16,0.9996668332500417
17,0.9997144081108097
18,0.9997500937148568
19,0.9980059820538385
20,0.9997778518271686
21,0.9998000599820054
22,0.9998182313914387
23,0.9980059820538385
24,0.0009970089730807579
25,0.9995003747189608
26,0.9998333749895859
27,0.9996002398560864
28,0.9996668332500417
29,0.9998461893409213
30,0.9998571734628293
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9990019960079839
4,0.9990019960079839
5,0.9995004995004996
6,0.9998333888703766
7,0.9996668887408395
8,0.0
9,0.9980059820538385
10,0.9990014977533699
11,0.0009970089730807579
12,0.4997503744383424
13,0.9995003747189608
14,0.9996002398560864
15,0.9980059820538385
16,0.9996668332500417
17,0.9990014977533699
18,0.000333000333000333
19,0.9997144081108097
20,0.9980059820538385
21,0.7496877341993504
22,0.9990014977533699
23,0.9980059820538385
24,0.9997500937148568
25,0.9997778518271686
26,0.0009970089730807579
27,0.9980059820538385
28,0.9990014977533699
29,0.0009970089730807579
30,0.9993339993339992
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.0009970089730807579
6,0.9980059820538385
7,0.9993339993339992
8,0.9995003747189608
9,0.9980059820538385
10,0.9980059820538385
11,0.9996002398560864
12,0.9996668332500417
13,0.9997144081108097
14,0.9990014977533699
15,0.9990014977533699
16,0.9993339993339992
17,0.9993339993339992
18,0.9995003747189608
19,0.9996002398560864
20,0.0004992511233150274
21,0.9996668332500417
22,0.0001427959445951735
23,0.0009970089730807579
24,0.9997500937148568
25,0.0009970089730807579
26,0.9980059820538385
27,0.9997778518271686
28,0.0009970089730807579
29,0.000333000333000333
30,0.9998000599820054
0,0.0
1,0.0
2,0.9980059820538385
3,0.6663336663336663
4,0.9980059820538385
5,0.9980059820538385
6,0.9993339993339992
7,0.0009970089730807579
8,0.9990014977533699
9,0.9993339993339992
10,0.9980059820538385
11,0.4997503744383424
12,0.0009970089730807579
13,0.33333333333333326
14,0.9995003747189608
15,0.2000799520287827
16,0.0009970089730807579
17,0.6663336663336663
18,0.0009970089730807579
19,0.0009970089730807579
20,0.7997201678992605
21,0.0009970089730807579
22,0.9980059820538385
23,0.0009970089730807579
24,0.0009970089730807579
25,0.0009970089730807579
26,0.9980059820538385
27,0.6663336663336663
28,0.9980059820538385
29,0.9996002398560864
30,0.0004992511233150274
0,0.0
1,0.0
2,0.9980059820538385
3,0.33333333333333326
4,0.49987509367974015
5,0.0009970089730807579
6,0.0009970089730807579
7,0.5713265743252892
8,0.9980059820538385
9,0.9990014977533699
10,0.9993339993339992
11,0.9995003747189608
12,0.9996002398560864
13,0.9980059820538385
14,0.0001665833749791771
15,0.9995003747189608
16,0.0009970089730807579
17,0.14293874053976866
18,0.9980059820538385
19,0.9980059820538385
20,0.9980059820538385
21,0.0004992511233150274
22,0.0004992511233150274
23,0.8180496228301372
24,0.9990014977533699
25,0.0009970089730807579
26,0.0004992511233150274
27,0.9993339993339992
28,0.0009970089730807579
29,0.9993339993339992
30,0.0004992511233150274
0,0.0
1,0.9990019960079839
2,0.0
3,0.33333333333333326
4,0.49987509367974015
5,0.0009970089730807579
6,0.9980059820538385
7,0.9990014977533699
8,0.000333000333000333
9,0.9993339993339992
10,0.0009970089730807579
11,0.9995003747189608
12,0.0009970089730807579
13,0.9990014977533699
14,0.9996002398560864
15,0.9996668332500417
16,0.9997144081108097
17,0.0009970089730807579
18,0.33333333333333326
19,0.9997500937148568
20,0.9993339993339992
21,0.9995003747189608
22,0.0009970089730807579
23,0.9997778518271686
24,0.9980059820538385
25,0.9996002398560864
26,0.9998000599820054
27,0.9980059820538385
28,0.9996668332500417
29,0.9997144081108097
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.9990014977533699
6,0.000333000333000333
7,0.9980059820538385
8,0.0009970089730807579
9,0.0009970089730807579
10,0.9980059820538385
11,0.9980059820538385
12,0.9995003747189608
13,0.9993339993339992
14,0.9990014977533699
15,0.9996002398560864
16,0.9995003747189608
17,0.9996002398560864
18,0.9996668332500417
19,0.9996668332500417
20,0.9997144081108097
21,0.9997500937148568
22,0.00011107408641563923
23,0.9997144081108097
24,0.4997503744383424
25,0.9997500937148568
26,0.9980059820538385
27,0.9997778518271686
28,0.9980059820538385
29,0.0009970089730807579
30,0.9998000599820054
0,0.0
1,0.0
2,0.0009970089730807579
3,0.4997503744383424
4,0.9980059820538385
5,0.9990014977533699
6,0.0009970089730807579
7,0.9993339993339992
8,0.9980059820538385
9,0.9990014977533699
10,0.9980059820538385
11,0.9993339993339992
12,0.9995003747189608
13,0.9990014977533699
14,0.0009970089730807579
15,0.9996002398560864
16,0.4997503744383424
17,0.9996002398560864
18,0.9995003747189608
19,0.9996668332500417
20,0.9996002398560864
21,0.0009970089730807579
22,0.9997144081108097
23,0.9997500937148568
24,0.9997778518271686
25,0.9998000599820054
26,0.9998182313914387
27,0.4997503744383424
28,0.9980059820538385
29,0.9980059820538385
30,0.9998333749895859
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9990019960079839
4,0.9995004995004996
5,0.0
6,0.8330834582708646
7,0.7496877341993504
8,0.0009970089730807579
9,0.22225924691769408
10,0.9980059820538385
11,0.0009970089730807579
12,0.0009970089730807579
13,0.0009970089730807579
14,0.0009970089730807579
15,0.9980059820538385
16,0.9990014977533699
17,0.9993339993339992
18,0.0009970089730807579
19,0.0009970089730807579
20,0.9995003747189608
21,0.9990014977533699
22,0.0009970089730807579
23,0.0009970089730807579
24,0.0009970089730807579
25,0.9980059820538385
26,0.9980059820538385
27,0.9980059820538385
28,0.0009970089730807579
29,0.9996002398560864
30,0.9993339993339992
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9993339993339992
6,0.6665000832916875
7,0.0004992511233150274
8,0.9980059820538385
9,0.9980059820538385
10,0.9993339993339992
11,0.9980059820538385
12,0.0009970089730807579
13,0.9980059820538385
14,0.9995003747189608
15,0.9990014977533699
16,0.9990014977533699
17,0.9996002398560864
18,0.9990014977533699
19,0.9993339993339992
20,0.9997500937148568
21,0.9996668332500417
22,0.9997144081108097
23,0.9997500937148568
24,0.9980059820538385
25,0.9995003747189608
26,0.9997778518271686
27,0.9998000599820054
28,0.9998182313914387
29,0.0009970089730807579
30,0.9998333749895859
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.9980059820538385
5,0.9990014977533699
6,0.9993339993339992
7,0.9980059820538385
8,0.6248906660002499
9,0.9990014977533699
10,0.9993339993339992
11,0.9995003747189608
12,0.9995003747189608
13,0.0009970089730807579
14,0.9996002398560864
15,0.9996002398560864
16,0.9996668332500417
17,0.9997144081108097
18,0.9997500937148568
19,0.0009970089730807579
20,0.4997503744383424
21,0.9996668332500417
22,0.9997144081108097
23,0.33333333333333326
24,0.00012495314257153568
25,0.9980059820538385
26,0.9997500937148568
27,0.49987509367974015
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9997778518271686
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.0009970089730807579
5,0.9990014977533699
6,0.25006245316012987
7,0.9980059820538385
8,0.9980059820538385
9,0.000333000333000333
10,0.9990014977533699
11,0.7496877341993504
12,0.9993339993339992
13,0.9980059820538385
14,0.33333333333333326
15,0.0004992511233150274
16,0.0004992511233150274
17,0.9980059820538385
18,0.0004992511233150274
19,0.9995003747189608
20,0.5998400959424345
21,0.22225924691769408
22,0.0004992511233150274
23,0.0004992511233150274
24,0.9980059820538385
25,0.0004992511233150274
26,0.9996002398560864
27,0.9996668332500417
28,0.0004992511233150274
29,0.0004992511233150274
30,0.0004992511233150274
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9980059820538385
5,0.9990014977533699
6,0.9990014977533699
7,0.7496877341993504
8,0.9993339993339992
9,0.9995003747189608
10,0.9993339993339992
11,0.0009970089730807579
12,0.9995003747189608
13,0.9996002398560864
14,0.4997503744383424
15,0.9996002398560864
16,0.9980059820538385
17,0.9996668332500417
18,0.9996668332500417
19,0.9980059820538385
20,0.9997144081108097
21,0.9997144081108097
22,0.9990014977533699
23,0.9997500937148568
24,0.9997500937148568
25,0.9997778518271686
26,0.7496877341993504
27,0.9980059820538385
28,9.997000899730081e-05
29,0.9993339993339992
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.0004992511233150274
5,0.6663336663336663
6,0.9980059820538385
7,0.9993339993339992
8,0.4997503744383424
9,0.9980059820538385
10,0.9995003747189608
11,0.9996002398560864
12,0.6663336663336663
13,0.9996668332500417
14,0.9997144081108097
15,0.25006245316012987
16,0.000333000333000333
17,0.42853062973011563
18,0.9980059820538385
19,0.9997500937148568
20,0.9980059820538385
21,0.9997778518271686
22,0.0009970089730807579
23,0.9980059820538385
24,0.0004992511233150274
25,0.9980059820538385
26,0.9990014977533699
27,0.9990014977533699
28,0.9993339993339992
29,0.9995003747189608
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.6663336663336663
4,0.0009970089730807579
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.9995003747189608
9,0.9990014977533699
10,0.2000799520287827
11,0.9996002398560864
12,0.9996668332500417
13,0.9980059820538385
14,0.9997144081108097
15,0.9993339993339992
16,0.9995003747189608
17,0.9997500937148568
18,0.9990014977533699
19,0.9997778518271686
20,0.9998000599820054
21,0.9996002398560864
22,0.9998182313914387
23,0.9993339993339992
24,0.7997201678992605
25,0.9980059820538385
26,0.0001665833749791771
27,0.9990014977533699
28,0.8569184635156362
29,0.0004992511233150274
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9990019960079839
4,0.0
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.9993339993339992
9,0.9990014977533699
10,0.9995003747189608
11,0.9996002398560864
12,0.9980059820538385
13,0.0009970089730807579
14,0.9993339993339992
15,0.9995003747189608
16,0.9980059820538385
17,0.9996668332500417
18,0.0004992511233150274
19,0.9980059820538385
20,0.33333333333333326
21,0.9996002398560864
22,0.9996668332500417
23,0.4997503744383424
24,0.9997144081108097
25,0.9980059820538385
26,0.9980059820538385
27,0.9997144081108097
28,0.9980059820538385
29,0.9997500937148568
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9996668887408395
4,0.9990019960079839
5,0.9998000799680129
6,0.0
7,0.0009970089730807579
8,0.0009970089730807579
9,0.0009970089730807579
10,0.9980059820538385
11,0.9990014977533699
12,0.9980059820538385
13,0.0009970089730807579
14,0.9993339993339992
15,0.9995003747189608
16,0.6663336663336663
17,0.0009970089730807579
18,0.9996002398560864
19,0.0009970089730807579
20,0.0009970089730807579
21,0.0009970089730807579
22,0.9996668332500417
23,0.4997503744383424
24,0.0009970089730807579
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9997144081108097
28,0.0009970089730807579
29,0.9997500937148568
30,0.000333000333000333
0,0.0
1,0.9990019960079839
2,0.0
3,0.33333333333333326
4,0.9980059820538385
5,0.3999600239856086
6,0.9993339993339992
7,0.9995003747189608
8,0.9980059820538385
9,0.0009970089730807579
10,0.9996002398560864
11,0.9996668332500417
12,0.9990014977533699
13,0.4997503744383424
14,0.9980059820538385
15,0.9980059820538385
16,0.0009970089730807579
17,0.9980059820538385
18,0.9997144081108097
19,0.33333333333333326
20,0.9990014977533699
21,0.9993339993339992
22,0.9995003747189608
23,0.9980059820538385
24,0.9996002398560864
25,0.0009970089730807579
26,0.9997778518271686
27,0.6663336663336663
28,0.9996668332500417
29,0.9998000599820054
30,0.9996668332500417
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.4999167083125104
7,0.9990014977533699
8,0.9980059820538385
9,0.9993339993339992
10,0.9980059820538385
11,0.0009970089730807579
12,0.9995003747189608
13,0.9996002398560864
14,0.9990014977533699
15,0.2000399880035989
16,0.9996668332500417
17,0.8180496228301372
18,0.9997144081108097
19,0.9997500937148568
20,0.9980059820538385
21,0.9997778518271686
22,0.0009970089730807579
23,0.9998000599820054
24,0.4997503744383424
25,0.6663336663336663
26,0.9980059820538385
27,0.0004992511233150274
28,0.9998182313914387
29,8.331250520703158e-05
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9993339993339992
5,0.2000799520287827
6,0.9995003747189608
7,0.9980059820538385
8,0.0001998800719568259
9,0.0009970089730807579
10,0.0009970089730807579
11,0.9990014977533699
12,0.9993339993339992
13,0.4997503744383424
14,0.9980059820538385
15,0.0009970089730807579
16,0.9996668332500417
17,0.49987509367974015
18,0.9995003747189608
19,0.0001427959445951735
20,0.0009970089730807579
21,0.6665000832916875
22,0.0009970089730807579
23,0.9996002398560864
24,0.0009970089730807579
25,0.0009970089730807579
26,0.9996668332500417
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9980059820538385
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.9997501249375313
5,0.0
6,0.9980059820538385
7,0.9996668332500417
8,0.9997144081108097
9,0.9980059820538385
10,0.9997500937148568
11,0.9990014977533699
12,0.9997778518271686
13,0.9993339993339992
14,0.9995003747189608
15,0.9998000599820054
16,0.0009970089730807579
17,0.9980059820538385
18,0.33333333333333326
19,0.9997778518271686
20,0.9980059820538385
21,0.133373325334933
22,0.9980059820538385
23,0.9996002398560864
24,0.49987509367974015
25,0.9980059820538385
26,0.9990014977533699
27,0.0004992511233150274
28,0.9998000599820054
29,0.33333333333333326
30,9.088430428065073e-05
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9990019960079839
4,0.9995004995004996
5,0.0
6,0.0009970089730807579
7,0.0009970089730807579
8,0.4997503744383424
9,0.33333333333333326
10,0.9980059820538385
11,0.9993339993339992
12,0.3999600239856086
13,0.9990014977533699
14,0.9980059820538385
15,0.9995003747189608
16,0.9993339993339992
17,0.9996002398560864
18,0.9990014977533699
19,0.9995003747189608
20,0.9996668332500417
21,0.9996002398560864
22,0.9996668332500417
23,0.9997144081108097
24,0.9995003747189608
25,0.9997500937148568
26,0.9997778518271686
27,0.9980059820538385
28,0.9997144081108097
29,0.9980059820538385
30,0.9998000599820054
0,0.0
1,0.0
2,0.9980059820538385
3,0.0004992511233150274
4,0.9980059820538385
5,0.9980059820538385
6,0.9993339993339992
7,0.9980059820538385
8,0.9980059820538385
9,0.9995003747189608
10,0.9996002398560864
11,0.9996668332500417
12,0.9993339993339992
13,0.9980059820538385
14,0.9997144081108097
15,0.9990014977533699
16,0.9990014977533699
17,0.9993339993339992
18,0.9993339993339992
19,0.9980059820538385
20,0.9997500937148568
21,0.9990014977533699
22,0.9997778518271686
23,0.9998000599820054
24,0.9995003747189608
25,0.9997778518271686
26,0.9996668332500417
27,0.9998182313914387
28,0.9998333749895859
29,0.9998461893409213
30,0.9998571734628293
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.9980059820538385
5,0.0009970089730807579
6,0.6663336663336663
7,0.4997503744383424
8,0.9980059820538385
9,0.9990014977533699
10,0.9980059820538385
11,0.9993339993339992
12,0.9980059820538385
13,0.9980059820538385
14,0.4999375234287143
15,0.9980059820538385
16,0.9990014977533699
17,0.9980059820538385
18,0.9993339993339992
19,0.9980059820538385
20,0.0009970089730807579
21,0.9995003747189608
22,0.9995003747189608
23,0.9996002398560864
24,0.9996668332500417
25,0.9997144081108097
26,0.9996002398560864
27,0.9980059820538385
28,0.4997503744383424
29,0.9996668332500417
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.33333333333333326
4,0.9980059820538385
5,0.9980059820538385
6,0.9993339993339992
7,0.0009970089730807579
8,0.9980059820538385
9,0.9990014977533699
10,0.0009970089730807579
11,0.9980059820538385
12,0.0009970089730807579
13,0.9993339993339992
14,0.0001665833749791771
15,0.9980059820538385
16,0.0009970089730807579
17,0.0009970089730807579
18,0.9995003747189608
19,0.9996002398560864
20,0.0009970089730807579
21,0.9980059820538385
22,0.9990014977533699
23,0.4997503744383424
24,0.9993339993339992
25,0.9995003747189608
26,0.9996668332500417
27,0.6663336663336663
28,0.7997201678992605
29,0.9996002398560864
30,0.9997144081108097
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9993339993339992
5,0.9995003747189608
6,0.9980059820538385
7,0.9980059820538385
8,0.0001665833749791771
9,0.9980059820538385
10,0.0009970089730807579
11,0.9993339993339992
12,0.9980059820538385
13,0.0009970089730807579
14,0.0009970089730807579
15,0.6663336663336663
16,0.9996002398560864
17,0.0001998800719568259
18,0.9996668332500417
19,0.9980059820538385
20,0.9997144081108097
21,0.9997500937148568
22,0.3333333333333333
23,0.9997778518271686
24,0.9980059820538385
25,0.9998000599820054
26,0.9995003747189608
27,0.9980059820538385
28,0.9990014977533699
29,0.9990014977533699
30,0.9998182313914387
0,0.0
1,0.0
2,0.0009970089730807579
3,0.6663336663336663
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.4997503744383424
8,0.9993339993339992
9,0.9995003747189608
10,0.6663336663336663
11,0.4999167083125104
12,0.0009970089730807579
13,0.9980059820538385
14,0.9996002398560864
15,0.9996668332500417
16,0.5554815061646118
17,0.9997144081108097
18,0.0009970089730807579
19,0.0009970089730807579
20,0.9997500937148568
21,0.9993339993339992
22,0.9997778518271686
23,0.9980059820538385
24,0.0009970089730807579
25,0.9998000599820054
26,0.9990014977533699
27,0.9980059820538385
28,0.0009970089730807579
29,0.9998182313914387
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9993339993339992
7,0.9990014977533699
8,0.9980059820538385
9,0.0002498126405196103
10,0.9995003747189608
11,0.9996002398560864
12,0.9990014977533699
13,0.9993339993339992
14,0.0001665833749791771
15,0.0009970089730807579
16,0.9995003747189608
17,0.0009970089730807579
18,0.9996668332500417
19,0.0001427959445951735
20,0.9996002398560864
21,0.9980059820538385
22,0.0009970089730807579
23,0.0009970089730807579
24,0.0009970089730807579
25,0.09097518858493137
26,0.33333333333333326
27,0.9996668332500417
28,0.4997503744383424
29,0.9997144081108097
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.3999600239856086
6,0.9990014977533699
7,0.9993339993339992
8,0.9995003747189608
9,0.000333000333000333
10,0.9993339993339992
11,0.6665000832916875
12,0.9996002398560864
13,0.9995003747189608
14,0.9996002398560864
15,0.0001665833749791771
16,0.9980059820538385
17,0.0001665833749791771
18,0.9980059820538385
19,0.9980059820538385
20,0.8569184635156362
21,0.0009970089730807579
22,0.9980059820538385
23,0.0009970089730807579
24,0.9990014977533699
25,0.9980059820538385
26,0.9996668332500417
27,0.0009970089730807579
28,0.000333000333000333
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.9980059820538385
5,0.9990014977533699
6,0.0009970089730807579
7,0.4997503744383424
8,0.5998400959424345
9,0.6663336663336663
10,0.0009970089730807579
11,0.0009970089730807579
12,0.0009970089730807579
13,0.0009970089730807579
14,0.9993339993339992
15,0.0009970089730807579
16,0.9980059820538385
17,0.0002498126405196103
18,0.0009970089730807579
19,0.9980059820538385
20,0.9990014977533699
21,0.9995003747189608
22,0.9993339993339992
23,0.0009970089730807579
24,0.9996002398560864
25,0.0009970089730807579
26,0.9996668332500417
27,0.0009970089730807579
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9995003747189608
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.9980059820538385
5,0.0009970089730807579
6,0.4997503744383424
7,0.33333333333333326
8,0.6663336663336663
9,0.9980059820538385
10,0.9990014977533699
11,0.9980059820538385
12,0.0009970089730807579
13,0.9980059820538385
14,0.9980059820538385
15,0.9980059820538385
16,0.9990014977533699
17,0.0002498126405196103
18,0.9980059820538385
19,0.2000799520287827
20,0.9980059820538385
21,0.9980059820538385
22,0.0004992511233150274
23,0.9980059820538385
24,0.0004992511233150274
25,0.9980059820538385
26,0.0004992511233150274
27,0.0004992511233150274
28,0.9990014977533699
29,0.49996875585827655
30,0.000333000333000333
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.0004992511233150274
7,0.9990014977533699
8,0.0009970089730807579
9,0.0009970089730807579
10,0.9993339993339992
11,0.6663336663336663
12,0.25006245316012987
13,0.0009970089730807579
14,0.0009970089730807579
15,0.0009970089730807579
16,0.4997503744383424
17,0.9980059820538385
18,0.0009970089730807579
19,0.8330834582708646
20,0.0009970089730807579
21,0.9995003747189608
22,0.9980059820538385
23,0.0009970089730807579
24,0.9996002398560864
25,0.9980059820538385
26,0.0009970089730807579
27,0.9980059820538385
28,0.9980059820538385
29,0.9990014977533699
30,0.11118516050205486
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.7496877341993504
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.9993339993339992
9,0.9995003747189608
10,0.4997503744383424
11,0.6663336663336663
12,0.0009970089730807579
13,0.0009970089730807579
14,0.0009970089730807579
15,0.9990014977533699
16,0.9993339993339992
17,0.9996002398560864
18,0.9996668332500417
19,0.9997144081108097
20,0.8569184635156362
21,0.0009970089730807579
22,0.9980059820538385
23,0.0009970089730807579
24,0.0009970089730807579
25,0.0001665833749791771
26,0.9997500937148568
27,0.9997778518271686
28,0.9980059820538385
29,0.0009970089730807579
30,0.9997778518271686
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9980059820538385
5,0.000333000333000333
6,0.0009970089730807579
7,0.9980059820538385
8,0.0009970089730807579
9,0.9990014977533699
10,0.9980059820538385
11,0.9993339993339992
12,0.4997503744383424
13,0.9980059820538385
14,0.9995003747189608
15,0.0001998800719568259
16,0.33333333333333326
17,0.9995003747189608
18,0.9980059820538385
19,0.0004992511233150274
20,0.8330834582708646
21,0.9996002398560864
22,0.0009970089730807579
23,0.9996668332500417
24,0.9997144081108097
25,0.0009970089730807579
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9980059820538385
5,0.0004992511233150274
6,0.9990014977533699
7,0.9990014977533699
8,0.9980059820538385
9,0.9993339993339992
10,0.9993339993339992
11,0.9995003747189608
12,0.9996002398560864
13,0.9995003747189608
14,0.0004992511233150274
15,0.9996002398560864
16,0.7998600419874037
17,0.9980059820538385
18,0.9996668332500417
19,0.9996668332500417
20,0.9997144081108097
21,0.0009970089730807579
22,0.9997500937148568
23,0.0009970089730807579
24,0.9997778518271686
25,0.9997144081108097
26,0.9980059820538385
27,0.9998000599820054
28,0.0009970089730807579
29,0.9998182313914387
30,0.9993339993339992
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9995004995004996
4,0.0
5,0.7496877341993504
6,0.16674995835415624
7,0.9980059820538385
8,0.0009970089730807579
9,0.4997503744383424
10,0.0009970089730807579
11,0.0009970089730807579
12,0.0009970089730807579
13,0.0009970089730807579
14,0.0009970089730807579
15,0.0009970089730807579
16,0.0009970089730807579
17,0.0009970089730807579
18,0.9990014977533699
19,0.9993339993339992
20,0.0009970089730807579
21,0.0009970089730807579
22,0.0009970089730807579
23,0.9995003747189608
24,0.33333333333333326
25,0.9996002398560864
26,0.0009970089730807579
27,0.9996668332500417
28,0.0009970089730807579
29,0.07148468185388844
30,0.4997503744383424
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.9980059820538385
5,0.4997503744383424
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.9990014977533699
10,0.9995003747189608
11,0.0001998800719568259
12,0.9993339993339992
13,0.9995003747189608
14,0.9996002398560864
15,0.8330834582708646
16,0.9996668332500417
17,0.9997144081108097
18,0.9980059820538385
19,0.9997500937148568
20,0.9997778518271686
21,0.9980059820538385
22,0.9990014977533699
23,0.0009970089730807579
24,0.9993339993339992
25,0.0009970089730807579
26,0.0009970089730807579
27,0.4997503744383424
28,0.0009970089730807579
29,0.9998000599820054
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.33333333333333326
4,0.9980059820538385
5,0.9990014977533699
6,0.9993339993339992
7,0.9990014977533699
8,0.9993339993339992
9,0.9995003747189608
10,0.0009970089730807579
11,0.9995003747189608
12,0.9996002398560864
13,0.9996002398560864
14,0.8747969511433212
15,0.9996668332500417
16,0.9996668332500417
17,0.9997144081108097
18,0.9997500937148568
19,0.9997778518271686
20,0.9997144081108097
21,0.9997500937148568
22,0.9998000599820054
23,0.9980059820538385
24,0.9997778518271686
25,0.9998182313914387
26,0.9998000599820054
27,0.9998182313914387
28,0.9998333749895859
29,0.9998333749895859
30,0.9998461893409213
0,0.0
1,0.0
2,0.9980059820538385
3,0.0009970089730807579
4,0.9980059820538385
5,0.3999600239856086
6,0.9990014977533699
7,0.9990014977533699
8,0.9993339993339992
9,0.9993339993339992
10,0.9995003747189608
11,0.0002498126405196103
12,0.9980059820538385
13,0.7997201678992605
14,0.9996002398560864
15,0.9996668332500417
16,0.9997144081108097
17,0.0009970089730807579
18,0.9997500937148568
19,0.9990014977533699
20,0.0009970089730807579
21,0.0009970089730807579
22,0.9980059820538385
23,0.4997503744383424
24,0.0009970089730807579
25,0.9980059820538385
26,0.0004992511233150274
27,0.0004992511233150274
28,0.0004992511233150274
29,0.0004992511233150274
30,0.9997778518271686
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9990014977533699
5,0.4997503744383424
6,0.000333000333000333
7,0.9980059820538385
8,0.0009970089730807579
9,0.9980059820538385
10,0.9995003747189608
11,0.0001998800719568259
12,0.8330834582708646
13,0.4997503744383424
14,0.0009970089730807579
15,0.0009970089730807579
16,0.9980059820538385
17,0.9990014977533699
18,0.0009970089730807579
19,0.0009970089730807579
20,0.0009970089730807579
21,0.9993339993339992
22,0.9089339271107879
23,0.4997503744383424
24,0.9980059820538385
25,0.0009970089730807579
26,0.49987509367974015
27,0.9980059820538385
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9990014977533699
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.0
5,0.9980059820538385
6,0.9980059820538385
7,0.0009970089730807579
8,0.8330834582708646
9,0.4997503744383424
10,0.3999600239856086
11,0.0009970089730807579
12,0.0004992511233150274
13,0.0009970089730807579
14,0.9993339993339992
15,0.9980059820538385
16,0.9990014977533699
17,0.9990014977533699
18,0.0009970089730807579
19,0.7496877341993504
20,0.9980059820538385
21,0.0009970089730807579
22,0.0009970089730807579
23,0.9980059820538385
24,0.0004992511233150274
25,0.37498438085717856
26,0.9993339993339992
27,0.4997503744383424
28,0.5998400959424345
29,0.9993339993339992
30,0.9993339993339992
0,0.0
1,0.0
2,0.0009970089730807579
3,0.6663336663336663
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.9990014977533699
9,0.9990014977533699
10,0.9993339993339992
11,0.9993339993339992
12,0.9980059820538385
13,0.9995003747189608
14,0.9995003747189608
15,0.0009970089730807579
16,0.9996002398560864
17,0.0009970089730807579
18,0.9996668332500417
19,0.9997144081108097
20,0.9997500937148568
21,0.0009970089730807579
22,0.9980059820538385
23,0.0009970089730807579
24,0.9990014977533699
25,0.9997778518271686
26,0.9998000599820054
27,0.9993339993339992
28,0.9995003747189608
29,0.9998182313914387
30,8.331250520703158e-05
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.9980059820538385
5,0.0009970089730807579
6,0.9980059820538385
7,0.9990014977533699
8,0.9980059820538385
9,0.000333000333000333
10,0.9993339993339992
11,0.9990014977533699
12,0.9995003747189608
13,0.9996002398560864
14,0.9996668332500417
15,0.9993339993339992
16,0.9997144081108097
17,0.9995003747189608
18,0.9995003747189608
19,0.9980059820538385
20,0.9996002398560864
21,0.9980059820538385
22,0.0004992511233150274
23,0.9980059820538385
24,0.9996668332500417
25,0.9997500937148568
26,0.9997144081108097
27,0.0009970089730807579
28,0.9997500937148568
29,0.9997778518271686
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.6663336663336663
4,0.9980059820538385
5,0.9990014977533699
6,0.9990014977533699
7,0.9993339993339992
8,0.9993339993339992
9,0.9995003747189608
10,0.9995003747189608
11,0.9996002398560864
12,0.9996002398560864
13,0.9996668332500417
14,0.0001427959445951735
15,0.9996668332500417
16,0.9980059820538385
17,0.9980059820538385
18,0.9996668332500417
19,0.0009970089730807579
20,0.9997144081108097
21,0.9980059820538385
22,0.9980059820538385
23,0.0004992511233150274
24,0.9997144081108097
25,0.9997500937148568
26,0.9997778518271686
27,0.9998000599820054
28,0.9997500937148568
29,0.9998182313914387
30,0.9998333749895859
0,0.0
1,0.0
2,0.4997503744383424
3,0.6663336663336663
4,0.25006245316012987
5,0.0009970089730807579
6,0.25006245316012987
7,0.0009970089730807579
8,0.0009970089730807579
9,0.9980059820538385
10,0.0009970089730807579
11,0.9980059820538385
12,0.0009970089730807579
13,0.9980059820538385
14,0.0009970089730807579
15,0.5998400959424345
16,0.0004992511233150274
17,0.9980059820538385
18,0.0009970089730807579
19,0.0009970089730807579
20,0.9980059820538385
21,0.0009970089730807579
22,0.9990014977533699
23,0.9993339993339992
24,0.9995003747189608
25,0.0009970089730807579
26,0.9996002398560864
27,0.0009970089730807579
28,0.0009970089730807579
29,0.6663336663336663
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.0
5,0.2000799520287827
6,0.9980059820538385
7,0.9980059820538385
8,0.9996002398560864
9,0.9990014977533699
10,0.0001665833749791771
11,0.9980059820538385
12,0.8569184635156362
13,0.0009970089730807579
14,0.9980059820538385
15,0.9980059820538385
16,0.9980059820538385
17,0.0009970089730807579
18,0.9995003747189608
19,0.9990014977533699
20,0.9997144081108097
21,0.9996002398560864
22,0.9980059820538385
23,0.0009970089730807579
24,0.9997500937148568
25,0.9997778518271686
26,0.4997503744383424
27,0.9996668332500417
28,0.9980059820538385
29,0.9998000599820054
30,0.9980059820538385
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.9993339993339992
9,0.0002498126405196103
10,0.9990014977533699
11,0.7997201678992605
12,0.000333000333000333
13,0.0009970089730807579
14,0.0009970089730807579
15,0.0009970089730807579
16,0.0009970089730807579
17,0.0009970089730807579
18,0.9993339993339992
19,0.9980059820538385
20,0.9993339993339992
21,0.9993339993339992
22,0.9995003747189608
23,0.9996002398560864
24,0.0009970089730807579
25,0.0009970089730807579
26,0.9996668332500417
27,0.9997144081108097
28,0.9993339993339992
29,0.06671998933546623
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.33333333333333326
4,0.0009970089730807579
5,0.25006245316012987
6,0.4997503744383424
7,0.33333333333333326
8,0.9980059820538385
9,0.9980059820538385
10,0.49987509367974015
11,0.9990014977533699
12,0.9990014977533699
13,0.9990014977533699
14,0.0009970089730807579
15,0.6663336663336663
16,0.5998400959424345
17,0.9980059820538385
18,0.9993339993339992
19,0.9980059820538385
20,0.0004992511233150274
21,0.0009970089730807579
22,0.0009970089730807579
23,0.9995003747189608
24,0.9980059820538385
25,0.0009970089730807579
26,0.9996002398560864
27,0.0009970089730807579
28,0.9990014977533699
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.9995003747189608
7,0.9996002398560864
8,0.9980059820538385
9,0.9980059820538385
10,0.0009970089730807579
11,0.9996668332500417
12,0.0001427959445951735
13,0.9980059820538385
14,0.9990014977533699
15,0.9980059820538385
16,0.9997500937148568
17,0.9997778518271686
18,0.000333000333000333
19,0.9998000599820054
20,0.0009970089730807579
21,0.9998182313914387
22,0.9990014977533699
23,8.331250520703158e-05
24,0.7997201678992605
25,0.9980059820538385
26,0.0009970089730807579
27,0.9993339993339992
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9995003747189608
0,0.0
1,0.0
2,0.9980059820538385
3,0.0004992511233150274
4,0.9980059820538385
5,0.0009970089730807579
6,0.9980059820538385
7,0.9993339993339992
8,0.9995003747189608
9,0.9996002398560864
10,0.0009970089730807579
11,0.9996668332500417
12,0.0001427959445951735
13,0.0009970089730807579
14,0.9990014977533699
15,0.4997503744383424
16,0.0009970089730807579
17,0.0009970089730807579
18,0.9980059820538385
19,0.0009970089730807579
20,0.9980059820538385
21,0.9990014977533699
22,0.9990014977533699
23,0.9990014977533699
24,0.9980059820538385
25,0.0009970089730807579
26,0.0009970089730807579
27,0.6663336663336663
28,0.0009970089730807579
29,0.9993339993339992
30,0.9995003747189608
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.9995003747189608
9,0.0009970089730807579
10,0.9980059820538385
11,0.9990014977533699
12,0.9993339993339992
13,0.9996002398560864
14,0.9996668332500417
15,0.9997144081108097
16,0.4997503744383424
17,0.9997500937148568
18,0.00011107408641563923
19,0.0004992511233150274
20,0.9980059820538385
21,0.0009970089730807579
22,0.9980059820538385
23,0.0009970089730807579
24,0.9993339993339992
25,0.0009970089730807579
26,0.9995003747189608
27,0.0009970089730807579
28,0.9980059820538385
29,0.9980059820538385
30,0.9980059820538385
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.4997503744383424
5,0.6663336663336663
6,0.4999167083125104
7,0.9980059820538385
8,0.9990014977533699
9,0.9980059820538385
10,0.9980059820538385
11,0.9980059820538385
12,0.0009970089730807579
13,0.0004992511233150274
14,0.9993339993339992
15,0.16674995835415624
16,0.9995003747189608
17,0.6663336663336663
18,0.9980059820538385
19,0.9996002398560864
20,0.9980059820538385
21,0.9996668332500417
22,0.0004992511233150274
23,0.9997144081108097
24,0.0009970089730807579
25,0.0009970089730807579
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.33333333333333326
4,0.9980059820538385
5,0.9980059820538385
6,0.0004992511233150274
7,0.9980059820538385
8,0.9993339993339992
9,0.9990014977533699
10,0.9995003747189608
11,0.9993339993339992
12,0.9996002398560864
13,0.9996002398560864
14,0.9996668332500417
15,0.9997144081108097
16,0.9997500937148568
17,0.9997778518271686
18,0.9998000599820054
19,0.9996002398560864
20,0.9996668332500417
21,0.0009970089730807579
22,0.9996668332500417
23,0.0009970089730807579
24,0.9998182313914387
25,0.9998333749895859
26,0.9980059820538385
27,0.9998461893409213
28,0.9998571734628293
29,0.999866693328001
30,0.0009970089730807579
0,0.0
1,0.0
2,0.0009970089730807579
3,0.4997503744383424
4,0.0009970089730807579
5,0.9980059820538385
6,0.33333333333333326
7,0.9980059820538385
8,0.9990014977533699
9,0.9990014977533699
10,0.9993339993339992
11,0.9980059820538385
12,0.9980059820538385
13,0.9995003747189608
14,0.9990014977533699
15,0.9993339993339992
16,0.9995003747189608
17,0.9980059820538385
18,0.9996002398560864
19,0.0009970089730807579
20,0.4997503744383424
21,0.33333333333333326
22,0.9996002398560864
23,0.0001665833749791771
24,0.0009970089730807579
25,0.8569184635156362
26,0.0009970089730807579
27,0.9980059820538385
28,0.9996668332500417
29,0.3999600239856086
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.0009970089730807579
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9980059820538385
9,0.9990014977533699
10,0.9990014977533699
11,0.0009970089730807579
12,0.9993339993339992
13,0.9993339993339992
14,0.4997503744383424
15,0.9995003747189608
16,0.9980059820538385
17,0.9996002398560864
18,0.9993339993339992
19,0.9995003747189608
20,0.9996002398560864
21,0.9996668332500417
22,0.9997144081108097
23,0.0004992511233150274
24,0.49987509367974015
25,0.9997500937148568
26,0.9997778518271686
27,0.9995003747189608
28,0.9996668332500417
29,0.00012495314257153568
30,0.9997144081108097
0,0.0
1,0.0
2,0.0009970089730807579
3,0.4997503744383424
4,0.9980059820538385
5,0.9980059820538385
6,0.9980059820538385
7,0.9980059820538385
8,0.6663336663336663
9,0.9990014977533699
10,0.7496877341993504
11,0.0009970089730807579
12,0.0009970089730807579
13,0.9993339993339992
14,0.000333000333000333
15,0.4997503744383424
16,0.9995003747189608
17,0.9980059820538385
18,0.0009970089730807579
19,0.7496877341993504
20,0.9996002398560864
21,0.9996668332500417
22,0.9997144081108097
23,0.0004992511233150274
24,0.0009970089730807579
25,0.0009970089730807579
26,0.9997500937148568
27,0.0009970089730807579
28,0.9997778518271686
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.33333333333333326
4,0.49987509367974015
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.9990014977533699
9,0.0009970089730807579
10,0.4997503744383424
11,0.25006245316012987
12,0.9993339993339992
13,0.9995003747189608
14,0.9993339993339992
15,0.9995003747189608
16,0.9996002398560864
17,0.9996668332500417
18,0.0009970089730807579
19,0.33333333333333326
20,0.9997144081108097
21,0.0009970089730807579
22,0.9997500937148568
23,0.9980059820538385
24,0.0009970089730807579
25,0.6663336663336663
26,0.9996002398560864
27,0.00011107408641563923
28,0.7496877341993504
29,0.9980059820538385
30,0.9997778518271686
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.9980059820538385
8,0.9980059820538385
9,0.9993339993339992
10,0.9980059820538385
11,0.9995003747189608
12,0.9990014977533699
13,0.9993339993339992
14,0.9996002398560864
15,0.9990014977533699
16,0.9980059820538385
17,0.9993339993339992
18,0.9996668332500417
19,0.9997144081108097
20,0.9980059820538385
21,0.9980059820538385
22,0.0001998800719568259
23,0.9997500937148568
24,0.9995003747189608
25,0.9990014977533699
26,0.9996002398560864
27,0.9996668332500417
28,0.00011107408641563923
29,0.9980059820538385
30,0.9996668332500417
0,0.0
1,0.0
2,0.9980059820538385
3,0.0009970089730807579
4,0.25006245316012987
5,0.4997503744383424
6,0.9980059820538385
7,0.49987509367974015
8,0.9990014977533699
9,0.9990014977533699
10,0.9993339993339992
11,0.0004992511233150274
12,0.9980059820538385
13,0.6663336663336663
14,0.9995003747189608
15,0.9980059820538385
16,0.9996002398560864
17,0.25006245316012987
18,0.9996668332500417
19,0.000333000333000333
20,0.7496877341993504
21,0.0009970089730807579
22,0.0009970089730807579
23,0.0009970089730807579
24,0.9997144081108097
25,0.9990014977533699
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9980059820538385
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.7496877341993504
5,0.9980059820538385
6,0.3333333333333333
7,0.5713265743252892
8,0.9980059820538385
9,0.9995003747189608
10,0.0009970089730807579
11,0.9990014977533699
12,0.9996002398560864
13,0.9993339993339992
14,0.0009970089730807579
15,0.9995003747189608
16,0.9996668332500417
17,0.9996002398560864
18,0.9996668332500417
19,0.9997144081108097
20,0.9997144081108097
21,0.0009970089730807579
22,0.49987509367974015
23,0.4997503744383424
24,0.0009970089730807579
25,0.9997500937148568
26,0.9997500937148568
27,0.9997778518271686
28,0.9980059820538385
29,0.9998000599820054
30,0.9990014977533699
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9980059820538385
5,0.5998400959424345
6,0.0004992511233150274
7,0.6663336663336663
8,0.0004992511233150274
9,0.9980059820538385
10,0.9980059820538385
11,0.9990014977533699
12,0.9980059820538385
13,0.9993339993339992
14,0.9995003747189608
15,0.9996002398560864
16,0.9996668332500417
17,0.9993339993339992
18,0.33333333333333326
19,0.9997144081108097
20,0.9997500937148568
21,0.49987509367974015
22,0.9980059820538385
23,0.9995003747189608
24,0.9996002398560864
25,0.0009970089730807579
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9997778518271686
29,0.9990014977533699
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.9995003747189608
7,0.9996002398560864
8,0.0009970089730807579
9,0.9995003747189608
10,0.9990014977533699
11,0.9996002398560864
12,0.9993339993339992
13,0.9996668332500417
14,0.9997144081108097
15,0.9980059820538385
16,0.9990014977533699
17,0.00012495314257153568
18,0.9980059820538385
19,0.0009970089730807579
20,0.7496877341993504
21,0.9980059820538385
22,0.9980059820538385
23,0.9980059820538385
24,0.0009970089730807579
25,0.0009970089730807579
26,0.9995003747189608
27,0.9995003747189608
28,0.0009970089730807579
29,0.9996002398560864
30,0.9996668332500417
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.9990014977533699
9,0.7997201678992605
10,0.9995003747189608
11,0.9993339993339992
12,0.9995003747189608
13,0.9980059820538385
14,0.9996002398560864
15,0.9996668332500417
16,0.6663336663336663
17,0.9996002398560864
18,0.9997144081108097
19,0.9997500937148568
20,0.9980059820538385
21,0.9997778518271686
22,0.9998000599820054
23,0.9980059820538385
24,0.9996668332500417
25,0.0009970089730807579
26,0.9998182313914387
27,0.9997144081108097
28,0.9998333749895859
29,0.9997500937148568
30,0.9997778518271686
0,0.0
1,0.0
2,0.9980059820538385
3,0.33333333333333326
4,0.9980059820538385
5,0.0004992511233150274
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.9980059820538385
10,0.9980059820538385
11,0.9990014977533699
12,0.9993339993339992
13,0.9993339993339992
14,0.9995003747189608
15,0.0001998800719568259
16,0.9995003747189608
17,0.9980059820538385
18,0.9980059820538385
19,0.9980059820538385
20,0.8330834582708646
21,0.9980059820538385
22,0.0004992511233150274
23,0.0009970089730807579
24,0.9990014977533699
25,0.000333000333000333
26,0.0001998800719568259
27,0.0009970089730807579
28,0.9993339993339992
29,0.8998300509847045
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.25006245316012987
5,0.9980059820538385
6,0.0004992511233150274
7,0.9980059820538385
8,0.9980059820538385
9,0.9980059820538385
10,0.0002498126405196103
11,0.9980059820538385
12,0.0009970089730807579
13,0.9980059820538385
14,0.9990014977533699
15,0.0004992511233150274
16,0.0009970089730807579
17,0.9993339993339992
18,0.4997503744383424
19,0.9990014977533699
20,0.0002498126405196103
21,0.9980059820538385
22,0.7997201678992605
23,0.0009970089730807579
24,0.7496877341993504
25,0.8330834582708646
26,0.9980059820538385
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9995003747189608
30,0.6663336663336663
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9990019960079839
4,0.9990019960079839
5,0.9990019960079839
6,0.0
7,0.0009970089730807579
8,0.9993339993339992
9,0.0009970089730807579
10,0.0009970089730807579
11,0.4997503744383424
12,0.4997503744383424
13,0.9995003747189608
14,0.0004992511233150274
15,0.5999200239928022
16,0.6663336663336663
17,0.6663336663336663
18,0.0001998800719568259
19,0.9980059820538385
20,0.9980059820538385
21,0.9980059820538385
22,0.9996668332500417
23,0.0004992511233150274
24,0.6663336663336663
25,0.0009970089730807579
26,0.0004992511233150274
27,0.7496877341993504
28,0.9997144081108097
29,0.0004992511233150274
30,0.0004992511233150274
0,0.0
1,0.0
2,0.9980059820538385
3,0.33333333333333326
4,0.9990014977533699
5,0.9993339993339992
6,0.9993339993339992
7,0.9980059820538385
8,0.9980059820538385
9,0.9990014977533699
10,0.9995003747189608
11,0.9996002398560864
12,0.0009970089730807579
13,0.9980059820538385
14,0.0009970089730807579
15,0.9993339993339992
16,0.9996668332500417
17,0.9995003747189608
18,0.9997144081108097
19,0.9997500937148568
20,0.00011107408641563923
21,0.4997503744383424
22,0.25006245316012987
23,0.0009970089730807579
24,0.9996002398560864
25,0.0009970089730807579
26,0.000333000333000333
27,0.9996668332500417
28,0.0009970089730807579
29,0.9997144081108097
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.9990014977533699
10,0.9993339993339992
11,0.0002498126405196103
12,0.9995003747189608
13,0.2000799520287827
14,0.0009970089730807579
15,0.9980059820538385
16,0.9996002398560864
17,0.9980059820538385
18,0.9996002398560864
19,0.9996668332500417
20,0.0001427959445951735
21,0.4997503744383424
22,0.9980059820538385
23,0.9996668332500417
24,0.9997144081108097
25,0.9980059820538385
26,0.9990014977533699
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9997500937148568
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.25006245316012987
5,0.0009970089730807579
6,0.4999167083125104
7,0.9980059820538385
8,0.9980059820538385
9,0.9990014977533699
10,0.9993339993339992
11,0.9980059820538385
12,0.9995003747189608
13,0.4997503744383424
14,0.9990014977533699
15,0.9990014977533699
16,0.9993339993339992
17,0.9996002398560864
18,0.0001665833749791771
19,0.9996668332500417
20,0.9995003747189608
21,0.9997144081108097
22,0.9993339993339992
23,0.0009970089730807579
24,0.6663336663336663
25,0.0001998800719568259
26,0.9997500937148568
27,0.9980059820538385
28,0.0009970089730807579
29,0.9980059820538385
30,0.9995003747189608
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.49987509367974015
5,0.0004992511233150274
6,0.9990014977533699
7,0.9980059820538385
8,0.9993339993339992
9,0.0002498126405196103
10,0.6665000832916875
11,0.0009970089730807579
12,0.4997503744383424
13,0.6663336663336663
14,0.9993339993339992
15,0.7997201678992605
16,0.9995003747189608
17,0.9996002398560864
18,0.0009970089730807579
19,0.9990014977533699
20,0.9980059820538385
21,0.9996668332500417
22,0.0009970089730807579
23,0.0009970089730807579
24,0.9997144081108097
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9997500937148568
28,0.0009970089730807579
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.000333000333000333
5,0.9980059820538385
6,0.9980059820538385
7,0.9980059820538385
8,0.9995003747189608
9,0.9996002398560864
10,0.9990014977533699
11,0.9990014977533699
12,0.9993339993339992
13,0.9996668332500417
14,0.9997144081108097
15,0.9997500937148568
16,0.9997778518271686
17,0.9998000599820054
18,0.9993339993339992
19,0.9998182313914387
20,0.9998333749895859
21,0.9998461893409213
22,0.9980059820538385
23,0.9998571734628293
24,0.0001998800719568259
25,0.9980059820538385
26,0.9995003747189608
27,0.9996002398560864
28,0.9996668332500417
29,0.0009970089730807579
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.6663336663336663
4,0.9980059820538385
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.0009970089730807579
9,0.9993339993339992
10,0.9980059820538385
11,0.9980059820538385
12,0.9995003747189608
13,0.9980059820538385
14,0.9996002398560864
15,0.9996668332500417
16,0.33333333333333326
17,0.9997144081108097
18,0.9997500937148568
19,0.9997778518271686
20,0.9998000599820054
21,0.9980059820538385
22,0.9998182313914387
23,0.9990014977533699
24,0.9990014977533699
25,0.9993339993339992
26,0.9993339993339992
27,0.9995003747189608
28,0.9998333749895859
29,0.9996002398560864
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9990019960079839
4,0.0
5,0.0009970089730807579
6,0.9980059820538385
7,0.0009970089730807579
8,0.9980059820538385
9,0.9980059820538385
10,0.9990014977533699
11,0.9990014977533699
12,0.9980059820538385
13,0.000333000333000333
14,0.9980059820538385
15,0.7496877341993504
16,0.9993339993339992
17,0.0009970089730807579
18,0.9980059820538385
19,0.7997201678992605
20,0.9980059820538385
21,0.9980059820538385
22,0.9995003747189608
23,0.0009970089730807579
24,0.9996002398560864
25,0.0001665833749791771
26,0.4997503744383424
27,0.9980059820538385
28,0.9990014977533699
29,0.8887037654115294
30,0.8569184635156362
0,0.0
1,0.0
2,0.0009970089730807579
3,0.33333333333333326
4,0.9980059820538385
5,0.0009970089730807579
6,0.4997503744383424
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.0002498126405196103
11,0.7997201678992605
12,0.9990014977533699
13,0.0009970089730807579
14,0.9993339993339992
15,0.7271653185494864
16,0.0009970089730807579
17,0.0009970089730807579
18,0.9980059820538385
19,0.9995003747189608
20,0.0009970089730807579
21,0.0009970089730807579
22,0.9990014977533699
23,0.0009970089730807579
24,0.000333000333000333
25,0.9996002398560864
26,0.0009970089730807579
27,0.9980059820538385
28,0.0009970089730807579
29,0.0009970089730807579
30,0.4997503744383424
0,0.0
1,0.0
2,0.9980059820538385
3,0.33333333333333326
4,0.9980059820538385
5,0.0009970089730807579
6,0.9980059820538385
7,0.9980059820538385
8,0.0004992511233150274
9,0.9990014977533699
10,0.4999500149955014
11,0.9990014977533699
12,0.9993339993339992
13,0.9993339993339992
14,0.33333333333333326
15,0.9995003747189608
16,0.9995003747189608
17,0.3999600239856086
18,0.49987509367974015
19,0.9996002398560864
20,0.0009970089730807579
21,0.9980059820538385
22,0.9996002398560864
23,0.9980059820538385
24,0.0004992511233150274
25,0.9996668332500417
26,0.9980059820538385
27,0.9996668332500417
28,0.9997144081108097
29,0.9997500937148568
30,0.49987509367974015
0,0.0
1,0.0
2,0.0009970089730807579
3,0.33333333333333326
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.9980059820538385
9,0.6663336663336663
10,0.9980059820538385
11,0.9995003747189608
12,0.0009970089730807579
13,0.0004992511233150274
14,0.9980059820538385
15,0.0004992511233150274
16,0.9990014977533699
17,0.6663336663336663
18,0.9996002398560864
19,0.9996668332500417
20,0.0009970089730807579
21,0.9997144081108097
22,0.0009970089730807579
23,0.9990014977533699
24,0.9997500937148568
25,0.9997778518271686
26,0.0009970089730807579
27,0.6663336663336663
28,0.9980059820538385
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.7496877341993504
5,0.7997201678992605
6,0.16674995835415624
7,0.9990014977533699
8,0.000333000333000333
9,0.9980059820538385
10,0.9980059820538385
11,0.9980059820538385
12,0.9995003747189608
13,0.9996002398560864
14,0.0001665833749791771
15,0.9990014977533699
16,0.8569184635156362
17,0.9980059820538385
18,0.699890032990103
19,0.9990014977533699
20,0.9980059820538385
21,0.0009970089730807579
22,0.0009970089730807579
23,0.0009970089730807579
24,0.0009970089730807579
25,0.9980059820538385
26,0.9980059820538385
27,0.9993339993339992
28,0.9990014977533699
29,0.9980059820538385
30,0.0009970089730807579
0,0.0
1,0.0
2,0.0009970089730807579
3,0.33333333333333326
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.9995003747189608
9,0.9980059820538385
10,0.9996002398560864
11,0.9996668332500417
12,0.9990014977533699
13,0.9980059820538385
14,0.9993339993339992
15,0.6663336663336663
16,0.9995003747189608
17,0.9996002398560864
18,0.9997144081108097
19,0.9980059820538385
20,0.9990014977533699
21,0.9996668332500417
22,0.9980059820538385
23,0.9997144081108097
24,0.9997144081108097
25,0.9997500937148568
26,0.9990014977533699
27,0.4999167083125104
28,0.9980059820538385
29,0.9990014977533699
30,0.9993339993339992
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.4997503744383424
5,0.9980059820538385
6,0.9990014977533699
7,0.6663336663336663
8,0.0009970089730807579
9,0.0009970089730807579
10,0.9980059820538385
11,0.0009970089730807579
12,0.0009970089730807579
13,0.0009970089730807579
14,0.9980059820538385
15,0.0009970089730807579
16,0.2727437971462328
17,0.0009970089730807579
18,0.9990014977533699
19,0.9993339993339992
20,0.0009970089730807579
21,0.9990014977533699
22,0.9980059820538385
23,0.9990014977533699
24,0.0009970089730807579
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9980059820538385
28,0.0009970089730807579
29,0.9993339993339992
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9993339993339992
5,0.9995003747189608
6,0.9980059820538385
7,0.9996002398560864
8,0.0001665833749791771
9,0.0009970089730807579
10,0.9990014977533699
11,0.9993339993339992
12,0.4997503744383424
13,0.9980059820538385
14,0.9997144081108097
15,0.9995003747189608
16,0.9997500937148568
17,0.9997778518271686
18,0.9996002398560864
19,0.9996668332500417
20,0.9998000599820054
21,0.9997144081108097
22,0.33333333333333326
23,0.0009970089730807579
24,0.9980059820538385
25,0.9980059820538385
26,0.9998000599820054
27,0.9998182313914387
28,0.9998333749895859
29,0.0009970089730807579
30,0.9997500937148568
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.49987509367974015
5,0.0004992511233150274
6,0.9980059820538385
7,0.0009970089730807579
8,0.9990014977533699
9,0.33333333333333326
10,0.49987509367974015
11,0.9980059820538385
12,0.9993339993339992
13,0.9980059820538385
14,0.9995003747189608
15,0.4997503744383424
16,0.9995003747189608
17,0.9996002398560864
18,0.6248906660002499
19,0.9996668332500417
20,0.9993339993339992
21,0.9995003747189608
22,0.9996002398560864
23,0.9996668332500417
24,0.0009970089730807579
25,0.9997144081108097
26,0.9997500937148568
27,0.9997144081108097
28,0.00011107408641563923
29,0.0004992511233150274
30,0.9997500937148568
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.5998400959424345
6,0.0004992511233150274
7,0.9980059820538385
8,0.9990014977533699
9,0.000333000333000333
10,0.6663336663336663
11,0.7496877341993504
12,0.9980059820538385
13,0.0009970089730807579
14,0.9990014977533699
15,0.9980059820538385
16,0.9980059820538385
17,0.9980059820538385
18,0.0009970089730807579
19,0.4997503744383424
20,0.9990014977533699
21,0.0009970089730807579
22,0.9980059820538385
23,0.0009970089730807579
24,0.0009970089730807579
25,0.0009970089730807579
26,0.9990014977533699
27,0.9993339993339992
28,0.9990014977533699
29,0.0002498126405196103
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.0004992511233150274
5,0.9980059820538385
6,0.9980059820538385
7,0.6663336663336663
8,0.6248906660002499
9,0.9980059820538385
10,0.0009970089730807579
11,0.9990014977533699
12,0.0009970089730807579
13,0.0009970089730807579
14,0.0009970089730807579
15,0.0009970089730807579
16,0.0009970089730807579
17,0.0009970089730807579
18,0.0009970089730807579
19,0.9980059820538385
20,0.0009970089730807579
21,0.9993339993339992
22,0.0009970089730807579
23,0.0009970089730807579
24,0.0009970089730807579
25,0.0009970089730807579
26,0.9995003747189608
27,0.9990014977533699
28,0.9996002398560864
29,0.0009970089730807579
30,0.000333000333000333
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.4997503744383424
5,0.2000799520287827
6,0.9980059820538385
7,0.0009970089730807579
8,0.6663336663336663
9,0.0009970089730807579
10,0.9990014977533699
11,0.0009970089730807579
12,0.7997201678992605
13,0.9993339993339992
14,0.0009970089730807579
15,0.9980059820538385
16,0.0009970089730807579
17,0.9995003747189608
18,0.4997503744383424
19,0.9990014977533699
20,0.0009970089730807579
21,0.0009970089730807579
22,0.0009970089730807579
23,0.0009970089730807579
24,0.9980059820538385
25,0.9980059820538385
26,0.0009970089730807579
27,0.9980059820538385
28,0.0009970089730807579
29,0.7496877341993504
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.0
3,0.33333333333333326
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.0009970089730807579
9,0.4997503744383424
10,0.9995003747189608
11,0.9990014977533699
12,0.9996002398560864
13,0.9993339993339992
14,0.9980059820538385
15,0.0002498126405196103
16,0.9996668332500417
17,0.9997144081108097
18,0.0009970089730807579
19,0.7997201678992605
20,0.2000799520287827
21,0.0009970089730807579
22,0.0009970089730807579
23,0.0009970089730807579
24,0.0009970089730807579
25,0.0009970089730807579
26,0.9980059820538385
27,0.0009970089730807579
28,0.0009970089730807579
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.0004992511233150274
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.9995003747189608
10,0.9996002398560864
11,0.9996668332500417
12,0.9997144081108097
13,0.9993339993339992
14,0.0002498126405196103
15,0.7997201678992605
16,0.9990014977533699
17,0.9993339993339992
18,0.9997500937148568
19,0.9995003747189608
20,0.9997778518271686
21,0.9996002398560864
22,0.9996668332500417
23,0.9998000599820054
24,0.33333333333333326
25,0.9997144081108097
26,0.9998000599820054
27,0.9980059820538385
28,9.088430428065073e-05
29,0.000333000333000333
30,0.9980059820538385
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.0009970089730807579
7,0.9980059820538385
8,0.3999600239856086
9,0.9993339993339992
10,0.9980059820538385
11,0.9980059820538385
12,0.9990014977533699
13,0.9993339993339992
14,0.9980059820538385
15,0.4997503744383424
16,0.9995003747189608
17,0.9996002398560864
18,0.9993339993339992
19,0.9995003747189608
20,0.9993339993339992
21,0.9996668332500417
22,0.9980059820538385
23,0.9995003747189608
24,0.9996002398560864
25,0.9996668332500417
26,0.0001427959445951735
27,0.0009970089730807579
28,0.9980059820538385
29,0.9997144081108097
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.9980059820538385
5,0.9980059820538385
6,0.9980059820538385
7,0.9993339993339992
8,0.9990014977533699
9,0.9993339993339992
10,0.9995003747189608
11,0.0001998800719568259
12,0.9996002398560864
13,0.9996668332500417
14,0.0009970089730807579
15,0.9997144081108097
16,0.9980059820538385
17,0.9997500937148568
18,0.9997778518271686
19,0.9998000599820054
20,0.9995003747189608
21,0.0009970089730807579
22,0.33333333333333326
23,0.9998182313914387
24,0.9998333749895859
25,0.9998461893409213
26,0.9996002398560864
27,0.9996668332500417
28,0.6663336663336663
29,0.9998571734628293
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9990019960079839
4,0.0
5,0.9980059820538385
6,0.9980059820538385
7,0.9993339993339992
8,0.9995003747189608
9,0.9996002398560864
10,0.9990014977533699
11,0.0004992511233150274
12,0.9996668332500417
13,0.9997144081108097
14,0.9980059820538385
15,0.9990014977533699
16,0.9980059820538385
17,0.000333000333000333
18,0.7496877341993504
19,0.9997500937148568
20,0.2000799520287827
21,0.9980059820538385
22,0.9993339993339992
23,0.9997778518271686
24,0.9980059820538385
25,0.9998000599820054
26,0.0009970089730807579
27,0.9998182313914387
28,0.9995003747189608
29,0.9980059820538385
30,0.9998333749895859
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.0004992511233150274
5,0.9980059820538385
6,0.9993339993339992
7,0.0009970089730807579
8,0.9995003747189608
9,0.9996002398560864
10,0.9980059820538385
11,0.9996668332500417
12,0.9980059820538385
13,0.9980059820538385
14,0.33333333333333326
15,0.9997144081108097
16,0.9980059820538385
17,0.9990014977533699
18,0.00012495314257153568
19,0.9993339993339992
20,0.9980059820538385
21,0.9995003747189608
22,0.9996002398560864
23,0.9980059820538385
24,0.9996668332500417
25,0.0009970089730807579
26,0.9980059820538385
27,0.9980059820538385
28,0.0009970089730807579
29,0.9997144081108097
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9980059820538385
5,0.0009970089730807579
6,0.9990014977533699
7,0.7997201678992605
8,0.0009970089730807579
9,0.9993339993339992
10,0.9990014977533699
11,0.9993339993339992
12,0.9980059820538385
13,0.9995003747189608
14,0.9996002398560864
15,0.4997503744383424
16,0.9996668332500417
17,0.9997144081108097
18,0.9995003747189608
19,0.9996002398560864
20,0.0004992511233150274
21,0.9997500937148568
22,0.9996668332500417
23,0.33333333333333326
24,0.9997778518271686
25,0.9998000599820054
26,0.9998182313914387
27,0.9998333749895859
28,0.9997144081108097
29,0.9998461893409213
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.0004992511233150274
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.49987509367974015
9,0.9980059820538385
10,0.9980059820538385
11,0.9995003747189608
12,0.9993339993339992
13,0.9990014977533699
14,0.000333000333000333
15,0.9990014977533699
16,0.9995003747189608
17,0.0009970089730807579
18,0.0009970089730807579
19,0.9996002398560864
20,0.4997503744383424
21,0.9996668332500417
22,0.9996002398560864
23,0.2000799520287827
24,0.0009970089730807579
25,0.3999600239856086
26,0.9980059820538385
27,0.9997144081108097
28,0.9996668332500417
29,0.9997144081108097
30,0.9995003747189608
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.9980059820538385
7,0.9995003747189608
8,0.9980059820538385
9,0.9996002398560864
10,0.0001665833749791771
11,0.9990014977533699
12,0.0009970089730807579
13,0.0009970089730807579
14,0.0009970089730807579
15,0.0009970089730807579
16,0.7997201678992605
17,0.0009970089730807579
18,0.11118516050205486
19,0.0009970089730807579
20,0.0009970089730807579
21,0.9990014977533699
22,0.0009970089730807579
23,0.9980059820538385
24,0.9993339993339992
25,0.9995003747189608
26,0.4997503744383424
27,0.9996002398560864
28,0.0009970089730807579
29,0.9996668332500417
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.5998400959424345
6,0.9990014977533699
7,0.9990014977533699
8,0.5998400959424345
9,0.9980059820538385
10,0.9993339993339992
11,0.9995003747189608
12,0.9993339993339992
13,0.9996002398560864
14,0.9996668332500417
15,0.9995003747189608
16,0.0009970089730807579
17,0.9996002398560864
18,0.9996668332500417
19,0.9980059820538385
20,0.9997144081108097
21,0.9997500937148568
22,0.33333333333333326
23,0.9997778518271686
24,0.9990014977533699
25,0.9998000599820054
26,0.9997144081108097
27,0.9997500937148568
28,0.9998182313914387
29,0.9993339993339992
30,0.49987509367974015
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.9993339993339992
7,0.7141225189204627
8,0.0002498126405196103
9,0.9995003747189608
10,0.0009970089730807579
11,0.4997503744383424
12,0.9990014977533699
13,0.9996002398560864
14,0.9980059820538385
15,0.9993339993339992
16,0.9995003747189608
17,0.0009970089730807579
18,0.9996002398560864
19,0.9996668332500417
20,0.9996668332500417
21,0.9997144081108097
22,0.9997500937148568
23,0.0009970089730807579
24,0.9997778518271686
25,0.9998000599820054
26,0.3999600239856086
27,0.9998182313914387
28,0.9997144081108097
29,8.331250520703158e-05
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.6663336663336663
4,0.25006245316012987
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.9980059820538385
9,0.9995003747189608
10,0.0004992511233150274
11,0.9990014977533699
12,0.9996002398560864
13,0.9996668332500417
14,0.0001427959445951735
15,0.9980059820538385
16,0.1250780957141072
17,0.0009970089730807579
18,0.9980059820538385
19,0.3999600239856086
20,0.9993339993339992
21,0.0009970089730807579
22,0.33333333333333326
23,0.9995003747189608
24,0.9996002398560864
25,0.9996668332500417
26,0.9980059820538385
27,0.9980059820538385
28,0.0004992511233150274
29,0.0004992511233150274
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.0009970089730807579
4,0.49987509367974015
5,0.9980059820538385
6,0.9980059820538385
7,0.9980059820538385
8,0.4997503744383424
9,0.9990014977533699
10,0.9980059820538385
11,0.0004992511233150274
12,0.9993339993339992
13,0.9995003747189608
14,0.9990014977533699
15,0.9993339993339992
16,0.9996002398560864
17,0.9995003747189608
18,0.9996668332500417
19,0.9996002398560864
20,0.9996002398560864
21,0.9997144081108097
22,0.9997500937148568
23,0.33333333333333326
24,0.9997778518271686
25,0.0009970089730807579
26,0.9996668332500417
27,0.9980059820538385
28,0.9980059820538385
29,0.0009970089730807579
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9980059820538385
5,0.5998400959424345
6,0.9990014977533699
7,0.9980059820538385
8,0.9993339993339992
9,0.9995003747189608
10,0.9990014977533699
11,0.9990014977533699
12,0.0009970089730807579
13,0.4997503744383424
14,0.11118516050205486
15,0.9980059820538385
16,0.9990014977533699
17,0.9993339993339992
18,0.9995003747189608
19,0.0001998800719568259
20,0.0001998800719568259
21,0.9980059820538385
22,0.2000799520287827
23,0.8330834582708646
24,0.0009970089730807579
25,0.9980059820538385
26,0.0009970089730807579
27,0.9980059820538385
28,0.9980059820538385
29,0.9996668332500417
30,0.9990014977533699
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.25006245316012987
5,0.9980059820538385
6,0.9993339993339992
7,0.9980059820538385
8,0.9996002398560864
9,0.9990014977533699
10,0.9995003747189608
11,0.0001998800719568259
12,0.9980059820538385
13,0.11118516050205486
14,0.9993339993339992
15,0.0009970089730807579
16,0.0009970089730807579
17,0.9995003747189608
18,0.4997503744383424
19,0.9990014977533699
20,0.9980059820538385
21,0.0009970089730807579
22,0.0009970089730807579
23,0.0001665833749791771
24,0.0009970089730807579
25,0.9996002398560864
26,0.0009970089730807579
27,0.9996668332500417
28,0.9980059820538385
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.25006245316012987
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.9993339993339992
9,0.9995003747189608
10,0.9980059820538385
11,0.9996002398560864
12,0.9990014977533699
13,0.9996668332500417
14,0.0009970089730807579
15,0.9997144081108097
16,0.4997503744383424
17,0.9990014977533699
18,0.9997500937148568
19,0.9997778518271686
20,0.9993339993339992
21,0.9995003747189608
22,0.9998000599820054
23,0.9980059820538385
24,0.9998182313914387
25,0.9996002398560864
26,0.9980059820538385
27,0.9980059820538385
28,0.9998333749895859
29,0.9998461893409213
30,7.141326858530316e-05
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.4997503744383424
5,0.9980059820538385
6,0.9980059820538385
7,0.0004992511233150274
8,0.9990014977533699
9,0.9980059820538385
10,0.9993339993339992
11,0.9990014977533699
12,0.9995003747189608
13,0.9993339993339992
14,0.0002498126405196103
15,0.0009970089730807579
16,0.9996002398560864
17,0.7997201678992605
18,0.9996668332500417
19,0.0009970089730807579
20,0.9980059820538385
21,0.0009970089730807579
22,0.9980059820538385
23,0.5998400959424345
24,0.8747969511433212
25,0.42853062973011563
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9990014977533699
29,0.9997144081108097
30,0.9997500937148568
0,0.0
1,0.0
2,0.9980059820538385
3,0.0004992511233150274
4,0.49987509367974015
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.0009970089730807579
9,0.9993339993339992
10,0.9993339993339992
11,0.0009970089730807579
12,0.9995003747189608
13,0.9995003747189608
14,0.9996002398560864
15,0.9996002398560864
16,0.9996668332500417
17,0.9997144081108097
18,0.9996668332500417
19,0.9980059820538385
20,0.9980059820538385
21,0.9997500937148568
22,0.9997778518271686
23,0.9998000599820054
24,0.0009970089730807579
25,0.9980059820538385
26,0.9997144081108097
27,0.9998182313914387
28,0.9997500937148568
29,0.9997778518271686
30,0.9980059820538385
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.7496877341993504
5,0.9980059820538385
6,0.9980059820538385
7,0.4997503744383424
8,0.6663336663336663
9,0.9990014977533699
10,0.9993339993339992
11,0.0009970089730807579
12,0.9995003747189608
13,0.0009970089730807579
14,0.9996002398560864
15,0.0009970089730807579
16,0.4997503744383424
17,0.9990014977533699
18,0.9993339993339992
19,0.0009970089730807579
20,0.9996668332500417
21,0.9997144081108097
22,0.9980059820538385
23,0.9997500937148568
24,0.9997778518271686
25,0.9993339993339992
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.0001665833749791771
30,0.9998000599820054
0,0.0
1,0.9990019960079839
2,0.0
3,0.6663336663336663
4,0.9980059820538385
5,0.7997201678992605
6,0.9993339993339992
7,0.9980059820538385
8,0.9995003747189608
9,0.0004992511233150274
10,0.0009970089730807579
11,0.9996002398560864
12,0.4997503744383424
13,0.6663336663336663
14,0.0009970089730807579
15,0.9980059820538385
16,0.0009970089730807579
17,0.9996668332500417
18,0.9993339993339992
19,0.9980059820538385
20,0.0009970089730807579
21,0.9990014977533699
22,0.9997144081108097
23,0.0009970089730807579
24,0.9997500937148568
25,0.0009970089730807579
26,0.9997778518271686
27,0.0009970089730807579
28,0.9998000599820054
29,0.9998182313914387
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.0009970089730807579
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.9980059820538385
10,0.0009970089730807579
11,0.9995003747189608
12,0.0009970089730807579
13,0.9980059820538385
14,0.9990014977533699
15,0.9993339993339992
16,0.9990014977533699
17,0.9980059820538385
18,0.0002498126405196103
19,0.9996002398560864
20,0.7997201678992605
21,0.4997503744383424
22,0.000333000333000333
23,0.25006245316012987
24,0.9980059820538385
25,0.9996668332500417
26,0.0009970089730807579
27,0.9997144081108097
28,0.37498438085717856
29,0.0009970089730807579
30,0.6663336663336663
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.0009970089730807579
5,0.9990014977533699
6,0.0009970089730807579
7,0.4997503744383424
8,0.9993339993339992
9,0.6663336663336663
10,0.0009970089730807579
11,0.9995003747189608
12,0.0009970089730807579
13,0.0009970089730807579
14,0.0009970089730807579
15,0.9996002398560864
16,0.0009970089730807579
17,0.0009970089730807579
18,0.9996668332500417
19,0.9997144081108097
20,0.0009970089730807579
21,0.9980059820538385
22,0.9997500937148568
23,0.9980059820538385
24,0.0009970089730807579
25,0.9990014977533699
26,0.0004992511233150274
27,0.0004992511233150274
28,0.9980059820538385
29,0.9980059820538385
30,0.0004992511233150274
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.000333000333000333
6,0.9990014977533699
7,0.42853062973011563
8,0.9980059820538385
9,0.9995003747189608
10,0.9993339993339992
11,0.9996002398560864
12,0.0002498126405196103
13,0.0009970089730807579
14,0.9996668332500417
15,0.7997201678992605
16,0.9997144081108097
17,0.9980059820538385
18,0.9997500937148568
19,0.9997778518271686
20,0.8569184635156362
21,0.9990014977533699
22,0.9980059820538385
23,0.0009970089730807579
24,9.997000899730081e-05
25,0.9993339993339992
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9980059820538385
29,0.9980059820538385
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.9990019960079839
5,0.0
6,0.0004992511233150274
7,0.9993339993339992
8,0.9995003747189608
9,0.9980059820538385
10,0.0009970089730807579
11,0.0009970089730807579
12,0.9996002398560864
13,0.9996668332500417
14,0.0004992511233150274
15,0.0001427959445951735
16,0.9980059820538385
17,0.9980059820538385
18,0.0009970089730807579
19,0.9980059820538385
20,0.33333333333333326
21,0.49987509367974015
22,0.0004992511233150274
23,0.9990014977533699
24,0.9980059820538385
25,0.9980059820538385
26,0.0004992511233150274
27,0.0004992511233150274
28,0.0009970089730807579
29,0.4997503744383424
30,0.0004992511233150274
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.9990014977533699
10,0.9993339993339992
11,0.9993339993339992
12,0.9995003747189608
13,0.9995003747189608
14,0.9996002398560864
15,0.0001665833749791771
16,0.0009970089730807579
17,0.9995003747189608
18,0.9996002398560864
19,0.9980059820538385
20,0.9996668332500417
21,0.9997144081108097
22,0.9997500937148568
23,0.9997778518271686
24,0.9998000599820054
25,0.9998182313914387
26,0.9997144081108097
27,0.9997500937148568
28,0.9998333749895859
29,0.9998461893409213
30,0.0009970089730807579
0,0.0
1,0.0
2,0.0009970089730807579
3,0.0009970089730807579
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.9980059820538385
8,0.9993339993339992
9,0.9995003747189608
10,0.9996002398560864
11,0.9990014977533699
12,0.9996668332500417
13,0.0009970089730807579
14,0.9993339993339992
15,0.9980059820538385
16,0.0009970089730807579
17,0.9980059820538385
18,0.8569184635156362
19,0.0009970089730807579
20,0.9990014977533699
21,0.0009970089730807579
22,0.9993339993339992
23,0.9995003747189608
24,0.9995003747189608
25,0.9089339271107879
26,0.0009970089730807579
27,0.9996002398560864
28,0.0009970089730807579
29,0.9980059820538385
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.6663336663336663
4,0.9990014977533699
5,0.0009970089730807579
6,0.6663336663336663
7,0.9980059820538385
8,0.9990014977533699
9,0.9980059820538385
10,0.0009970089730807579
11,0.9993339993339992
12,0.9980059820538385
13,0.9993339993339992
14,0.9995003747189608
15,0.28573468513494216
16,0.9995003747189608
17,0.25006245316012987
18,0.9996002398560864
19,0.9980059820538385
20,0.9996002398560864
21,0.9996668332500417
22,0.9996668332500417
23,0.0001427959445951735
24,0.9990014977533699
25,0.0004992511233150274
26,0.9997144081108097
27,0.6663336663336663
28,0.9980059820538385
29,0.9997500937148568
30,0.9997778518271686
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.000333000333000333
7,0.9993339993339992
8,0.9995003747189608
9,0.000333000333000333
10,0.9980059820538385
11,0.9996668332500417
12,0.9997144081108097
13,0.0009970089730807579
14,0.9997500937148568
15,0.9980059820538385
16,0.9990014977533699
17,0.4997503744383424
18,0.0009970089730807579
19,9.997000899730081e-05
20,0.9993339993339992
21,0.33333333333333326
22,0.9995003747189608
23,0.4997503744383424
24,0.9996002398560864
25,0.6663336663336663
26,0.9089339271107879
27,0.9980059820538385
28,0.9997778518271686
29,0.9996668332500417
30,0.6663336663336663
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.6663336663336663
5,0.4997503744383424
6,0.0009970089730807579
7,0.6663336663336663
8,0.0009970089730807579
9,0.0009970089730807579
10,0.0004992511233150274
11,0.0009970089730807579
12,0.0009970089730807579
13,0.9980059820538385
14,0.000333000333000333
15,0.0009970089730807579
16,0.0009970089730807579
17,0.5998400959424345
18,0.0009970089730807579
19,0.9980059820538385
20,0.09097518858493137
21,0.0009970089730807579
22,0.0009970089730807579
23,0.0009970089730807579
24,0.0833958177122386
25,0.9980059820538385
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9990014977533699
30,0.9980059820538385
0,0.0
1,0.0
2,0.4997503744383424
3,0.33333333333333326
4,0.9980059820538385
5,0.3999600239856086
6,0.9980059820538385
7,0.9980059820538385
8,0.9980059820538385
9,0.0009970089730807579
10,0.49987509367974015
11,0.9990014977533699
12,0.9993339993339992
13,0.9990014977533699
14,0.9990014977533699
15,0.9995003747189608
16,0.9996002398560864
17,0.9993339993339992
18,0.9996668332500417
19,0.9997144081108097
20,0.9997500937148568
21,0.9990014977533699
22,0.9997778518271686
23,0.9995003747189608
24,9.997000899730081e-05
25,0.9996002398560864
26,0.9980059820538385
27,0.0009970089730807579
28,0.9996668332500417
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9990014977533699
7,0.7496877341993504
8,0.0009970089730807579
9,0.0009970089730807579
10,0.4997503744383424
11,0.0009970089730807579
12,0.9993339993339992
13,0.4997503744383424
14,0.9995003747189608
15,0.9993339993339992
16,0.9996002398560864
17,0.9980059820538385
18,0.9996668332500417
19,0.9980059820538385
20,0.0009970089730807579
21,0.9997144081108097
22,0.9995003747189608
23,0.9997500937148568
24,0.9997778518271686
25,0.9980059820538385
26,0.9990014977533699
27,0.9998000599820054
28,9.088430428065073e-05
29,0.9996002398560864
30,0.9990014977533699
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.25006245316012987
5,0.3999600239856086
6,0.0009970089730807579
7,0.9980059820538385
8,0.9980059820538385
9,0.9980059820538385
10,0.9990014977533699
11,0.6663336663336663
12,0.9980059820538385
13,0.9990014977533699
14,0.9993339993339992
15,0.9995003747189608
16,0.000333000333000333
17,0.9996002398560864
18,0.9996668332500417
19,0.9997144081108097
20,0.9990014977533699
21,0.9997500937148568
22,0.9997778518271686
23,0.9980059820538385
24,0.9980059820538385
25,0.9998000599820054
26,0.9995003747189608
27,0.9998182313914387
28,0.0009970089730807579
29,0.9998333749895859
30,0.9998461893409213
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.0009970089730807579
5,0.5998400959424345
6,0.9980059820538385
7,0.9980059820538385
8,0.0009970089730807579
9,0.9990014977533699
10,0.9993339993339992
11,0.9990014977533699
12,0.9995003747189608
13,0.4997503744383424
14,0.9996002398560864
15,0.9980059820538385
16,0.0004992511233150274
17,0.9993339993339992
18,0.9996668332500417
19,0.9997144081108097
20,0.0009970089730807579
21,0.0009970089730807579
22,0.0009970089730807579
23,0.6663336663336663
24,0.0009970089730807579
25,0.4997503744383424
26,0.9980059820538385
27,0.9980059820538385
28,0.9980059820538385
29,0.0009970089730807579
30,0.9993339993339992
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.25006245316012987
5,0.0009970089730807579
6,0.4997503744383424
7,0.0009970089730807579
8,0.9993339993339992
9,0.9980059820538385
10,0.9980059820538385
11,0.9980059820538385
12,0.0004992511233150274
13,0.9990014977533699
14,0.9995003747189608
15,0.4997503744383424
16,0.9980059820538385
17,0.000333000333000333
18,0.9980059820538385
19,0.9980059820538385
20,0.9996002398560864
21,0.9990014977533699
22,0.9995003747189608
23,0.9996002398560864
24,0.0009970089730807579
25,0.9980059820538385
26,0.9996668332500417
27,0.9997144081108097
28,0.9980059820538385
29,0.9996668332500417
30,0.9990014977533699
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.000333000333000333
7,0.9980059820538385
8,0.9990014977533699
9,0.0004992511233150274
10,0.9993339993339992
11,0.0009970089730807579
12,0.4997503744383424
13,0.9980059820538385
14,0.6663336663336663
15,0.9995003747189608
16,0.0009970089730807579
17,0.0009970089730807579
18,0.0009970089730807579
19,0.0009970089730807579
20,0.0009970089730807579
21,0.0009970089730807579
22,0.0004992511233150274
23,0.0009970089730807579
24,0.9980059820538385
25,0.9996002398560864
26,0.0002498126405196103
27,0.0009970089730807579
28,0.9980059820538385
29,0.9990014977533699
30,0.0004992511233150274
0,0.0
1,0.0
2,0.0009970089730807579
3,0.0009970089730807579
4,0.4997503744383424
5,0.4997503744383424
6,0.9980059820538385
7,0.9980059820538385
8,0.0009970089730807579
9,0.49987509367974015
10,0.9980059820538385
11,0.9980059820538385
12,0.4997503744383424
13,0.9990014977533699
14,0.6663336663336663
15,0.9990014977533699
16,0.0009970089730807579
17,0.9980059820538385
18,0.9990014977533699
19,0.9993339993339992
20,0.9980059820538385
21,0.6248906660002499
22,0.9980059820538385
23,0.9996002398560864
24,0.9995003747189608
25,0.9996002398560864
26,0.9980059820538385
27,0.9996668332500417
28,0.9993339993339992
29,0.9997144081108097
30,0.9993339993339992
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.3333333333333333
7,0.9980059820538385
8,0.9995003747189608
9,0.9996002398560864
10,0.9996668332500417
11,0.9997144081108097
12,0.0009970089730807579
13,0.9980059820538385
14,0.9980059820538385
15,0.0004992511233150274
16,0.9990014977533699
17,0.0009970089730807579
18,0.9990014977533699
19,0.0009970089730807579
20,0.9980059820538385
21,0.9993339993339992
22,0.0009970089730807579
23,0.9980059820538385
24,0.0009970089730807579
25,0.0009970089730807579
26,0.07148468185388844
27,0.9993339993339992
28,0.9980059820538385
29,0.9995003747189608
30,0.0009970089730807579
0,0.0
1,0.0
2,0.0009970089730807579
3,0.6663336663336663
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.9980059820538385
8,0.9993339993339992
9,0.9995003747189608
10,0.9990014977533699
11,0.9996002398560864
12,0.0004992511233150274
13,0.33333333333333326
14,0.9993339993339992
15,0.9995003747189608
16,0.9980059820538385
17,0.0009970089730807579
18,0.9996002398560864
19,0.9996668332500417
20,0.9997144081108097
21,0.9996668332500417
22,0.9997500937148568
23,0.9980059820538385
24,0.9997778518271686
25,0.9998000599820054
26,0.9997144081108097
27,0.9998182313914387
28,0.9980059820538385
29,0.9980059820538385
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.0004992511233150274
7,0.9980059820538385
8,0.9980059820538385
9,0.9990014977533699
10,0.0009970089730807579
11,0.9990014977533699
12,0.9993339993339992
13,0.9995003747189608
14,0.0009970089730807579
15,0.9980059820538385
16,0.9990014977533699
17,0.9980059820538385
18,0.9996002398560864
19,0.9993339993339992
20,0.0009970089730807579
21,0.6663336663336663
22,0.9996668332500417
23,0.9997144081108097
24,0.9997500937148568
25,0.9997778518271686
26,0.9998000599820054
27,0.9995003747189608
28,0.9980059820538385
29,0.9998182313914387
30,0.4997503744383424
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.0
5,0.7997201678992605
6,0.4997503744383424
7,0.0009970089730807579
8,0.9980059820538385
9,0.4997503744383424
10,0.9995003747189608
11,0.33333333333333326
12,0.9996002398560864
13,0.9996668332500417
14,0.9980059820538385
15,0.9997144081108097
16,0.9997500937148568
17,0.9997778518271686
18,0.33333333333333326
19,0.0009970089730807579
20,0.0009970089730807579
21,0.9990014977533699
22,0.9993339993339992
23,0.9995003747189608
24,0.6663336663336663
25,0.9996002398560864
26,0.9998000599820054
27,0.9998182313914387
28,0.9996668332500417
29,0.9980059820538385
30,0.9998333749895859
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9993339993339992
5,0.9995003747189608
6,0.9996002398560864
7,0.9996668332500417
8,0.9980059820538385
9,0.9990014977533699
10,0.9980059820538385
11,0.9993339993339992
12,0.9980059820538385
13,0.9996002398560864
14,0.0001427959445951735
15,0.9980059820538385
16,0.9980059820538385
17,0.9996668332500417
18,0.0009970089730807579
19,0.0009970089730807579
20,0.9997500937148568
21,0.9997144081108097
22,0.00011107408641563923
23,0.4997503744383424
24,0.0009970089730807579
25,0.9997500937148568
26,0.0009970089730807579
27,0.4997503744383424
28,0.0009970089730807579
29,0.9980059820538385
30,0.9997778518271686
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.25006245316012987
5,0.0009970089730807579
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.9990014977533699
10,0.0009970089730807579
11,0.0009970089730807579
12,0.9993339993339992
13,0.4997503744383424
14,0.9980059820538385
15,0.6663336663336663
16,0.9995003747189608
17,0.9996002398560864
18,0.9996668332500417
19,0.9993339993339992
20,0.9980059820538385
21,0.0009970089730807579
22,0.7496877341993504
23,0.0009970089730807579
24,0.4997503744383424
25,0.4997503744383424
26,0.9995003747189608
27,0.9996002398560864
28,0.4999167083125104
29,0.9996668332500417
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.6663336663336663
4,0.9980059820538385
5,0.9993339993339992
6,0.8330834582708646
7,0.0002498126405196103
8,0.0009970089730807579
9,0.9980059820538385
10,0.9980059820538385
11,0.0004992511233150274
12,0.9980059820538385
13,0.9980059820538385
14,0.9990014977533699
15,0.9993339993339992
16,0.7997201678992605
17,0.0009970089730807579
18,0.9980059820538385
19,0.9993339993339992
20,0.9995003747189608
21,0.0009970089730807579
22,0.0009970089730807579
23,0.9980059820538385
24,0.0009970089730807579
25,0.0009970089730807579
26,0.9990014977533699
27,0.9996002398560864
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9993339993339992
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9990019960079839
4,0.0
5,0.9980059820538385
6,0.49987509367974015
7,0.9990014977533699
8,0.9990014977533699
9,0.9993339993339992
10,0.9980059820538385
11,0.9993339993339992
12,0.9980059820538385
13,0.9995003747189608
14,0.9980059820538385
15,0.9995003747189608
16,0.000333000333000333
17,0.9996002398560864
18,0.9996668332500417
19,0.9996002398560864
20,0.9980059820538385
21,0.9997144081108097
22,0.9996668332500417
23,0.9997144081108097
24,0.9997500937148568
25,0.9997778518271686
26,9.997000899730081e-05
27,0.0009970089730807579
28,0.9980059820538385
29,0.9980059820538385
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.0009970089730807579
5,0.0009970089730807579
6,0.9980059820538385
7,0.4997503744383424
8,0.9980059820538385
9,0.9980059820538385
10,0.9990014977533699
11,0.9980059820538385
12,0.9990014977533699
13,0.0002498126405196103
14,0.9993339993339992
15,0.9993339993339992
16,0.9980059820538385
17,0.9995003747189608
18,0.4997503744383424
19,0.9980059820538385
20,0.0009970089730807579
21,0.3333333333333333
22,0.0004992511233150274
23,0.0009970089730807579
24,0.9990014977533699
25,0.9990014977533699
26,0.9980059820538385
27,0.9990014977533699
28,0.0009970089730807579
29,0.9980059820538385
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9993339993339992
5,0.9995003747189608
6,0.9996002398560864
7,0.9980059820538385
8,0.9995003747189608
9,0.9990014977533699
10,0.9993339993339992
11,0.9996668332500417
12,0.0001427959445951735
13,0.9997144081108097
14,0.9980059820538385
15,0.9990014977533699
16,0.9997500937148568
17,0.0009970089730807579
18,0.9980059820538385
19,0.4997503744383424
20,0.9980059820538385
21,0.9980059820538385
22,0.00011107408641563923
23,0.0002498126405196103
24,0.33333333333333337
25,0.9980059820538385
26,0.0009970089730807579
27,0.9995003747189608
28,0.9980059820538385
29,0.0009970089730807579
30,0.9990014977533699
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.25006245316012987
5,0.6663336663336663
6,0.25006245316012987
7,0.9980059820538385
8,0.0009970089730807579
9,0.9980059820538385
10,0.4999500149955014
11,0.0009970089730807579
12,0.9980059820538385
13,0.0009970089730807579
14,0.9990014977533699
15,0.9980059820538385
16,0.0004992511233150274
17,0.9993339993339992
18,0.9980059820538385
19,0.9995003747189608
20,0.0009970089730807579
21,0.0009970089730807579
22,0.9996002398560864
23,0.0009970089730807579
24,0.0009970089730807579
25,0.0009970089730807579
26,0.25006245316012987
27,0.3999600239856086
28,0.0009970089730807579
29,0.9996668332500417
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.9997501249375313
5,0.9998000799680129
6,0.9998333888703766
7,0.0
8,0.1250780957141072
9,0.9980059820538385
10,0.9980059820538385
11,0.9990014977533699
12,0.9997500937148568
13,0.9997778518271686
14,0.9980059820538385
15,0.9980059820538385
16,0.9998000599820054
17,0.9998182313914387
18,0.9980059820538385
19,0.9998333749895859
20,0.9998461893409213
21,7.141326858530316e-05
22,0.9993339993339992
23,0.9980059820538385
24,0.0004992511233150274
25,0.9980059820538385
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9980059820538385
30,0.9980059820538385
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.25006245316012987
5,0.33333333333333326
6,0.0009970089730807579
7,0.9980059820538385
8,0.9980059820538385
9,0.0009970089730807579
10,0.9990014977533699
11,0.0009970089730807579
12,0.0009970089730807579
13,0.9993339993339992
14,0.0009970089730807579
15,0.9995003747189608
16,0.0009970089730807579
17,0.9980059820538385
18,0.9980059820538385
19,0.0009970089730807579
20,0.0009970089730807579
21,0.11118516050205486
22,0.0009970089730807579
23,0.33333333333333326
24,0.9996002398560864
25,0.0009970089730807579
26,0.9996668332500417
27,0.49987509367974015
28,0.0009970089730807579
29,0.9980059820538385
30,0.9997144081108097
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9990019960079839
4,0.0
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.9993339993339992
11,0.9995003747189608
12,0.9995003747189608
13,0.0001998800719568259
14,0.8330834582708646
15,0.0009970089730807579
16,0.0009970089730807579
17,0.9996002398560864
18,0.0009970089730807579
19,0.9996668332500417
20,0.0009970089730807579
21,0.9980059820538385
22,0.0009970089730807579
23,0.9995003747189608
24,0.9996002398560864
25,0.9997144081108097
26,0.9997500937148568
27,0.9997778518271686
28,0.9980059820538385
29,0.9165208697825543
30,0.0009970089730807579
0,0.0
1,0.0
2,0.0009970089730807579
3,0.4997503744383424
4,0.33333333333333326
5,0.0009970089730807579
6,0.0009970089730807579
7,0.0009970089730807579
8,0.9980059820538385
9,0.0009970089730807579
10,0.0009970089730807579
11,0.0009970089730807579
12,0.11118516050205486
13,0.8887037654115294
14,0.9980059820538385
15,0.0004992511233150274
16,0.9980059820538385
17,0.0004992511233150274
18,0.9990014977533699
19,0.9993339993339992
20,0.0004992511233150274
21,0.0004992511233150274
22,0.0004992511233150274
23,0.9980059820538385
24,0.9980059820538385
25,0.0004992511233150274
26,0.9995003747189608
27,0.0004992511233150274
28,0.0004992511233150274
29,0.0004992511233150274
30,0.0004992511233150274
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.0009970089730807579
5,0.4997503744383424
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.6663336663336663
11,0.9980059820538385
12,0.9995003747189608
13,0.9980059820538385
14,0.9996002398560864
15,0.9990014977533699
16,0.9993339993339992
17,0.9995003747189608
18,0.9996002398560864
19,0.9980059820538385
20,0.9980059820538385
21,0.9996668332500417
22,0.0004992511233150274
23,0.9997144081108097
24,0.000333000333000333
25,0.9996668332500417
26,0.0009970089730807579
27,0.2000799520287827
28,0.9997144081108097
29,0.0009970089730807579
30,0.9997500937148568
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9990014977533699
5,0.0009970089730807579
6,0.0009970089730807579
7,0.4997503744383424
8,0.37498438085717856
9,0.0009970089730807579
10,0.9993339993339992
11,0.9980059820538385
12,0.9995003747189608
13,0.9996002398560864
14,0.4997503744383424
15,0.9996668332500417
16,0.0009970089730807579
17,0.9997144081108097
18,0.9980059820538385
19,0.9997500937148568
20,0.6663336663336663
21,0.0009970089730807579
22,0.9980059820538385
23,0.9980059820538385
24,0.9997778518271686
25,0.9980059820538385
26,0.9980059820538385
27,0.9990014977533699
28,0.9980059820538385
29,0.9980059820538385
30,0.9990014977533699
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.0004992511233150274
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.9980059820538385
10,0.9980059820538385
11,0.9980059820538385
12,0.9990014977533699
13,0.9980059820538385
14,0.9993339993339992
15,0.9995003747189608
16,0.9993339993339992
17,0.0004992511233150274
18,0.9996002398560864
19,0.33333333333333326
20,0.9996668332500417
21,0.0004992511233150274
22,0.9997144081108097
23,0.9995003747189608
24,0.9996002398560864
25,0.0009970089730807579
26,0.9997500937148568
27,0.9997778518271686
28,0.9998000599820054
29,0.6663336663336663
30,0.9998182313914387
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.0
5,0.9980059820538385
6,0.9980059820538385
7,0.0004992511233150274
8,0.9980059820538385
9,0.9980059820538385
10,0.9993339993339992
11,0.0009970089730807579
12,0.9995003747189608
13,0.9996002398560864
14,0.9996668332500417
15,0.9980059820538385
16,0.9997144081108097
17,0.9996002398560864
18,0.0009970089730807579
19,0.9996668332500417
20,0.9997144081108097
21,0.9997500937148568
22,0.9997500937148568
23,0.9980059820538385
24,0.9997778518271686
25,0.9998000599820054
26,0.9997778518271686
27,0.9990014977533699
28,9.088430428065073e-05
29,0.000333000333000333
30,0.9998000599820054
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.6663336663336663
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.9990014977533699
10,0.8569184635156362
11,0.9993339993339992
12,0.1250780957141072
13,0.9993339993339992
14,0.9980059820538385
15,0.9993339993339992
16,0.9980059820538385
17,0.9995003747189608
18,0.9996002398560864
19,0.9996002398560864
20,0.9996668332500417
21,0.9997144081108097
22,0.9980059820538385
23,0.9996668332500417
24,0.9997500937148568
25,0.9980059820538385
26,0.9997778518271686
27,0.6663336663336663
28,0.9980059820538385
29,0.9997144081108097
30,0.9997500937148568
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9980059820538385
5,0.9993339993339992
6,0.9980059820538385
7,0.9980059820538385
8,0.0002498126405196103
9,0.9990014977533699
10,0.9990014977533699
11,0.000333000333000333
12,0.9995003747189608
13,0.9980059820538385
14,0.25006245316012987
15,0.7496877341993504
16,0.0009970089730807579
17,0.9980059820538385
18,0.9980059820538385
19,0.9996002398560864
20,0.9996668332500417
21,0.9997144081108097
22,0.0009970089730807579
23,0.9980059820538385
24,0.2500312382856429
25,0.0004992511233150274
26,0.9990014977533699
27,0.9997500937148568
28,0.9997778518271686
29,0.0004992511233150274
30,0.9980059820538385
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.0009970089730807579
5,0.4997503744383424
6,0.0009970089730807579
7,0.4997503744383424
8,0.0009970089730807579
9,0.9990014977533699
10,0.9993339993339992
11,0.9995003747189608
12,0.3999600239856086
13,0.6663336663336663
14,0.9996002398560864
15,0.0009970089730807579
16,0.0009970089730807579
17,0.0009970089730807579
18,0.9980059820538385
19,0.0009970089730807579
20,0.33333333333333326
21,0.0009970089730807579
22,0.6663336663336663
23,0.3333333333333333
24,0.0009970089730807579
25,0.0009970089730807579
26,0.9996668332500417
27,0.0009970089730807579
28,0.9997144081108097
29,0.0009970089730807579
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.0002498126405196103
8,0.9980059820538385
9,0.9980059820538385
10,0.9990014977533699
11,0.9993339993339992
12,0.9993339993339992
13,0.9995003747189608
14,0.9995003747189608
15,0.9996002398560864
16,0.9996002398560864
17,0.0009970089730807579
18,0.6663336663336663
19,0.9996668332500417
20,0.9997144081108097
21,0.0009970089730807579
22,0.9996668332500417
23,0.9990014977533699
24,0.9993339993339992
25,0.9997500937148568
26,0.9995003747189608
27,0.9993339993339992
28,0.9997144081108097
29,0.9997500937148568
30,0.00011107408641563923
0,0.0
1,0.0
2,0.9980059820538385
3,0.0004992511233150274
4,0.9980059820538385
5,0.0009970089730807579
6,0.9990014977533699
7,0.4997503744383424
8,0.9993339993339992
9,0.0009970089730807579
10,0.9995003747189608
11,0.9996002398560864
12,0.6663336663336663
13,0.9980059820538385
14,0.9990014977533699
15,0.9993339993339992
16,0.9980059820538385
17,0.0004992511233150274
18,0.9980059820538385
19,0.9996668332500417
20,0.2000799520287827
21,0.6663336663336663
22,0.9980059820538385
23,0.9980059820538385
24,0.9990014977533699
25,0.9995003747189608
26,0.9997144081108097
27,0.9980059820538385
28,0.9990014977533699
29,0.9997500937148568
30,0.9996002398560864
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.9993339993339992
7,0.9980059820538385
8,0.9980059820538385
9,0.9995003747189608
10,0.9996002398560864
11,0.0001665833749791771
12,0.9980059820538385
13,0.9990014977533699
14,0.9990014977533699
15,0.9980059820538385
16,0.9997144081108097
17,0.9993339993339992
18,0.9990014977533699
19,0.9993339993339992
20,0.9995003747189608
21,0.9997500937148568
22,0.9997778518271686
23,0.0009970089730807579
24,0.9998000599820054
25,9.088430428065073e-05
26,0.0009970089730807579
27,0.7496877341993504
28,0.0009970089730807579
29,0.9996002398560864
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.49987509367974015
5,0.9980059820538385
6,0.9980059820538385
7,0.000333000333000333
8,0.000333000333000333
9,0.0009970089730807579
10,0.9980059820538385
11,0.9990014977533699
12,0.9993339993339992
13,0.9993339993339992
14,0.9980059820538385
15,0.9980059820538385
16,0.9995003747189608
17,0.9995003747189608
18,0.9996002398560864
19,0.9996002398560864
20,0.0001665833749791771
21,0.9980059820538385
22,0.9990014977533699
23,0.0004992511233150274
24,0.0001665833749791771
25,0.8569184635156362
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9980059820538385
29,0.9997144081108097
30,0.9993339993339992
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.0
5,0.9980059820538385
6,0.0001998800719568259
7,0.9980059820538385
8,0.0009970089730807579
9,0.4997503744383424
10,0.9990014977533699
11,0.9980059820538385
12,0.9980059820538385
13,0.9980059820538385
14,0.7496877341993504
15,0.9996668332500417
16,0.9980059820538385
17,0.9980059820538385
18,0.9980059820538385
19,0.9980059820538385
20,0.0004992511233150274
21,0.0009970089730807579
22,0.9990014977533699
23,0.4997503744383424
24,0.0009970089730807579
25,0.9980059820538385
26,0.9997144081108097
27,0.9980059820538385
28,0.9997500937148568
29,0.9995003747189608
30,0.00011107408641563923
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.4997503744383424
5,0.9980059820538385
6,0.6663336663336663
7,0.25006245316012987
8,0.9990014977533699
9,0.0009970089730807579
10,0.0009970089730807579
11,0.9993339993339992
12,0.9980059820538385
13,0.9995003747189608
14,0.0009970089730807579
15,0.0009970089730807579
16,0.0009970089730807579
17,0.9980059820538385
18,0.9990014977533699
19,0.9996002398560864
20,0.0009970089730807579
21,0.9996668332500417
22,0.9997144081108097
23,0.9997500937148568
24,0.9997778518271686
25,0.9998000599820054
26,0.0009970089730807579
27,0.9998182313914387
28,0.9980059820538385
29,0.0009970089730807579
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.0
5,0.9980059820538385
6,0.16674995835415624
7,0.9980059820538385
8,0.9980059820538385
9,0.0001998800719568259
10,0.9980059820538385
11,0.9996668332500417
12,0.0009970089730807579
13,0.9990014977533699
14,0.9980059820538385
15,0.9993339993339992
16,0.22225924691769408
17,0.9997144081108097
18,0.9980059820538385
19,0.9980059820538385
20,0.9980059820538385
21,0.0002498126405196103
22,0.22225924691769408
23,0.9995003747189608
24,0.0002498126405196103
25,0.33333333333333326
26,0.9997500937148568
27,0.0009970089730807579
28,0.9980059820538385
29,0.9996002398560864
30,0.9997778518271686
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9990014977533699
5,0.2000799520287827
6,0.9993339993339992
7,0.4997503744383424
8,0.9980059820538385
9,0.9995003747189608
10,0.7997201678992605
11,0.0009970089730807579
12,0.9990014977533699
13,0.9993339993339992
14,0.9995003747189608
15,0.9996002398560864
16,0.9996668332500417
17,0.9997144081108097
18,0.9980059820538385
19,0.9996002398560864
20,0.9997500937148568
21,0.0009970089730807579
22,0.9997778518271686
23,0.9990014977533699
24,0.9998000599820054
25,0.9996668332500417
26,0.4997503744383424
27,0.9997144081108097
28,0.9980059820538385
29,0.9980059820538385
30,0.9997500937148568
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.33333333333333326
6,0.49987509367974015
7,0.9990014977533699
8,0.3999600239856086
9,0.0004992511233150274
10,0.9993339993339992
11,0.9990014977533699
12,0.9995003747189608
13,0.000333000333000333
14,0.5554815061646118
15,0.9980059820538385
16,0.0001998800719568259
17,0.0009970089730807579
18,0.000333000333000333
19,0.9980059820538385
20,0.9990014977533699
21,0.000333000333000333
22,0.0009970089730807579
23,0.000333000333000333
24,0.000333000333000333
25,0.9980059820538385
26,0.9990014977533699
27,0.000333000333000333
28,0.76913020072291
29,0.2000799520287827
30,0.9993339993339992
0,0.0
1,0.0
2,0.9980059820538385
3,0.0009970089730807579
4,0.9990014977533699
5,0.2000799520287827
6,0.9980059820538385
7,0.4997503744383424
8,0.9993339993339992
9,0.9995003747189608
10,0.9996002398560864
11,0.9995003747189608
12,0.0009970089730807579
13,0.49987509367974015
14,0.9996668332500417
15,0.9997144081108097
16,0.9990014977533699
17,0.9993339993339992
18,0.9997500937148568
19,0.9980059820538385
20,0.9993339993339992
21,0.9995003747189608
22,0.9997778518271686
23,0.9998000599820054
24,0.9996002398560864
25,0.9980059820538385
26,0.0009970089730807579
27,0.5998400959424345
28,0.9980059820538385
29,0.9998182313914387
30,0.0009970089730807579
0,0.0
1,0.0
2,0.0009970089730807579
3,0.6663336663336663
4,0.9980059820538385
5,0.9980059820538385
6,0.0004992511233150274
7,0.0009970089730807579
8,0.3999600239856086
9,0.4997503744383424
10,0.3333333333333333
11,0.9990014977533699
12,0.9990014977533699
13,0.9993339993339992
14,0.9995003747189608
15,0.0009970089730807579
16,0.7496877341993504
17,0.9980059820538385
18,0.9980059820538385
19,0.9980059820538385
20,0.9990014977533699
21,0.9995003747189608
22,0.9980059820538385
23,0.9980059820538385
24,0.9996002398560864
25,0.3571377561951011
26,0.9996668332500417
27,0.0009970089730807579
28,0.9980059820538385
29,0.9993339993339992
30,0.9995003747189608
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.9990014977533699
7,0.0009970089730807579
8,0.0009970089730807579
9,0.5554815061646118
10,0.9990014977533699
11,0.9993339993339992
12,0.9980059820538385
13,0.9995003747189608
14,0.0009970089730807579
15,0.9996002398560864
16,0.0009970089730807579
17,0.9990014977533699
18,0.9993339993339992
19,0.9996668332500417
20,0.9997144081108097
21,0.0009970089730807579
22,0.9995003747189608
23,0.9996002398560864
24,0.49987509367974015
25,0.9996668332500417
26,0.9997500937148568
27,0.49987509367974015
28,0.9990014977533699
29,0.9997144081108097
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.9980059820538385
7,0.000333000333000333
8,0.0004992511233150274
9,0.6663336663336663
10,0.9995003747189608
11,0.9980059820538385
12,0.9980059820538385
13,0.9996002398560864
14,0.25006245316012987
15,0.9996668332500417
16,0.0009970089730807579
17,0.9997144081108097
18,0.9980059820538385
19,0.9997500937148568
20,0.0009970089730807579
21,0.9997778518271686
22,0.9998000599820054
23,0.9998182313914387
24,0.0009970089730807579
25,0.9998333749895859
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9980059820538385
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.49987509367974015
5,0.9980059820538385
6,0.9980059820538385
7,0.6663336663336663
8,0.9990014977533699
9,0.9993339993339992
10,0.9995003747189608
11,0.9990014977533699
12,0.0001998800719568259
13,0.16674995835415624
14,0.9980059820538385
15,0.9980059820538385
16,0.0004992511233150274
17,0.0009970089730807579
18,0.9993339993339992
19,0.9980059820538385
20,0.9995003747189608
21,0.7776296789958903
22,0.0004992511233150274
23,0.0004992511233150274
24,0.0004992511233150274
25,0.0004992511233150274
26,0.0009970089730807579
27,0.0004992511233150274
28,0.9980059820538385
29,0.0004992511233150274
30,0.9980059820538385
0,0.0
1,0.0
2,0.4997503744383424
3,0.6663336663336663
4,0.25006245316012987
5,0.0009970089730807579
6,0.3333333333333333
7,0.0009970089730807579
8,0.0009970089730807579
9,0.0009970089730807579
10,0.0009970089730807579
11,0.9980059820538385
12,0.0009970089730807579
13,0.9980059820538385
14,0.9990014977533699
15,0.9993339993339992
16,0.9995003747189608
17,0.9980059820538385
18,0.0009970089730807579
19,0.9997778518271686
20,0.9980059820538385
21,0.0009970089730807579
22,0.9998000599820054
23,0.9998182313914387
24,0.6663336663336663
25,0.9998333749895859
26,0.25006245316012987
27,0.9998461893409213
28,0.9980059820538385
29,0.9998571734628293
30,6.665333599946678e-05
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.9993339993339992
8,0.9995003747189608
9,0.9990014977533699
10,0.9995003747189608
11,0.9993339993339992
12,0.9980059820538385
13,0.9990014977533699
14,0.9993339993339992
15,0.9996002398560864
16,0.9995003747189608
17,0.9996668332500417
18,0.9997144081108097
19,0.0009970089730807579
20,0.9980059820538385
21,0.9996002398560864
22,0.9995003747189608
23,0.9997500937148568
24,0.9996002398560864
25,0.9996668332500417
26,0.9997778518271686
27,0.9998000599820054
28,0.9996668332500417
29,0.9990014977533699
30,0.9998182313914387
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.9980059820538385
5,0.9980059820538385
6,0.0009970089730807579
7,0.9990014977533699
8,0.000333000333000333
9,0.0004992511233150274
10,0.9980059820538385
11,0.6362810142688358
12,0.9980059820538385
13,0.4997503744383424
14,0.9980059820538385
15,0.9990014977533699
16,0.6663336663336663
17,0.9993339993339992
18,0.0009970089730807579
19,0.0009970089730807579
20,0.0009970089730807579
21,0.9995003747189608
22,0.0009970089730807579
23,0.9980059820538385
24,0.9980059820538385
25,0.0004992511233150274
26,0.0009970089730807579
27,0.0004992511233150274
28,0.9996002398560864
29,0.9980059820538385
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9993339993339992
6,0.9980059820538385
7,0.42853062973011563
8,0.9980059820538385
9,0.9995003747189608
10,0.9980059820538385
11,0.9990014977533699
12,0.000333000333000333
13,0.9993339993339992
14,0.0009970089730807579
15,0.4997503744383424
16,0.9996002398560864
17,0.9996668332500417
18,0.9995003747189608
19,0.9997144081108097
20,0.9996002398560864
21,0.4997503744383424
22,0.9996668332500417
23,0.9997500937148568
24,0.9997144081108097
25,0.9997500937148568
26,0.9997778518271686
27,0.0004992511233150274
28,0.9998000599820054
29,0.9998182313914387
30,0.6663336663336663
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.0004992511233150274
6,0.9980059820538385
7,0.9980059820538385
8,0.0009970089730807579
9,0.000333000333000333
10,0.7496877341993504
11,0.9993339993339992
12,0.4997503744383424
13,0.6663336663336663
14,0.0009970089730807579
15,0.9980059820538385
16,0.9990014977533699
17,0.9980059820538385
18,0.9995003747189608
19,0.0009970089730807579
20,0.9996002398560864
21,0.0009970089730807579
22,0.0009970089730807579
23,0.0009970089730807579
24,0.0009970089730807579
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9993339993339992
28,0.0009970089730807579
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.0009970089730807579
3,0.6663336663336663
4,0.4997503744383424
5,0.9980059820538385
6,0.3333333333333333
7,0.7496877341993504
8,0.0009970089730807579
9,0.9990014977533699
10,0.0009970089730807579
11,0.9993339993339992
12,0.0009970089730807579
13,0.4997503744383424
14,0.7496877341993504
15,0.9995003747189608
16,0.0009970089730807579
17,0.6663336663336663
18,0.9980059820538385
19,0.0009970089730807579
20,0.0004992511233150274
21,0.9996002398560864
22,0.0009970089730807579
23,0.0009970089730807579
24,0.9996668332500417
25,0.9997144081108097
26,0.0004992511233150274
27,0.9997500937148568
28,0.0009970089730807579
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.33333333333333326
4,0.0004992511233150274
5,0.9980059820538385
6,0.0009970089730807579
7,0.9993339993339992
8,0.9980059820538385
9,0.4997503744383424
10,0.9980059820538385
11,0.9995003747189608
12,0.9990014977533699
13,0.9996002398560864
14,0.0001665833749791771
15,0.9980059820538385
16,0.0009970089730807579
17,0.8569184635156362
18,0.9993339993339992
19,0.33333333333333326
20,0.9995003747189608
21,0.0009970089730807579
22,0.0009970089730807579
23,0.9996002398560864
24,0.4997503744383424
25,0.33333333333333326
26,0.0009970089730807579
27,0.9980059820538385
28,0.0009970089730807579
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9990019960079839
4,0.9995004995004996
5,0.9996668887408395
6,0.0
7,0.6663336663336663
8,0.9980059820538385
9,0.9995003747189608
10,0.9980059820538385
11,0.9980059820538385
12,0.0004992511233150274
13,0.9996002398560864
14,0.9996668332500417
15,0.9990014977533699
16,0.9993339993339992
17,0.9995003747189608
18,0.9996002398560864
19,0.0009970089730807579
20,0.9996002398560864
21,0.9980059820538385
22,0.9997144081108097
23,0.9997500937148568
24,0.9996668332500417
25,0.0009970089730807579
26,0.9997778518271686
27,0.9980059820538385
28,0.0004992511233150274
29,0.9998000599820054
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.9993339993339992
8,0.9980059820538385
9,0.0004992511233150274
10,0.0004992511233150274
11,0.9980059820538385
12,0.9993339993339992
13,0.9995003747189608
14,0.9980059820538385
15,0.9995003747189608
16,0.9996002398560864
17,0.0004992511233150274
18,0.9996668332500417
19,0.6663336663336663
20,0.9997144081108097
21,0.9980059820538385
22,0.9997500937148568
23,0.9997778518271686
24,0.9998000599820054
25,0.6663336663336663
26,0.9996002398560864
27,0.9996668332500417
28,0.9980059820538385
29,0.7496877341993504
30,0.9990014977533699
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.3333333333333333
7,0.9990014977533699
8,0.9993339993339992
9,0.9993339993339992
10,0.0009970089730807579
11,0.9995003747189608
12,0.9995003747189608
13,0.9996002398560864
14,0.9996668332500417
15,0.9980059820538385
16,0.9996002398560864
17,0.9997144081108097
18,0.9997144081108097
19,0.9980059820538385
20,0.9997500937148568
21,0.9997778518271686
22,0.9998000599820054
23,0.9980059820538385
24,0.9998182313914387
25,0.9990014977533699
26,0.9996668332500417
27,0.9993339993339992
28,0.9990014977533699
29,0.9998333749895859
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.0009970089730807579
4,0.9980059820538385
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9990014977533699
9,0.9993339993339992
10,0.9993339993339992
11,0.000333000333000333
12,0.7496877341993504
13,0.0009970089730807579
14,0.9995003747189608
15,0.9980059820538385
16,0.9996002398560864
17,0.0009970089730807579
18,0.9996668332500417
19,0.9997144081108097
20,0.9997500937148568
21,0.0009970089730807579
22,0.0001998800719568259
23,0.9997778518271686
24,0.9993339993339992
25,0.9998000599820054
26,0.0009970089730807579
27,0.9980059820538385
28,0.7998600419874037
29,0.9998182313914387
30,0.0004992511233150274
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9993339993339992
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.9980059820538385
9,0.9990014977533699
10,0.0009970089730807579
11,0.9993339993339992
12,0.9980059820538385
13,0.9995003747189608
14,0.9995003747189608
15,0.33333333333333326
16,0.49987509367974015
17,0.9996002398560864
18,0.9996002398560864
19,0.9996668332500417
20,0.9996668332500417
21,0.9980059820538385
22,0.6663336663336663
23,0.9997144081108097
24,0.0009970089730807579
25,0.9997500937148568
26,0.9990014977533699
27,0.9997144081108097
28,0.9997778518271686
29,0.000333000333000333
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9995004995004996
4,0.0
5,0.9980059820538385
6,0.9980059820538385
7,0.9980059820538385
8,0.9980059820538385
9,0.0004992511233150274
10,0.9990014977533699
11,0.0009970089730807579
12,0.9993339993339992
13,0.4997503744383424
14,0.9995003747189608
15,0.9980059820538385
16,0.9995003747189608
17,0.9996002398560864
18,0.9980059820538385
19,0.9996002398560864
20,0.25006245316012987
21,0.9996668332500417
22,0.0009970089730807579
23,0.0009970089730807579
24,0.9980059820538385
25,0.9997144081108097
26,0.9996668332500417
27,0.9997500937148568
28,0.9997778518271686
29,0.9980059820538385
30,0.9990014977533699
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.9980059820538385
7,0.9980059820538385
8,0.9995003747189608
9,0.9990014977533699
10,0.9996002398560864
11,0.9990014977533699
12,0.9980059820538385
13,0.42853062973011563
14,0.9993339993339992
15,0.9996668332500417
16,0.9993339993339992
17,0.9995003747189608
18,0.9996002398560864
19,0.9997144081108097
20,0.0009970089730807579
21,0.6663336663336663
22,0.9996668332500417
23,0.9997144081108097
24,0.00012495314257153568
25,0.9980059820538385
26,0.16674995835415624
27,0.9997500937148568
28,0.9990014977533699
29,0.9990014977533699
30,0.1000699790062981
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.9990014977533699
9,0.9990014977533699
10,0.9993339993339992
11,0.000333000333000333
12,0.9993339993339992
13,0.9980059820538385
14,0.9995003747189608
15,0.0009970089730807579
16,0.9995003747189608
17,0.9996002398560864
18,0.4997503744383424
19,0.9996668332500417
20,0.9996002398560864
21,0.9997144081108097
22,0.9980059820538385
23,0.0833958177122386
24,0.9996668332500417
25,0.25006245316012987
26,0.9980059820538385
27,0.33333333333333326
28,0.9997500937148568
29,0.9980059820538385
30,0.9990014977533699
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.0004992511233150274
5,0.6663336663336663
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.9980059820538385
10,0.9990014977533699
11,0.0009970089730807579
12,0.9993339993339992
13,0.9995003747189608
14,0.0009970089730807579
15,0.9995003747189608
16,0.9980059820538385
17,0.9996002398560864
18,0.9996668332500417
19,0.9997144081108097
20,0.9996002398560864
21,0.9997500937148568
22,0.9996668332500417
23,0.9997144081108097
24,0.2000799520287827
25,0.9997500937148568
26,0.33333333333333326
27,0.49987509367974015
28,0.2500312382856429
29,0.9997778518271686
30,0.0004992511233150274
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.9980059820538385
7,0.9980059820538385
8,0.0009970089730807579
9,0.9980059820538385
10,0.4999500149955014
11,0.9980059820538385
12,0.9995003747189608
13,0.9996002398560864
14,0.9990014977533699
15,0.9996668332500417
16,0.9997144081108097
17,0.9990014977533699
18,0.0002498126405196103
19,0.9997500937148568
20,0.9997778518271686
21,0.0009970089730807579
22,0.9993339993339992
23,0.0009970089730807579
24,0.0009970089730807579
25,0.0009970089730807579
26,0.16674995835415624
27,0.9998000599820054
28,0.9998182313914387
29,0.9998333749895859
30,0.9995003747189608
0,0.0
1,0.9990019960079839
2,0.0
3,0.33333333333333326
4,0.9980059820538385
5,0.0009970089730807579
6,0.9980059820538385
7,0.4997503744383424
8,0.6663336663336663
9,0.9980059820538385
10,0.9990014977533699
11,0.9990014977533699
12,0.9993339993339992
13,0.9995003747189608
14,0.9996002398560864
15,0.9980059820538385
16,0.0009970089730807579
17,0.0009970089730807579
18,0.0009970089730807579
19,0.0009970089730807579
20,0.9996668332500417
21,0.9997144081108097
22,0.0009970089730807579
23,0.9997500937148568
24,0.9997778518271686
25,0.9998000599820054
26,0.9998182313914387
27,0.0009970089730807579
28,0.9980059820538385
29,0.9990014977533699
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.9997501249375313
5,0.0
6,0.9980059820538385
7,0.9980059820538385
8,0.9995003747189608
9,0.9996002398560864
10,0.0001665833749791771
11,0.0004992511233150274
12,0.9996668332500417
13,0.9997144081108097
14,0.9980059820538385
15,0.0009970089730807579
16,0.00012495314257153568
17,0.9990014977533699
18,0.9980059820538385
19,0.9980059820538385
20,0.0009970089730807579
21,0.9980059820538385
22,0.9990014977533699
23,0.9980059820538385
24,0.9997778518271686
25,0.9998000599820054
26,0.9980059820538385
27,0.9993339993339992
28,0.9980059820538385
29,0.9998182313914387
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9993339993339992
6,0.9995003747189608
7,0.0009970089730807579
8,0.0009970089730807579
9,0.49987509367974015
10,0.5998400959424345
11,0.4997503744383424
12,0.9996002398560864
13,0.4997503744383424
14,0.4999375234287143
15,0.4997503744383424
16,0.0009970089730807579
17,0.9980059820538385
18,0.6663336663336663
19,0.0009970089730807579
20,0.9996668332500417
21,0.0009970089730807579
22,0.0009970089730807579
23,0.0009970089730807579
24,0.6663336663336663
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9980059820538385
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9997144081108097
0,0.0
1,0.0
2,0.9980059820538385
3,0.33333333333333326
4,0.9990014977533699
5,0.9993339993339992
6,0.0009970089730807579
7,0.0009970089730807579
8,0.9995003747189608
9,0.4997503744383424
10,0.9980059820538385
11,0.0009970089730807579
12,0.9996002398560864
13,0.9996668332500417
14,0.9997144081108097
15,0.9980059820538385
16,0.9997500937148568
17,0.9997778518271686
18,0.9980059820538385
19,0.9998000599820054
20,0.9998182313914387
21,0.9990014977533699
22,8.331250520703158e-05
23,0.0009970089730807579
24,0.0009970089730807579
25,0.9980059820538385
26,0.6663336663336663
27,0.0009970089730807579
28,0.9993339993339992
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.0009970089730807579
6,0.0009970089730807579
7,0.9990014977533699
8,0.9980059820538385
9,0.9980059820538385
10,0.9990014977533699
11,0.9980059820538385
12,0.9993339993339992
13,0.9993339993339992
14,0.9990014977533699
15,0.9980059820538385
16,0.9993339993339992
17,0.9995003747189608
18,0.9995003747189608
19,0.9990014977533699
20,0.9993339993339992
21,0.9996002398560864
22,0.9996002398560864
23,0.9996668332500417
24,0.9996668332500417
25,0.9980059820538385
26,0.9997144081108097
27,0.9997144081108097
28,0.9996002398560864
29,0.00012495314257153568
30,0.9993339993339992
0,0.0
1,0.9990019960079839
2,0.0
3,0.33333333333333326
4,0.0009970089730807579
5,0.9980059820538385
6,0.4999167083125104
7,0.9980059820538385
8,0.9980059820538385
9,0.9990014977533699
10,0.9993339993339992
11,0.9995003747189608
12,0.9993339993339992
13,0.9996002398560864
14,0.4997503744383424
15,0.9995003747189608
16,0.0009970089730807579
17,0.9996668332500417
18,0.0009970089730807579
19,0.00012495314257153568
20,0.9997144081108097
21,0.9997500937148568
22,0.9996002398560864
23,0.9996668332500417
24,0.9997778518271686
25,0.0009970089730807579
26,0.9998000599820054
27,0.0009970089730807579
28,0.9997144081108097
29,0.4997503744383424
30,0.4997503744383424
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9980059820538385
5,0.0009970089730807579
6,0.0009970089730807579
7,0.9993339993339992
8,0.9995003747189608
9,0.9980059820538385
10,0.9996002398560864
11,0.9990014977533699
12,0.9996668332500417
13,0.9993339993339992
14,0.9997144081108097
15,0.9997500937148568
16,0.9997778518271686
17,0.9995003747189608
18,0.4997503744383424
19,0.9980059820538385
20,0.9996002398560864
21,0.9996668332500417
22,0.9997144081108097
23,0.9980059820538385
24,0.9997500937148568
25,0.9990014977533699
26,0.0004992511233150274
27,0.0009970089730807579
28,0.9980059820538385
29,0.9997778518271686
30,0.9998000599820054
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.25006245316012987
5,0.0009970089730807579
6,0.4997503744383424
7,0.9980059820538385
8,0.9980059820538385
9,0.0009970089730807579
10,0.9990014977533699
11,0.9990014977533699
12,0.4997503744383424
13,0.4997503744383424
14,0.9993339993339992
15,0.0009970089730807579
16,0.9993339993339992
17,0.0009970089730807579
18,0.9995003747189608
19,0.33333333333333326
20,0.0002498126405196103
21,0.9996002398560864
22,0.9980059820538385
23,0.9996002398560864
24,0.9996668332500417
25,0.0009970089730807579
26,0.9997144081108097
27,0.9997500937148568
28,0.9997778518271686
29,0.33333333333333326
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9993339993339992
5,0.9980059820538385
6,0.6665000832916875
7,0.9980059820538385
8,0.0001665833749791771
9,0.9980059820538385
10,0.9980059820538385
11,0.0009970089730807579
12,0.9990014977533699
13,0.9996002398560864
14,0.9990014977533699
15,0.9993339993339992
16,0.9980059820538385
17,0.9996668332500417
18,0.0009970089730807579
19,0.9995003747189608
20,0.0009970089730807579
21,0.0009970089730807579
22,0.9997144081108097
23,0.00012495314257153568
24,0.4997503744383424
25,0.0009970089730807579
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.4997503744383424
30,0.9980059820538385
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9990014977533699
7,0.000333000333000333
8,0.9993339993339992
9,0.25006245316012987
10,0.0009970089730807579
11,0.0009970089730807579
12,0.9980059820538385
13,0.0009970089730807579
14,0.0009970089730807579
15,0.9995003747189608
16,0.9980059820538385
17,0.0004992511233150274
18,0.6665833541614595
19,0.0004992511233150274
20,0.0009970089730807579
21,0.9996002398560864
22,0.9980059820538385
23,0.0004992511233150274
24,0.0004992511233150274
25,0.9996668332500417
26,0.9997144081108097
27,0.9980059820538385
28,0.33333333333333326
29,0.0004992511233150274
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9996668887408395
4,0.0
5,0.9990014977533699
6,0.9980059820538385
7,0.4997503744383424
8,0.9980059820538385
9,0.9993339993339992
10,0.9990014977533699
11,0.0004992511233150274
12,0.9995003747189608
13,0.9993339993339992
14,0.9996002398560864
15,0.9980059820538385
16,0.9996668332500417
17,0.9995003747189608
18,0.9997144081108097
19,0.9997500937148568
20,0.6663336663336663
21,0.9997778518271686
22,9.997000899730081e-05
23,0.25006245316012987
24,0.9980059820538385
25,0.9996002398560864
26,0.9996668332500417
27,0.9997144081108097
28,0.9997500937148568
29,0.9980059820538385
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.0009970089730807579
5,0.0004992511233150274
6,0.9980059820538385
7,0.42853062973011563
8,0.9990014977533699
9,0.9993339993339992
10,0.9993339993339992
11,0.9980059820538385
12,0.9993339993339992
13,0.9995003747189608
14,0.33333333333333326
15,0.9995003747189608
16,0.0009970089730807579
17,0.9996002398560864
18,0.9996668332500417
19,0.9980059820538385
20,0.0009970089730807579
21,0.9996002398560864
22,0.6663336663336663
23,0.9997144081108097
24,0.9980059820538385
25,0.0001665833749791771
26,0.9997500937148568
27,0.7496877341993504
28,0.9997778518271686
29,0.2000799520287827
30,0.9998000599820054
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.0009970089730807579
5,0.0009970089730807579
6,0.9980059820538385
7,0.9980059820538385
8,0.0009970089730807579
9,0.6663336663336663
10,0.9990014977533699
11,0.9990014977533699
12,0.9993339993339992
13,0.4997503744383424
14,0.7496877341993504
15,0.9993339993339992
16,0.9995003747189608
17,0.9996002398560864
18,0.9996668332500417
19,0.9995003747189608
20,0.9997144081108097
21,0.9997500937148568
22,0.9997778518271686
23,0.9980059820538385
24,0.9980059820538385
25,0.9980059820538385
26,0.9996002398560864
27,0.9998000599820054
28,0.9980059820538385
29,0.9980059820538385
30,0.33333333333333326
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9993339993339992
5,0.9995003747189608
6,0.9996002398560864
7,0.9980059820538385
8,0.9996668332500417
9,0.0009970089730807579
10,0.9996002398560864
11,0.9990014977533699
12,0.9980059820538385
13,0.9996668332500417
14,0.9997144081108097
15,0.9993339993339992
16,0.9980059820538385
17,0.8332083645755227
18,0.9980059820538385
19,0.9990014977533699
20,0.9990014977533699
21,0.9990014977533699
22,0.9993339993339992
23,0.9980059820538385
24,0.9995003747189608
25,0.9996002398560864
26,0.9996668332500417
27,0.9997144081108097
28,0.9997500937148568
29,0.9997778518271686
30,0.9995003747189608
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9980059820538385
5,0.0009970089730807579
6,0.9980059820538385
7,0.4997503744383424
8,0.3999600239856086
9,0.9980059820538385
10,0.0009970089730807579
11,0.9980059820538385
12,0.9993339993339992
13,0.9990014977533699
14,0.9995003747189608
15,0.0009970089730807579
16,0.9996002398560864
17,0.4997503744383424
18,0.9996668332500417
19,0.9980059820538385
20,0.0001427959445951735
21,0.9980059820538385
22,0.9993339993339992
23,0.9995003747189608
24,0.0009970089730807579
25,0.0009970089730807579
26,0.9980059820538385
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9996002398560864
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.6663336663336663
4,0.0009970089730807579
5,0.9980059820538385
6,0.9980059820538385
7,0.0009970089730807579
8,0.2500312382856429
9,0.0009970089730807579
10,0.9980059820538385
11,0.0009970089730807579
12,0.9990014977533699
13,0.9993339993339992
14,0.0004992511233150274
15,0.9980059820538385
16,0.9980059820538385
17,0.0004992511233150274
18,0.14293874053976866
19,0.000333000333000333
20,0.0009970089730807579
21,0.0004992511233150274
22,0.0009970089730807579
23,0.0009970089730807579
24,0.0009970089730807579
25,0.6663336663336663
26,0.9990014977533699
27,0.0009970089730807579
28,0.4997503744383424
29,0.33333333333333326
30,0.0009970089730807579
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.4997503744383424
5,0.6663336663336663
6,0.0009970089730807579
7,0.0009970089730807579
8,0.8330834582708646
9,0.9990014977533699
10,0.9980059820538385
11,0.9996002398560864
12,0.7776296789958903
13,0.9990014977533699
14,0.0004992511233150274
15,0.9980059820538385
16,0.9980059820538385
17,0.0009970089730807579
18,0.6663336663336663
19,0.9993339993339992
20,0.9996668332500417
21,0.9995003747189608
22,0.9997144081108097
23,0.0009970089730807579
24,0.9997500937148568
25,0.9997778518271686
26,0.9996002398560864
27,0.9980059820538385
28,0.9996668332500417
29,0.9997144081108097
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9990019960079839
4,0.0
5,0.000333000333000333
6,0.0009970089730807579
7,0.9993339993339992
8,0.9995003747189608
9,0.9980059820538385
10,0.9980059820538385
11,0.9996002398560864
12,0.0009970089730807579
13,0.9996668332500417
14,0.9990014977533699
15,0.9993339993339992
16,0.9995003747189608
17,0.9980059820538385
18,0.9997144081108097
19,0.9997500937148568
20,0.9997778518271686
21,0.9980059820538385
22,0.0009970089730807579
23,0.9996002398560864
24,0.0009970089730807579
25,9.997000899730081e-05
26,0.0009970089730807579
27,0.9996668332500417
28,0.9980059820538385
29,0.9997144081108097
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.7496877341993504
5,0.9980059820538385
6,0.9980059820538385
7,0.9993339993339992
8,0.9995003747189608
9,0.9990014977533699
10,0.9993339993339992
11,0.9996002398560864
12,0.0009970089730807579
13,0.9980059820538385
14,0.0004992511233150274
15,0.9995003747189608
16,0.0009970089730807579
17,0.9996668332500417
18,0.9996002398560864
19,0.9996668332500417
20,0.9996668332500417
21,0.9997144081108097
22,0.9997144081108097
23,0.9997500937148568
24,0.4997503744383424
25,0.9997778518271686
26,0.9998000599820054
27,9.088430428065073e-05
28,0.9998182313914387
29,0.9998333749895859
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.25006245316012987
5,0.9980059820538385
6,0.9993339993339992
7,0.9980059820538385
8,0.9980059820538385
9,0.9990014977533699
10,0.9980059820538385
11,0.9995003747189608
12,0.9993339993339992
13,0.9990014977533699
14,0.9990014977533699
15,0.9996002398560864
16,0.9995003747189608
17,0.9990014977533699
18,0.9996668332500417
19,0.9993339993339992
20,0.9996002398560864
21,0.9997144081108097
22,0.000333000333000333
23,0.00012495314257153568
24,0.9996668332500417
25,0.0009970089730807579
26,0.0001427959445951735
27,0.2000799520287827
28,0.0009970089730807579
29,0.9980059820538385
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.0009970089730807579
4,0.25006245316012987
5,0.0009970089730807579
6,0.0009970089730807579
7,0.9980059820538385
8,0.9990014977533699
9,0.9990014977533699
10,0.9980059820538385
11,0.9990014977533699
12,0.9993339993339992
13,0.0009970089730807579
14,0.9980059820538385
15,0.9990014977533699
16,0.9995003747189608
17,0.9980059820538385
18,0.9996002398560864
19,0.9993339993339992
20,0.9995003747189608
21,0.9996668332500417
22,0.9996002398560864
23,0.9996002398560864
24,0.0001665833749791771
25,0.9996668332500417
26,0.0001427959445951735
27,0.9990014977533699
28,0.0009970089730807579
29,0.9993339993339992
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.0009970089730807579
5,0.0009970089730807579
6,0.9980059820538385
7,0.0009970089730807579
8,0.4997503744383424
9,0.6663336663336663
10,0.9990014977533699
11,0.4997503744383424
12,0.9980059820538385
13,0.9993339993339992
14,0.9995003747189608
15,0.9993339993339992
16,0.9996002398560864
17,0.9996668332500417
18,0.9997144081108097
19,0.7496877341993504
20,0.9995003747189608
21,0.9997500937148568
22,0.9997778518271686
23,0.0004992511233150274
24,0.0009970089730807579
25,0.25001562207086175
26,0.6663336663336663
27,0.0009970089730807579
28,0.9980059820538385
29,0.9998182313914387
30,0.9998333749895859
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9990014977533699
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.0009970089730807579
9,0.9993339993339992
10,0.9993339993339992
11,0.9995003747189608
12,0.0009970089730807579
13,0.9995003747189608
14,0.9996002398560864
15,0.0001998800719568259
16,0.9996668332500417
17,0.9997144081108097
18,0.33333333333333326
19,0.9980059820538385
20,0.9996002398560864
21,0.9980059820538385
22,0.9980059820538385
23,0.00012495314257153568
24,0.9997500937148568
25,0.9990014977533699
26,0.9996668332500417
27,0.9997144081108097
28,0.9997778518271686
29,0.4997503744383424
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.49987509367974015
5,0.0004992511233150274
6,0.6663336663336663
7,0.5713265743252892
8,0.0009970089730807579
9,0.9980059820538385
10,0.0009970089730807579
11,0.0009970089730807579
12,0.0009970089730807579
13,0.9980059820538385
14,0.0004992511233150274
15,0.9980059820538385
16,0.9980059820538385
17,0.0004992511233150274
18,0.9980059820538385
19,0.0002498126405196103
20,0.9990014977533699
21,0.9990014977533699
22,0.9993339993339992
23,0.0004992511233150274
24,0.33333333333333326
25,0.0004992511233150274
26,0.9980059820538385
27,0.9993339993339992
28,0.9990014977533699
29,0.9993339993339992
30,0.9980059820538385
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.0009970089730807579
5,0.9980059820538385
6,0.0009970089730807579
7,0.9980059820538385
8,0.4997503744383424
9,0.6663336663336663
10,0.4997503744383424
11,0.000333000333000333
12,0.4997503744383424
13,0.9990014977533699
14,0.9993339993339992
15,0.0009970089730807579
16,0.33333333333333326
17,0.3333333333333333
18,0.0009970089730807579
19,0.9980059820538385
20,0.0009970089730807579
21,0.9990014977533699
22,0.49987509367974015
23,0.6665833541614595
24,0.0009970089730807579
25,0.5998400959424345
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9980059820538385
29,0.0004992511233150274
30,0.0004992511233150274
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.000333000333000333
8,0.0009970089730807579
9,0.9980059820538385
10,0.9980059820538385
11,0.9993339993339992
12,0.0009970089730807579
13,0.9980059820538385
14,0.0004992511233150274
15,0.9996002398560864
16,0.9996668332500417
17,0.9997144081108097
18,0.9997500937148568
19,0.9980059820538385
20,0.00011107408641563923
21,0.9995003747189608
22,0.9980059820538385
23,0.9980059820538385
24,0.9996002398560864
25,0.0009970089730807579
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9980059820538385
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.9995003747189608
7,0.9996002398560864
8,0.0009970089730807579
9,0.9980059820538385
10,0.9980059820538385
11,0.0009970089730807579
12,0.0009970089730807579
13,0.9990014977533699
14,0.9980059820538385
15,0.9993339993339992
16,0.9996002398560864
17,0.9996668332500417
18,0.9997144081108097
19,0.9995003747189608
20,0.9996002398560864
21,0.9997500937148568
22,0.9997778518271686
23,0.4997503744383424
24,0.9998000599820054
25,0.9998182313914387
26,0.9980059820538385
27,0.9980059820538385
28,0.9998333749895859
29,0.9996668332500417
30,0.9998461893409213
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9990019960079839
4,0.9995004995004996
5,0.9998000799680129
6,0.0
7,0.9980059820538385
8,0.9980059820538385
9,0.9980059820538385
10,0.9993339993339992
11,0.9990014977533699
12,0.000333000333000333
13,0.7496877341993504
14,0.9995003747189608
15,0.0009970089730807579
16,0.0009970089730807579
17,0.0009970089730807579
18,0.0009970089730807579
19,0.0009970089730807579
20,0.33333333333333326
21,0.0009970089730807579
22,0.9980059820538385
23,0.9996002398560864
24,0.9980059820538385
25,0.5998400959424345
26,0.0004992511233150274
27,0.0004992511233150274
28,0.9996668332500417
29,0.9997144081108097
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9990019960079839
4,0.0
5,0.0009970089730807579
6,0.9980059820538385
7,0.9980059820538385
8,0.9980059820538385
9,0.0009970089730807579
10,0.9980059820538385
11,0.9993339993339992
12,0.9995003747189608
13,0.4997503744383424
14,0.9996002398560864
15,0.9996668332500417
16,0.9980059820538385
17,0.000333000333000333
18,0.9997144081108097
19,0.9997500937148568
20,0.9980059820538385
21,0.9990014977533699
22,0.9980059820538385
23,0.9993339993339992
24,0.9995003747189608
25,0.0004992511233150274
26,0.9990014977533699
27,0.7997201678992605
28,0.9997778518271686
29,0.9996002398560864
30,0.9998000599820054
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.0009970089730807579
7,0.9995003747189608
8,0.9980059820538385
9,0.9990014977533699
10,0.9996002398560864
11,0.9993339993339992
12,0.0009970089730807579
13,0.9980059820538385
14,0.0009970089730807579
15,0.9980059820538385
16,0.9996668332500417
17,0.9997144081108097
18,0.9995003747189608
19,0.9990014977533699
20,0.0009970089730807579
21,0.0001998800719568259
22,0.9980059820538385
23,0.9996002398560864
24,0.0009970089730807579
25,0.9996668332500417
26,0.0009970089730807579
27,0.9997500937148568
28,0.9993339993339992
29,0.9997778518271686
30,0.9997144081108097
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.0009970089730807579
5,0.9980059820538385
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.9990014977533699
10,0.9993339993339992
11,0.9995003747189608
12,0.9996002398560864
13,0.9995003747189608
14,0.9996668332500417
15,0.9993339993339992
16,0.9996002398560864
17,0.9997144081108097
18,0.9997500937148568
19,0.000333000333000333
20,0.9996668332500417
21,0.7997201678992605
22,0.00011107408641563923
23,0.9980059820538385
24,0.9997144081108097
25,0.9997778518271686
26,0.00012495314257153568
27,0.00012495314257153568
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9980059820538385
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.0002498126405196103
8,0.0009970089730807579
9,0.9980059820538385
10,0.9993339993339992
11,0.0002498126405196103
12,0.4997503744383424
13,0.9980059820538385
14,0.7496877341993504
15,0.16674995835415624
16,0.9990014977533699
17,0.0009970089730807579
18,0.9980059820538385
19,0.7997201678992605
20,0.0009970089730807579
21,0.9980059820538385
22,0.0009970089730807579
23,0.8330834582708646
24,0.9993339993339992
25,0.0004992511233150274
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9995003747189608
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.9980059820538385
5,0.3999600239856086
6,0.9980059820538385
7,0.9993339993339992
8,0.9995003747189608
9,0.9996002398560864
10,0.9990014977533699
11,0.0009970089730807579
12,0.4997503744383424
13,0.9996668332500417
14,0.9996002398560864
15,0.9980059820538385
16,0.9995003747189608
17,0.9980059820538385
18,0.9997144081108097
19,0.0009970089730807579
20,0.49987509367974015
21,0.9997500937148568
22,0.9997778518271686
23,0.9998000599820054
24,0.9980059820538385
25,0.9990014977533699
26,0.9998182313914387
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9993339993339992
30,0.9995003747189608
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9993339993339992
5,0.9995003747189608
6,0.0009970089730807579
7,0.14293874053976866
8,0.4997503744383424
9,0.0001998800719568259
10,0.7496877341993504
11,0.7997201678992605
12,0.9980059820538385
13,0.4997503744383424
14,0.9996668332500417
15,0.9980059820538385
16,0.9990014977533699
17,0.0001427959445951735
18,0.9980059820538385
19,0.9980059820538385
20,0.0009970089730807579
21,0.9990014977533699
22,0.0009970089730807579
23,0.9980059820538385
24,0.0009970089730807579
25,0.9993339993339992
26,0.9980059820538385
27,0.0004992511233150274
28,0.9990014977533699
29,0.0004992511233150274
30,0.9995003747189608
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.9980059820538385
5,0.9993339993339992
6,0.9995003747189608
7,0.9996002398560864
8,0.9996668332500417
9,0.9997144081108097
10,0.9980059820538385
11,0.9997500937148568
12,0.0009970089730807579
13,0.9980059820538385
14,0.9990014977533699
15,0.9993339993339992
16,0.9997778518271686
17,0.0009970089730807579
18,0.9980059820538385
19,0.9998000599820054
20,0.0009970089730807579
21,0.9990014977533699
22,0.9995003747189608
23,0.9996002398560864
24,0.9998182313914387
25,0.9980059820538385
26,0.9980059820538385
27,0.9990014977533699
28,0.9996668332500417
29,0.9998461893409213
30,0.9980059820538385
0,0.0
1,0.0
2,0.4997503744383424
3,0.6663336663336663
4,0.9980059820538385
5,0.0009970089730807579
6,0.9990014977533699
7,0.9980059820538385
8,0.9993339993339992
9,0.9980059820538385
10,0.9980059820538385
11,0.9990014977533699
12,0.9995003747189608
13,0.9990014977533699
14,0.0009970089730807579
15,0.9996002398560864
16,0.9996668332500417
17,0.9980059820538385
18,0.9997144081108097
19,0.6663336663336663
20,0.9997500937148568
21,0.9997778518271686
22,0.9993339993339992
23,0.9995003747189608
24,0.9998000599820054
25,0.9998182313914387
26,0.9998333749895859
27,0.9990014977533699
28,0.9996002398560864
29,0.9998461893409213
30,0.000333000333000333
0,0.0
1,0.0
2,0.4997503744383424
3,0.33333333333333326
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.9993339993339992
11,0.0002498126405196103
12,0.9995003747189608
13,0.7997201678992605
14,0.0009970089730807579
15,0.0009970089730807579
16,0.1000699790062981
17,0.9990014977533699
18,0.1250780957141072
19,0.9997144081108097
20,0.9997500937148568
21,0.0009970089730807579
22,0.9997778518271686
23,0.0009970089730807579
24,0.9980059820538385
25,0.9990014977533699
26,0.9980059820538385
27,0.9996002398560864
28,0.9980059820538385
29,0.9980059820538385
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9980059820538385
5,0.0004992511233150274
6,0.6663336663336663
7,0.0009970089730807579
8,0.9990014977533699
9,0.9980059820538385
10,0.0009970089730807579
11,0.9993339993339992
12,0.0009970089730807579
13,0.9995003747189608
14,0.9996002398560864
15,0.8887037654115294
16,0.000333000333000333
17,0.9980059820538385
18,0.0009970089730807579
19,0.7997201678992605
20,0.0009970089730807579
21,0.0009970089730807579
22,0.9996668332500417
23,0.0009970089730807579
24,0.0009970089730807579
25,0.9997144081108097
26,0.6663336663336663
27,0.9980059820538385
28,0.0009970089730807579
29,0.9997500937148568
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.0004992511233150274
6,0.9980059820538385
7,0.0004992511233150274
8,0.9980059820538385
9,0.9980059820538385
10,0.9990014977533699
11,0.9993339993339992
12,0.9980059820538385
13,0.0004992511233150274
14,0.9990014977533699
15,0.9993339993339992
16,0.9995003747189608
17,0.9996002398560864
18,0.6663336663336663
19,0.0001665833749791771
20,0.9995003747189608
21,0.8569184635156362
22,0.9996002398560864
23,0.0009970089730807579
24,0.9996668332500417
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9993339993339992
28,0.0009970089730807579
29,0.9997144081108097
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9980059820538385
5,0.9990014977533699
6,0.9993339993339992
7,0.9993339993339992
8,0.9995003747189608
9,0.9996002398560864
10,0.0001665833749791771
11,0.9980059820538385
12,0.9997144081108097
13,0.9997500937148568
14,0.9980059820538385
15,0.9997778518271686
16,0.9997778518271686
17,0.9998000599820054
18,0.9998182313914387
19,8.331250520703158e-05
20,0.0009970089730807579
21,0.9980059820538385
22,0.9995003747189608
23,0.9993339993339992
24,0.0009970089730807579
25,0.9996002398560864
26,0.9995003747189608
27,0.0009970089730807579
28,0.0009970089730807579
29,0.0009970089730807579
30,0.0001998800719568259
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.9980059820538385
7,0.0004992511233150274
8,0.000333000333000333
9,0.9980059820538385
10,0.9990014977533699
11,0.0009970089730807579
12,0.9990014977533699
13,0.9993339993339992
14,0.9995003747189608
15,0.9996002398560864
16,0.9993339993339992
17,0.9995003747189608
18,0.0001665833749791771
19,0.0009970089730807579
20,0.37498438085717856
21,0.9996002398560864
22,0.9980059820538385
23,0.9997144081108097
24,0.9996668332500417
25,0.9997144081108097
26,0.9980059820538385
27,0.9997500937148568
28,0.0009970089730807579
29,0.9980059820538385
30,0.9997778518271686
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9993339993339992
5,0.9980059820538385
6,0.9995003747189608
7,0.9980059820538385
8,0.9990014977533699
9,0.9996002398560864
10,0.9996668332500417
11,0.0009970089730807579
12,0.4997503744383424
13,0.9997144081108097
14,0.9997500937148568
15,0.9997778518271686
16,0.9998000599820054
17,0.000333000333000333
18,0.9980059820538385
19,0.9980059820538385
20,0.9998461893409213
21,0.9980059820538385
22,0.9998333749895859
23,0.9980059820538385
24,0.25006245316012987
25,0.25006245316012987
26,0.0009970089730807579
27,0.9995003747189608
28,0.9998461893409213
29,0.9996002398560864
30,0.9998571734628293
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9996668887408395
4,0.9995004995004996
5,0.9990019960079839
6,0.0
7,0.4997503744383424
8,0.9990014977533699
9,0.6663336663336663
10,0.0009970089730807579
11,0.0009970089730807579
12,0.9980059820538385
13,0.0009970089730807579
14,0.0009970089730807579
15,0.000333000333000333
16,0.9993339993339992
17,0.0009970089730807579
18,0.0009970089730807579
19,0.0009970089730807579
20,0.0009970089730807579
21,0.0009970089730807579
22,0.0009970089730807579
23,0.9980059820538385
24,0.9995003747189608
25,0.0009970089730807579
26,0.9995003747189608
27,0.9996002398560864
28,0.9980059820538385
29,0.0004992511233150274
30,0.9996668332500417
0,0.0
1,0.0
2,0.4997503744383424
3,0.0004992511233150274
4,0.9980059820538385
5,0.9980059820538385
6,0.0009970089730807579
7,0.9980059820538385
8,0.9980059820538385
9,0.9990014977533699
10,0.9980059820538385
11,0.9993339993339992
12,0.9995003747189608
13,0.9990014977533699
14,0.9990014977533699
15,0.000333000333000333
16,0.9993339993339992
17,0.9996002398560864
18,0.0009970089730807579
19,0.0009970089730807579
20,0.9995003747189608
21,0.9980059820538385
22,0.49987509367974015
23,0.7496877341993504
24,0.0009970089730807579
25,0.0001998800719568259
26,0.0009970089730807579
27,0.9980059820538385
28,0.0009970089730807579
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9990019960079839
4,0.9995004995004996
5,0.0
6,0.4997503744383424
7,0.9993339993339992
8,0.6663336663336663
9,0.5998400959424345
10,0.9980059820538385
11,0.0009970089730807579
12,0.0009970089730807579
13,0.0002498126405196103
14,0.0009970089730807579
15,0.9980059820538385
16,0.0009970089730807579
17,0.33333333333333326
18,0.14293874053976866
19,0.0009970089730807579
20,0.0009970089730807579
21,0.0009970089730807579
22,0.9980059820538385
23,0.0009970089730807579
24,0.9980059820538385
25,0.0009970089730807579
26,0.4997503744383424
27,0.9990014977533699
28,0.9995003747189608
29,0.9980059820538385
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9980059820538385
5,0.000333000333000333
6,0.9980059820538385
7,0.9980059820538385
8,0.9980059820538385
9,0.9990014977533699
10,0.9980059820538385
11,0.9995003747189608
12,0.0009970089730807579
13,0.25006245316012987
14,0.9990014977533699
15,0.9980059820538385
16,0.9990014977533699
17,0.9996668332500417
18,0.9993339993339992
19,0.9995003747189608
20,0.9980059820538385
21,0.9990014977533699
22,0.9980059820538385
23,0.9997144081108097
24,0.9997500937148568
25,0.9997778518271686
26,0.9998000599820054
27,0.0009970089730807579
28,0.0009970089730807579
29,0.0009970089730807579
30,0.4997503744383424
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.9990014977533699
6,0.9993339993339992
7,0.9980059820538385
8,0.9995003747189608
9,0.0009970089730807579
10,0.4997503744383424
11,0.9996002398560864
12,0.9980059820538385
13,0.9993339993339992
14,0.9995003747189608
15,0.9996668332500417
16,0.9996002398560864
17,0.9997144081108097
18,0.9980059820538385
19,0.9997500937148568
20,0.9996668332500417
21,0.9997778518271686
22,0.9997144081108097
23,0.9997500937148568
24,0.9998000599820054
25,0.9997778518271686
26,0.9980059820538385
27,0.9998182313914387
28,0.6663336663336663
29,0.9980059820538385
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.0004992511233150274
5,0.6663336663336663
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.9980059820538385
10,0.0009970089730807579
11,0.0004992511233150274
12,0.33333333333333326
13,0.0009970089730807579
14,0.0009970089730807579
15,0.8569184635156362
16,0.9995003747189608
17,0.9996002398560864
18,0.49987509367974015
19,0.9980059820538385
20,0.8747969511433212
21,0.0009970089730807579
22,0.9996668332500417
23,0.4997503744383424
24,0.9980059820538385
25,0.9980059820538385
26,0.9996668332500417
27,0.25006245316012987
28,0.9997144081108097
29,0.9980059820538385
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.7496877341993504
5,0.4997503744383424
6,0.6663336663336663
7,0.9980059820538385
8,0.0009970089730807579
9,0.9990014977533699
10,0.9993339993339992
11,0.9990014977533699
12,0.9993339993339992
13,0.0009970089730807579
14,0.9995003747189608
15,0.2500312382856429
16,0.9995003747189608
17,0.9980059820538385
18,0.9996002398560864
19,0.9990014977533699
20,0.0009970089730807579
21,0.6663336663336663
22,0.9996668332500417
23,0.9997144081108097
24,0.9997500937148568
25,0.9996002398560864
26,0.9996668332500417
27,0.9997778518271686
28,0.9997144081108097
29,0.4997503744383424
30,0.9998000599820054
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.9993339993339992
8,0.9980059820538385
9,0.9995003747189608
10,0.9980059820538385
11,0.9996002398560864
12,0.9996668332500417
13,0.9990014977533699
14,0.9990014977533699
15,0.9997144081108097
16,0.9993339993339992
17,0.9990014977533699
18,0.000333000333000333
19,0.9997500937148568
20,0.9993339993339992
21,0.9997778518271686
22,0.9995003747189608
23,0.9998000599820054
24,0.9998182313914387
25,0.9998333749895859
26,0.9996002398560864
27,0.9996668332500417
28,0.9997144081108097
29,0.9980059820538385
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.9980059820538385
7,0.000333000333000333
8,0.9990014977533699
9,0.7496877341993504
10,0.9993339993339992
11,0.0009970089730807579
12,0.9995003747189608
13,0.9996002398560864
14,0.8330834582708646
15,0.0009970089730807579
16,0.0009970089730807579
17,0.9980059820538385
18,0.9980059820538385
19,0.9990014977533699
20,0.9996668332500417
21,0.9997144081108097
22,0.0004992511233150274
23,0.9980059820538385
24,0.9980059820538385
25,0.0004992511233150274
26,0.0004992511233150274
27,0.9997500937148568
28,0.0004992511233150274
29,0.0004992511233150274
30,0.0004992511233150274
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.9993339993339992
7,0.0009970089730807579
8,0.9980059820538385
9,0.9995003747189608
10,0.9990014977533699
11,0.9990014977533699
12,0.9996002398560864
13,0.0001665833749791771
14,0.9980059820538385
15,0.9993339993339992
16,0.9996668332500417
17,0.9995003747189608
18,0.9997144081108097
19,0.0009970089730807579
20,0.9996002398560864
21,0.0009970089730807579
22,0.9997500937148568
23,0.6663336663336663
24,0.9997778518271686
25,0.9998000599820054
26,0.0009970089730807579
27,0.9998182313914387
28,8.331250520703158e-05
29,0.9996668332500417
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9980059820538385
5,0.9980059820538385
6,0.9993339993339992
7,0.0002498126405196103
8,0.9980059820538385
9,0.9990014977533699
10,0.2000799520287827
11,0.9980059820538385
12,0.9980059820538385
13,0.9996002398560864
14,0.9990014977533699
15,0.9993339993339992
16,0.9993339993339992
17,0.9995003747189608
18,0.9993339993339992
19,0.9980059820538385
20,0.9996668332500417
21,0.9980059820538385
22,0.9997144081108097
23,0.9997500937148568
24,0.9996002398560864
25,0.9990014977533699
26,0.9996002398560864
27,0.9997778518271686
28,0.9996668332500417
29,0.0001665833749791771
30,0.9997144081108097
0,0.0
1,0.0
2,0.9980059820538385
3,0.33333333333333326
4,0.9980059820538385
5,0.9990014977533699
6,0.9990014977533699
7,0.7496877341993504
8,0.0009970089730807579
9,0.9993339993339992
10,0.9980059820538385
11,0.9995003747189608
12,0.9993339993339992
13,0.9995003747189608
14,0.9996002398560864
15,0.0004992511233150274
16,0.9980059820538385
17,0.9996668332500417
18,0.9996002398560864
19,0.0009970089730807579
20,0.9996668332500417
21,0.9997144081108097
22,0.9997500937148568
23,0.6663336663336663
24,0.9990014977533699
25,0.4997503744383424
26,0.9997778518271686
27,0.9998000599820054
28,0.9997144081108097
29,0.0009970089730807579
30,0.9998182313914387
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9995004995004996
4,0.0
5,0.9993339993339992
6,0.4997503744383424
7,0.9995003747189608
8,0.9996002398560864
9,0.0009970089730807579
10,0.4997503744383424
11,0.6663336663336663
12,0.0009970089730807579
13,0.4997503744383424
14,0.33333333333333326
15,0.0009970089730807579
16,0.0009970089730807579
17,0.0009970089730807579
18,0.0009970089730807579
19,0.4997503744383424
20,0.9980059820538385
21,0.0009970089730807579
22,0.49987509367974015
23,0.0009970089730807579
24,0.9990014977533699
25,0.9980059820538385
26,0.9996668332500417
27,0.9997144081108097
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9997500937148568
0,0.0
1,0.0
2,0.9980059820538385
3,0.0004992511233150274
4,0.9980059820538385
5,0.5998400959424345
6,0.6665000832916875
7,0.9980059820538385
8,0.9980059820538385
9,0.9990014977533699
10,0.9980059820538385
11,0.9995003747189608
12,0.9990014977533699
13,0.9993339993339992
14,0.9993339993339992
15,0.9996002398560864
16,0.9996668332500417
17,0.9995003747189608
18,0.9997144081108097
19,0.0009970089730807579
20,0.0009970089730807579
21,0.9997500937148568
22,0.9996002398560864
23,0.9997778518271686
24,0.9996668332500417
25,0.9998000599820054
26,0.9998182313914387
27,0.6665000832916875
28,0.9997144081108097
29,0.9997500937148568
30,0.9998333749895859
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9990019960079839
4,0.9990019960079839
5,0.9995004995004996
6,0.9996668887408395
7,0.0
8,0.7997201678992605
9,0.0009970089730807579
10,0.9993339993339992
11,0.4997503744383424
12,0.6663336663336663
13,0.0009970089730807579
14,0.9990014977533699
15,0.9993339993339992
16,0.0002498126405196103
17,0.0009970089730807579
18,0.0009970089730807579
19,0.9995003747189608
20,0.0009970089730807579
21,0.0009970089730807579
22,0.0009970089730807579
23,0.0009970089730807579
24,0.9996002398560864
25,0.9996668332500417
26,0.9997144081108097
27,0.9980059820538385
28,0.6663336663336663
29,0.0009970089730807579
30,0.9997500937148568
0,0.0
1,0.0
2,0.0009970089730807579
3,0.33333333333333326
4,0.4997503744383424
5,0.9980059820538385
6,0.0009970089730807579
7,0.4997503744383424
8,0.0009970089730807579
9,0.9990014977533699
10,0.9980059820538385
11,0.9980059820538385
12,0.4999167083125104
13,0.9990014977533699
14,0.9990014977533699
15,0.6663336663336663
16,0.4997503744383424
17,0.6663336663336663
18,0.9993339993339992
19,0.9993339993339992
20,0.9995003747189608
21,0.9995003747189608
22,0.9996002398560864
23,0.9980059820538385
24,0.7496877341993504
25,0.9980059820538385
26,0.9996668332500417
27,0.9980059820538385
28,0.9996002398560864
29,0.9980059820538385
30,0.9996668332500417
0,0.0
1,0.9990019960079839
2,0.0
3,0.4997503744383424
4,0.9980059820538385
5,0.5998400959424345
6,0.9990014977533699
7,0.9993339993339992
8,0.9980059820538385
9,0.9995003747189608
10,0.9990014977533699
11,0.6665000832916875
12,0.9993339993339992
13,0.9995003747189608
14,0.0009970089730807579
15,0.4997503744383424
16,0.6663336663336663
17,0.7997201678992605
18,0.9996002398560864
19,0.9980059820538385
20,0.9980059820538385
21,0.9996668332500417
22,0.9980059820538385
23,0.9996002398560864
24,0.9996668332500417
25,0.9997144081108097
26,0.9980059820538385
27,0.9997144081108097
28,0.9997500937148568
29,0.9997500937148568
30,0.9980059820538385
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.0009970089730807579
9,0.9990014977533699
10,0.9993339993339992
11,0.9995003747189608
12,0.0009970089730807579
13,0.9996002398560864
14,0.9993339993339992
15,0.0009970089730807579
16,0.9996668332500417
17,0.9995003747189608
18,0.9980059820538385
19,0.2000799520287827
20,0.9980059820538385
21,0.9980059820538385
22,0.9997144081108097
23,0.9997500937148568
24,0.9980059820538385
25,0.9997778518271686
26,0.9996002398560864
27,0.9998000599820054
28,0.9998182313914387
29,0.9998333749895859
30,0.9996668332500417
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9980059820538385
5,0.9980059820538385
6,0.0004992511233150274
7,0.9990014977533699
8,0.9993339993339992
9,0.9993339993339992
10,0.9980059820538385
11,0.9995003747189608
12,0.9995003747189608
13,0.9996002398560864
14,0.9990014977533699
15,0.9996668332500417
16,0.9997144081108097
17,0.9997500937148568
18,0.9996002398560864
19,0.00011107408641563923
20,0.9996668332500417
21,0.9997778518271686
22,0.9990014977533699
23,0.9997144081108097
24,0.4999167083125104
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9997500937148568
28,0.9998000599820054
29,0.9997778518271686
30,0.9998182313914387
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.0002498126405196103
7,0.9990014977533699
8,0.0009970089730807579
9,0.9993339993339992
10,0.7997201678992605
11,0.9995003747189608
12,0.0009970089730807579
13,0.0009970089730807579
14,0.9996002398560864
15,0.0009970089730807579
16,0.9996668332500417
17,0.9980059820538385
18,0.0004992511233150274
19,0.0004992511233150274
20,0.0004992511233150274
21,0.15388756440821347
22,0.0004992511233150274
23,0.0004992511233150274
24,0.0004992511233150274
25,0.0009970089730807579
26,0.9980059820538385
27,0.9997144081108097
28,0.9997500937148568
29,0.0004992511233150274
30,0.0004992511233150274
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9980059820538385
5,0.9993339993339992
6,0.9980059820538385
7,0.9980059820538385
8,0.0009970089730807579
9,0.0009970089730807579
10,0.9980059820538385
11,0.9980059820538385
12,0.0009970089730807579
13,0.9995003747189608
14,0.0009970089730807579
15,0.9996002398560864
16,0.9990014977533699
17,0.0001665833749791771
18,0.9980059820538385
19,0.8569184635156362
20,0.0009970089730807579
21,0.9993339993339992
22,0.0009970089730807579
23,0.9980059820538385
24,0.0009970089730807579
25,0.9980059820538385
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9990014977533699
30,0.9990014977533699
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9990014977533699
5,0.9993339993339992
6,0.8330834582708646
7,0.9980059820538385
8,0.9990014977533699
9,0.9995003747189608
10,0.9980059820538385
11,0.9980059820538385
12,0.9990014977533699
13,0.9993339993339992
14,0.9995003747189608
15,0.0002498126405196103
16,0.9996002398560864
17,0.9996668332500417
18,0.9980059820538385
19,0.9997144081108097
20,0.9996002398560864
21,0.9980059820538385
22,0.9996668332500417
23,0.9980059820538385
24,0.9990014977533699
25,0.9993339993339992
26,0.9997500937148568
27,0.9980059820538385
28,0.9995003747189608
29,0.9995003747189608
30,0.9997778518271686
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.4997503744383424
5,0.4997503744383424
6,0.33333333333333326
7,0.0009970089730807579
8,0.9980059820538385
9,0.0009970089730807579
10,0.0009970089730807579
11,0.9980059820538385
12,0.9980059820538385
13,0.0001998800719568259
14,0.9980059820538385
15,0.0009970089730807579
16,0.9990014977533699
17,0.0009970089730807579
18,0.9993339993339992
19,0.0009970089730807579
20,0.0009970089730807579
21,0.9995003747189608
22,0.0009970089730807579
23,0.0009970089730807579
24,0.0009970089730807579
25,0.9996002398560864
26,0.9996668332500417
27,0.33333333333333326
28,0.4997503744383424
29,0.5998400959424345
30,0.4997503744383424
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.0004992511233150274
5,0.9980059820538385
6,0.9980059820538385
7,0.9980059820538385
8,0.9993339993339992
9,0.9995003747189608
10,0.9996002398560864
11,0.9996668332500417
12,0.9997144081108097
13,0.9980059820538385
14,0.9997500937148568
15,0.9990014977533699
16,0.9980059820538385
17,0.9997778518271686
18,0.9993339993339992
19,0.9998000599820054
20,0.9980059820538385
21,0.9980059820538385
22,0.0009970089730807579
23,0.9980059820538385
24,0.9998182313914387
25,0.9990014977533699
26,0.9998333749895859
27,0.9998461893409213
28,0.0009970089730807579
29,0.9998571734628293
30,0.999866693328001
0,0.0
1,0.9990019960079839
2,0.0
3,0.33333333333333326
4,0.49987509367974015
5,0.9980059820538385
6,0.0009970089730807579
7,0.9990014977533699
8,0.9980059820538385
9,0.000333000333000333
10,0.9993339993339992
11,0.9993339993339992
12,0.9980059820538385
13,0.6663336663336663
14,0.9990014977533699
15,0.9995003747189608
16,0.9995003747189608
17,0.9996002398560864
18,0.9996668332500417
19,0.9980059820538385
20,0.9996002398560864
21,0.9996668332500417
22,0.9997144081108097
23,0.9980059820538385
24,0.9997144081108097
25,0.9997500937148568
26,0.9997500937148568
27,0.9997778518271686
28,0.9998000599820054
29,0.9998182313914387
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.7496877341993504
5,0.9980059820538385
6,0.9980059820538385
7,0.2000799520287827
8,0.6665000832916875
9,0.9980059820538385
10,0.37498438085717856
11,0.9980059820538385
12,0.9990014977533699
13,0.9993339993339992
14,0.0004992511233150274
15,0.9990014977533699
16,0.9993339993339992
17,0.0002498126405196103
18,0.9997144081108097
19,0.0004992511233150274
20,0.0009970089730807579
21,0.9980059820538385
22,0.9980059820538385
23,0.6663336663336663
24,0.8747969511433212
25,0.0009970089730807579
26,0.0009970089730807579
27,0.8887037654115294
28,0.9980059820538385
29,0.9980059820538385
30,0.8998300509847045
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9993339993339992
6,0.9990014977533699
7,0.9993339993339992
8,0.9995003747189608
9,0.9995003747189608
10,0.9996002398560864
11,0.0001665833749791771
12,0.9980059820538385
13,0.9996002398560864
14,0.9996668332500417
15,0.0001427959445951735
16,0.9980059820538385
17,0.0009970089730807579
18,0.9997500937148568
19,0.0009970089730807579
20,0.4997503744383424
21,0.9996668332500417
22,0.4997503744383424
23,0.9997778518271686
24,0.9998000599820054
25,0.9998182313914387
26,0.9998333749895859
27,0.9998461893409213
28,0.9998571734628293
29,0.33333333333333326
30,0.49987509367974015
0,0.0
1,0.0
2,0.9980059820538385
3,0.0009970089730807579
4,0.4997503744383424
5,0.9980059820538385
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.42853062973011563
11,0.9980059820538385
12,0.9995003747189608
13,0.9980059820538385
14,0.9980059820538385
15,0.9993339993339992
16,0.9996002398560864
17,0.9980059820538385
18,0.9996668332500417
19,0.0001998800719568259
20,0.9995003747189608
21,0.9996002398560864
22,0.9996668332500417
23,0.9980059820538385
24,0.9997144081108097
25,0.9990014977533699
26,0.9997144081108097
27,0.9997500937148568
28,0.9990014977533699
29,0.9980059820538385
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9990014977533699
7,0.9980059820538385
8,0.9993339993339992
9,0.9995003747189608
10,0.9993339993339992
11,0.9990014977533699
12,0.9980059820538385
13,0.9990014977533699
14,0.9980059820538385
15,0.9996002398560864
16,0.9990014977533699
17,0.9980059820538385
18,0.0004992511233150274
19,0.9990014977533699
20,0.9980059820538385
21,0.9980059820538385
22,0.9980059820538385
23,0.9996668332500417
24,0.9997144081108097
25,0.9997500937148568
26,0.9993339993339992
27,0.0009970089730807579
28,0.9997778518271686
29,0.9993339993339992
30,0.9998000599820054
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.5998400959424345
6,0.9990014977533699
7,0.25006245316012987
8,0.9993339993339992
9,0.9980059820538385
10,0.9995003747189608
11,0.9980059820538385
12,0.9996002398560864
13,0.9996668332500417
14,0.9990014977533699
15,0.9980059820538385
16,0.9980059820538385
17,0.9997144081108097
18,0.0002498126405196103
19,0.0009970089730807579
20,0.0004992511233150274
21,0.9998182313914387
22,0.9998333749895859
23,0.9980059820538385
24,0.9997144081108097
25,0.9990014977533699
26,0.9993339993339992
27,0.9997778518271686
28,0.9998000599820054
29,0.9998182313914387
30,0.9998333749895859
0,0.0
1,0.0
2,0.4997503744383424
3,0.33333333333333326
4,0.9980059820538385
5,0.9990014977533699
6,0.000333000333000333
7,0.4999167083125104
8,0.0009970089730807579
9,0.0009970089730807579
10,0.9990014977533699
11,0.0009970089730807579
12,0.0009970089730807579
13,0.0009970089730807579
14,0.0009970089730807579
15,0.9980059820538385
16,0.0009970089730807579
17,0.0004992511233150274
18,0.9980059820538385
19,0.0009970089730807579
20,0.4997503744383424
21,0.9990014977533699
22,0.9993339993339992
23,0.9995003747189608
24,0.7496877341993504
25,0.9980059820538385
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9996002398560864
30,0.8569184635156362
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.9980059820538385
6,0.33333333333333326
7,0.9990014977533699
8,0.9980059820538385
9,0.9990014977533699
10,0.9990014977533699
11,0.9993339993339992
12,0.9995003747189608
13,0.9996002398560864
14,0.9993339993339992
15,0.9995003747189608
16,0.9996668332500417
17,0.9997144081108097
18,0.9993339993339992
19,0.9997500937148568
20,0.9996002398560864
21,0.9980059820538385
22,0.9997778518271686
23,0.9980059820538385
24,0.3333333333333333
25,0.9996668332500417
26,0.9997144081108097
27,0.9997500937148568
28,0.9998000599820054
29,0.9997778518271686
30,0.9995003747189608
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.0009970089730807579
5,0.0009970089730807579
6,0.4999167083125104
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.9995003747189608
11,0.9980059820538385
12,0.9996002398560864
13,0.9996668332500417
14,0.9997144081108097
15,0.9997500937148568
16,0.9980059820538385
17,0.0009970089730807579
18,0.9980059820538385
19,0.9997778518271686
20,0.9998000599820054
21,9.088430428065073e-05
22,0.9990014977533699
23,0.0004992511233150274
24,0.0009970089730807579
25,0.0004992511233150274
26,0.0009970089730807579
27,0.9980059820538385
28,0.0004992511233150274
29,0.9993339993339992
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.0009970089730807579
5,0.3999600239856086
6,0.9980059820538385
7,0.0009970089730807579
8,0.0009970089730807579
9,0.9990014977533699
10,0.9993339993339992
11,0.9995003747189608
12,0.0001998800719568259
13,0.6663336663336663
14,0.0009970089730807579
15,0.4997503744383424
16,0.9980059820538385
17,0.0009970089730807579
18,0.0009970089730807579
19,0.0009970089730807579
20,0.0009970089730807579
21,0.0009970089730807579
22,0.733253349330134
23,0.0009970089730807579
24,0.9996668332500417
25,0.9997144081108097
26,0.9980059820538385
27,0.9990014977533699
28,0.0009970089730807579
29,0.9980059820538385
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.0
5,0.9980059820538385
6,0.9980059820538385
7,0.9980059820538385
8,0.9996002398560864
9,0.9980059820538385
10,0.9996668332500417
11,0.9997144081108097
12,0.9997500937148568
13,0.9990014977533699
14,0.9997778518271686
15,0.9980059820538385
16,0.9993339993339992
17,0.9995003747189608
18,0.9996002398560864
19,0.9996668332500417
20,0.9998000599820054
21,0.0004992511233150274
22,0.9980059820538385
23,0.0002498126405196103
24,0.0009970089730807579
25,0.9997144081108097
26,0.0004992511233150274
27,0.9980059820538385
28,0.9998333749895859
29,0.9980059820538385
30,0.4997503744383424
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.9990014977533699
7,0.9995003747189608
8,0.9980059820538385
9,0.9980059820538385
10,0.9990014977533699
11,0.9993339993339992
12,0.9996002398560864
13,0.9996668332500417
14,0.0001427959445951735
15,0.9980059820538385
16,0.9997500937148568
17,0.0009970089730807579
18,0.9997778518271686
19,0.9998000599820054
20,0.9995003747189608
21,0.9998182313914387
22,0.9998333749895859
23,0.0009970089730807579
24,0.9980059820538385
25,0.9990014977533699
26,0.9998461893409213
27,0.9996002398560864
28,0.9996668332500417
29,0.9997144081108097
30,0.4997503744383424
0,0.0
1,0.9990019960079839
2,0.0
3,0.6663336663336663
4,0.9980059820538385
5,0.0009970089730807579
6,0.9980059820538385
7,0.0004992511233150274
8,0.9980059820538385
9,0.0004992511233150274
10,0.9990014977533699
11,0.4997503744383424
12,0.6663336663336663
13,0.9993339993339992
14,0.9995003747189608
15,0.9980059820538385
16,0.9980059820538385
17,0.0009970089730807579
18,0.0009970089730807579
19,0.0009970089730807579
20,0.9996002398560864
21,0.0001665833749791771
22,0.0009970089730807579
23,0.9980059820538385
24,0.49987509367974015
25,0.0009970089730807579
26,0.9996002398560864
27,0.5998400959424345
28,0.9997144081108097
29,0.0009970089730807579
30,0.4997503744383424
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9993339993339992
7,0.9980059820538385
8,0.9995003747189608
9,0.9980059820538385
10,0.0001998800719568259
11,0.9995003747189608
12,0.9996668332500417
13,0.0004992511233150274
14,0.0009970089730807579
15,0.4997503744383424
16,0.9990014977533699
17,0.2000399880035989
18,0.9980059820538385
19,0.9997144081108097
20,0.9990014977533699
21,0.9993339993339992
22,0.9997500937148568
23,0.9995003747189608
24,0.9997778518271686
25,0.7997201678992605
26,0.9998000599820054
27,0.0009970089730807579
28,0.9996002398560864
29,0.9998182313914387
30,0.9998333749895859
0,0.0
1,0.0
2,0.0009970089730807579
3,0.4997503744383424
4,0.49987509367974015
5,0.6663336663336663
6,0.0009970089730807579
7,0.9980059820538385
8,0.9990014977533699
9,0.0009970089730807579
10,0.0009970089730807579
11,0.16674995835415624
12,0.9980059820538385
13,0.0009970089730807579
14,0.0009970089730807579
15,0.0009970089730807579
16,0.8569184635156362
17,0.9995003747189608
18,0.9980059820538385
19,0.0009970089730807579
20,0.0009970089730807579
21,0.9980059820538385
22,0.9980059820538385
23,0.0009970089730807579
24,0.000333000333000333
25,0.0009970089730807579
26,0.9996002398560864
27,0.9996668332500417
28,0.0009970089730807579
29,0.9997144081108097
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.0002498126405196103
7,0.0009970089730807579
8,0.9993339993339992
9,0.9995003747189608
10,0.4997503744383424
11,0.9996002398560864
12,0.9980059820538385
13,0.9980059820538385
14,0.9980059820538385
15,0.9980059820538385
16,0.9996668332500417
17,0.9990014977533699
18,0.9980059820538385
19,0.9980059820538385
20,0.0001427959445951735
21,0.0009970089730807579
22,0.0009970089730807579
23,0.9993339993339992
24,0.0009970089730807579
25,0.0009970089730807579
26,0.0009970089730807579
27,0.7997201678992605
28,0.0009970089730807579
29,0.9980059820538385
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.0
3,0.33333333333333326
4,0.9980059820538385
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9990014977533699
9,0.0009970089730807579
10,0.9993339993339992
11,0.9995003747189608
12,0.4997503744383424
13,0.0001998800719568259
14,0.8330834582708646
15,0.9993339993339992
16,0.0009970089730807579
17,0.76913020072291
18,0.0009970089730807579
19,0.33333333333333326
20,0.9995003747189608
21,0.49987509367974015
22,0.9996002398560864
23,0.0009970089730807579
24,0.0009970089730807579
25,0.9980059820538385
26,0.33333333333333326
27,0.9996668332500417
28,0.9997144081108097
29,0.9990014977533699
30,0.9993339993339992
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9995004995004996
4,0.9996668887408395
5,0.9990019960079839
6,0.0
7,0.9995003747189608
8,0.9996002398560864
9,0.9980059820538385
10,0.25006245316012987
11,0.9980059820538385
12,0.9996668332500417
13,0.9997144081108097
14,0.9997500937148568
15,0.4999167083125104
16,0.00011107408641563923
17,0.9980059820538385
18,0.1818594928655821
19,0.9990014977533699
20,0.9997500937148568
21,0.9980059820538385
22,0.9980059820538385
23,0.00011107408641563923
24,0.25006245316012987
25,0.0009970089730807579
26,0.9980059820538385
27,0.9993339993339992
28,0.9990014977533699
29,0.9980059820538385
30,0.0009970089730807579
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.0004992511233150274
5,0.6663336663336663
6,0.0009970089730807579
7,0.0009970089730807579
8,0.9980059820538385
9,0.0009970089730807579
10,0.0009970089730807579
11,0.9980059820538385
12,0.0009970089730807579
13,0.9990014977533699
14,0.9990014977533699
15,0.9993339993339992
16,0.0009970089730807579
17,0.9995003747189608
18,0.0009970089730807579
19,0.9996002398560864
20,0.0004992511233150274
21,0.9996668332500417
22,0.9980059820538385
23,0.9997144081108097
24,0.9980059820538385
25,0.0004992511233150274
26,0.9980059820538385
27,0.0009970089730807579
28,0.9997778518271686
29,0.6663336663336663
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9990019960079839
4,0.9995004995004996
5,0.9996668887408395
6,0.0
7,0.33333333333333326
8,0.0002498126405196103
9,0.9995003747189608
10,0.9996002398560864
11,0.9980059820538385
12,0.9990014977533699
13,0.9996668332500417
14,0.9980059820538385
15,0.9997144081108097
16,0.0009970089730807579
17,0.9997144081108097
18,0.4997503744383424
19,0.0009970089730807579
20,0.9997500937148568
21,0.9980059820538385
22,0.9980059820538385
23,0.9997778518271686
24,0.9980059820538385
25,0.9998000599820054
26,0.9998182313914387
27,0.9993339993339992
28,0.9995003747189608
29,0.9996002398560864
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9990014977533699
8,0.9993339993339992
9,0.9993339993339992
10,0.9995003747189608
11,0.9996002398560864
12,0.4997503744383424
13,0.9996668332500417
14,0.9996668332500417
15,0.9995003747189608
16,0.0009970089730807579
17,0.9997144081108097
18,0.9997500937148568
19,0.9996002398560864
20,0.9980059820538385
21,0.4997503744383424
22,0.9997778518271686
23,0.0001665833749791771
24,0.9980059820538385
25,0.6663336663336663
26,0.9998000599820054
27,0.9990014977533699
28,0.9980059820538385
29,0.9996668332500417
30,0.9998182313914387
0,0.0
1,0.0
2,0.4997503744383424
3,0.6663336663336663
4,0.25006245316012987
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.0009970089730807579
9,0.9990014977533699
10,0.9980059820538385
11,0.9993339993339992
12,0.9995003747189608
13,0.9993339993339992
14,0.9995003747189608
15,0.9996002398560864
16,0.9980059820538385
17,0.9996668332500417
18,0.9996002398560864
19,0.9980059820538385
20,0.9980059820538385
21,0.9996668332500417
22,0.9997144081108097
23,0.9997144081108097
24,0.9990014977533699
25,0.9997500937148568
26,0.9997500937148568
27,0.9990014977533699
28,0.9997778518271686
29,0.000333000333000333
30,0.00011107408641563923
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9990019960079839
4,0.9996668887408395
5,0.9998000799680129
6,0.9997501249375313
7,0.9998000799680129
8,0.9998333888703766
9,0.0
10,0.9997144081108097
11,0.9980059820538385
12,0.9980059820538385
13,0.00012495314257153568
14,0.9980059820538385
15,0.9997500937148568
16,0.9980059820538385
17,0.0009970089730807579
18,0.9997778518271686
19,0.4997503744383424
20,0.0004992511233150274
21,0.0009970089730807579
22,0.9998000599820054
23,0.9980059820538385
24,0.9980059820538385
25,0.9998182313914387
26,0.9980059820538385
27,8.331250520703158e-05
28,0.2000799520287827
29,0.9980059820538385
30,0.9990014977533699
0,0.0
1,0.0
2,0.9980059820538385
3,0.6663336663336663
4,0.9990014977533699
5,0.9980059820538385
6,0.9993339993339992
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.0009970089730807579
11,0.4997503744383424
12,0.9995003747189608
13,0.6663336663336663
14,0.9980059820538385
15,0.9980059820538385
16,0.0009970089730807579
17,0.0009970089730807579
18,0.0001998800719568259
19,0.0009970089730807579
20,0.0009970089730807579
21,0.9996002398560864
22,0.9996668332500417
23,0.0009970089730807579
24,0.0009970089730807579
25,0.0009970089730807579
26,0.0009970089730807579
27,0.0004992511233150274
28,0.4997503744383424
29,0.33333333333333326
30,0.33333333333333326
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9993339993339992
5,0.9995003747189608
6,0.0009970089730807579
7,0.9996002398560864
8,0.4997503744383424
9,0.9996668332500417
10,0.0009970089730807579
11,0.9980059820538385
12,0.0004992511233150274
13,0.9980059820538385
14,0.9996002398560864
15,0.9980059820538385
16,0.9996668332500417
17,0.9997144081108097
18,0.9993339993339992
19,0.9997500937148568
20,0.0009970089730807579
21,0.9990014977533699
22,0.7496877341993504
23,0.9980059820538385
24,0.9990014977533699
25,0.9997778518271686
26,0.9998000599820054
27,0.9998182313914387
28,0.9993339993339992
29,0.9980059820538385
30,0.9998333749895859
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.6663336663336663
5,0.9980059820538385
6,0.25006245316012987
7,0.9980059820538385
8,0.9980059820538385
9,0.0009970089730807579
10,0.9990014977533699
11,0.0009970089730807579
12,0.9980059820538385
13,0.9993339993339992
14,0.9993339993339992
15,0.9995003747189608
16,0.0002498126405196103
17,0.9995003747189608
18,0.9980059820538385
19,0.9996002398560864
20,0.9996002398560864
21,0.9980059820538385
22,0.9980059820538385
23,0.9980059820538385
24,0.9996668332500417
25,0.9996668332500417
26,0.9990014977533699
27,0.9993339993339992
28,0.9990014977533699
29,0.9997144081108097
30,0.9997500937148568
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.0009970089730807579
5,0.9993339993339992
6,0.9980059820538385
7,0.14293874053976866
8,0.9995003747189608
9,0.0009970089730807579
10,0.9980059820538385
11,0.0009970089730807579
12,0.6663336663336663
13,0.9990014977533699
14,0.9996002398560864
15,0.0009970089730807579
16,0.9993339993339992
17,0.7496877341993504
18,0.9980059820538385
19,0.0009970089730807579
20,0.9995003747189608
21,0.0009970089730807579
22,0.9996668332500417
23,0.9997144081108097
24,0.9997500937148568
25,0.00011107408641563923
26,0.0009970089730807579
27,0.9980059820538385
28,0.9996002398560864
29,0.9996668332500417
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.33333333333333326
4,0.9980059820538385
5,0.9980059820538385
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.9995003747189608
11,0.9996002398560864
12,0.9996668332500417
13,0.9980059820538385
14,0.9993339993339992
15,0.9996668332500417
16,0.9997144081108097
17,0.9995003747189608
18,8.331250520703158e-05
19,0.0004992511233150274
20,0.9980059820538385
21,0.9980059820538385
22,0.9996002398560864
23,0.9996668332500417
24,0.9997500937148568
25,0.9997144081108097
26,0.9997778518271686
27,0.9997500937148568
28,0.9990014977533699
29,0.9997778518271686
30,0.9990014977533699
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9980059820538385
5,0.9990014977533699
6,0.0009970089730807579
7,0.9993339993339992
8,0.9980059820538385
9,0.9990014977533699
10,0.9995003747189608
11,0.4997503744383424
12,0.0009970089730807579
13,0.9996002398560864
14,0.9993339993339992
15,0.9996668332500417
16,0.0009970089730807579
17,0.4997503744383424
18,0.9997144081108097
19,0.6663336663336663
20,0.9997500937148568
21,0.9980059820538385
22,0.9996002398560864
23,0.9997778518271686
24,0.9998000599820054
25,0.0009970089730807579
26,0.9996668332500417
27,0.9998182313914387
28,0.9980059820538385
29,0.0009970089730807579
30,0.25006245316012987
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9980059820538385
5,0.0009970089730807579
6,0.9980059820538385
7,0.0009970089730807579
8,0.9990014977533699
9,0.4997503744383424
10,0.9993339993339992
11,0.9995003747189608
12,0.9990014977533699
13,0.9996002398560864
14,0.9996668332500417
15,0.9980059820538385
16,0.9997144081108097
17,0.6663336663336663
18,0.9997500937148568
19,0.9997778518271686
20,0.9980059820538385
21,0.9993339993339992
22,0.9998000599820054
23,0.9980059820538385
24,0.9998182313914387
25,0.0009970089730807579
26,0.9998333749895859
27,0.9996002398560864
28,0.9998461893409213
29,0.9998571734628293
30,0.9995003747189608
0,0.0
1,0.0
2,0.9980059820538385
3,0.6663336663336663
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9990014977533699
8,0.9993339993339992
9,0.9993339993339992
10,0.9980059820538385
11,0.0004992511233150274
12,0.9980059820538385
13,0.9995003747189608
14,0.9996002398560864
15,0.9980059820538385
16,0.0009970089730807579
17,0.9980059820538385
18,0.9996668332500417
19,0.0001427959445951735
20,0.9980059820538385
21,0.0009970089730807579
22,0.9990014977533699
23,0.7496877341993504
24,0.2000799520287827
25,0.0009970089730807579
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.0009970089730807579
30,0.5998400959424345
0,0.0
1,0.0
2,0.9980059820538385
3,0.0004992511233150274
4,0.9980059820538385
5,0.6663336663336663
6,0.25006245316012987
7,0.9980059820538385
8,0.37498438085717856
9,0.4997503744383424
10,0.9980059820538385
11,0.4545124057075343
12,0.9995003747189608
13,0.9980059820538385
14,0.9980059820538385
15,0.9990014977533699
16,0.0001998800719568259
17,0.9980059820538385
18,0.9995003747189608
19,0.9993339993339992
20,0.9996002398560864
21,0.9980059820538385
22,0.9996668332500417
23,0.9990014977533699
24,0.0004992511233150274
25,0.9997144081108097
26,0.9995003747189608
27,0.0004992511233150274
28,0.9996002398560864
29,0.0009970089730807579
30,0.9980059820538385
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.0009970089730807579
7,0.0009970089730807579
8,0.9990014977533699
9,0.9980059820538385
10,0.9990014977533699
11,0.9990014977533699
12,0.9993339993339992
13,0.9980059820538385
14,0.9995003747189608
15,0.9980059820538385
16,0.9996002398560864
17,0.9996668332500417
18,0.9993339993339992
19,0.9997144081108097
20,0.9995003747189608
21,0.9997500937148568
22,0.9990014977533699
23,0.9996002398560864
24,0.9997778518271686
25,0.9998000599820054
26,0.9996002398560864
27,0.9980059820538385
28,0.9998182313914387
29,0.9996668332500417
30,0.9993339993339992
0,0.0
1,0.9990019960079839
2,0.0
3,0.4997503744383424
4,0.33333333333333326
5,0.0009970089730807579
6,0.9980059820538385
7,0.9990014977533699
8,0.6663336663336663
9,0.9980059820538385
10,0.0009970089730807579
11,0.9993339993339992
12,0.9980059820538385
13,0.9990014977533699
14,0.7496877341993504
15,0.9993339993339992
16,0.9995003747189608
17,0.9995003747189608
18,0.9980059820538385
19,0.9996002398560864
20,0.0009970089730807579
21,0.9996002398560864
22,0.14293874053976866
23,0.9996668332500417
24,0.9997144081108097
25,0.0009970089730807579
26,0.9990014977533699
27,0.0009970089730807579
28,0.9997500937148568
29,0.9993339993339992
30,0.0002498126405196103
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9990019960079839
4,0.0
5,0.0004992511233150274
6,0.9980059820538385
7,0.33333333333333326
8,0.9980059820538385
9,0.9980059820538385
10,0.9990014977533699
11,0.0004992511233150274
12,0.000333000333000333
13,0.9993339993339992
14,0.9995003747189608
15,0.9980059820538385
16,0.9980059820538385
17,0.9996002398560864
18,0.7496877341993504
19,0.9990014977533699
20,0.9980059820538385
21,0.9993339993339992
22,0.0009970089730807579
23,0.9990014977533699
24,0.9980059820538385
25,0.9996668332500417
26,0.0009970089730807579
27,0.9997144081108097
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9980059820538385
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.0009970089730807579
5,0.9980059820538385
6,0.9980059820538385
7,0.6663336663336663
8,0.9980059820538385
9,0.9980059820538385
10,0.9990014977533699
11,0.9980059820538385
12,0.0009970089730807579
13,0.9993339993339992
14,0.9990014977533699
15,0.000333000333000333
16,0.7496877341993504
17,0.0009970089730807579
18,0.0009970089730807579
19,0.0009970089730807579
20,0.0009970089730807579
21,0.0009970089730807579
22,0.0009970089730807579
23,0.9993339993339992
24,0.0009970089730807579
25,0.9995003747189608
26,0.9996002398560864
27,0.9995003747189608
28,0.9165208697825543
29,0.9980059820538385
30,0.00012495314257153568
0,0.0
1,0.0
2,0.0009970089730807579
3,0.6663336663336663
4,0.0009970089730807579
5,0.9980059820538385
6,0.33333333333333326
7,0.5713265743252892
8,0.9980059820538385
9,0.9980059820538385
10,0.9990014977533699
11,0.9990014977533699
12,0.9993339993339992
13,0.25006245316012987
14,0.9990014977533699
15,0.4997503744383424
16,0.9993339993339992
17,0.0004992511233150274
18,0.9995003747189608
19,0.49987509367974015
20,0.9995003747189608
21,0.9996002398560864
22,0.9996668332500417
23,0.9980059820538385
24,0.9996002398560864
25,0.9996668332500417
26,0.9997144081108097
27,0.9997144081108097
28,0.9997500937148568
29,0.0009970089730807579
30,0.9997500937148568
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.000333000333000333
7,0.0009970089730807579
8,0.9980059820538385
9,0.9980059820538385
10,0.9995003747189608
11,0.9996002398560864
12,0.9990014977533699
13,0.9993339993339992
14,0.0009970089730807579
15,0.9995003747189608
16,0.9996002398560864
17,0.9996668332500417
18,0.9997144081108097
19,0.9997500937148568
20,0.4997503744383424
21,0.9996668332500417
22,0.9997144081108097
23,0.0009970089730807579
24,0.9997778518271686
25,0.9997500937148568
26,0.9980059820538385
27,0.9997778518271686
28,0.9998000599820054
29,0.9980059820538385
30,0.9998000599820054
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.0
5,0.4997503744383424
6,0.9990014977533699
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.9995003747189608
11,0.9996002398560864
12,0.7498438085717856
13,0.9995003747189608
14,0.0009970089730807579
15,0.4997503744383424
16,0.9980059820538385
17,0.25006245316012987
18,0.0001665833749791771
19,0.0004992511233150274
20,0.0009970089730807579
21,0.9996668332500417
22,0.9996002398560864
23,0.9996668332500417
24,0.9997144081108097
25,0.9997144081108097
26,0.9997500937148568
27,0.9997500937148568
28,0.9997778518271686
29,0.9997778518271686
30,0.49987509367974015
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.0009970089730807579
5,0.9980059820538385
6,0.4997503744383424
7,0.9990014977533699
8,0.9993339993339992
9,0.0004992511233150274
10,0.0009970089730807579
11,0.0009970089730807579
12,0.6663336663336663
13,0.9980059820538385
14,0.0009970089730807579
15,0.25006245316012987
16,0.0009970089730807579
17,0.0004992511233150274
18,0.0009970089730807579
19,0.0009970089730807579
20,0.9995003747189608
21,0.9980059820538385
22,0.9980059820538385
23,0.0009970089730807579
24,0.0009970089730807579
25,0.9996002398560864
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.4997503744383424
4,0.6663336663336663
5,0.9980059820538385
6,0.9980059820538385
7,0.0004992511233150274
8,0.6665000832916875
9,0.7141225189204627
10,0.9990014977533699
11,0.7498438085717856
12,0.0004992511233150274
13,0.0004992511233150274
14,0.9980059820538385
15,0.9980059820538385
16,0.9990014977533699
17,0.9993339993339992
18,0.0009970089730807579
19,0.9980059820538385
20,0.0004992511233150274
21,0.0004992511233150274
22,0.0004992511233150274
23,0.0004992511233150274
24,0.9995003747189608
25,0.22224073765483532
26,0.0009970089730807579
27,0.0004992511233150274
28,0.0004992511233150274
29,0.9980059820538385
30,0.0004992511233150274
0,0.0
1,0.0
2,0.9980059820538385
3,0.0004992511233150274
4,0.49987509367974015
5,0.9980059820538385
6,0.0009970089730807579
7,0.9980059820538385
8,0.9990014977533699
9,0.4997503744383424
10,0.9993339993339992
11,0.9995003747189608
12,0.25006245316012987
13,0.9980059820538385
14,0.9993339993339992
15,0.9980059820538385
16,0.9993339993339992
17,0.37498438085717856
18,0.4997503744383424
19,0.9980059820538385
20,0.9996002398560864
21,0.9990014977533699
22,0.9993339993339992
23,0.9996668332500417
24,0.9997144081108097
25,0.9997500937148568
26,0.9993339993339992
27,0.9997778518271686
28,0.9995003747189608
29,0.9996002398560864
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9993339993339992
7,0.42853062973011563
8,0.9980059820538385
9,0.0009970089730807579
10,0.9995003747189608
11,0.9996002398560864
12,0.9980059820538385
13,0.9990014977533699
14,0.0009970089730807579
15,0.9993339993339992
16,0.9995003747189608
17,0.9980059820538385
18,0.7496877341993504
19,0.9996002398560864
20,0.0004992511233150274
21,0.9996668332500417
22,0.3333333333333333
23,0.9996668332500417
24,0.9997144081108097
25,0.4997503744383424
26,0.9990014977533699
27,0.9997500937148568
28,0.000333000333000333
29,0.9997778518271686
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.0004992511233150274
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.9980059820538385
9,0.9990014977533699
10,0.9990014977533699
11,0.000333000333000333
12,0.7496877341993504
13,0.0009970089730807579
14,0.9993339993339992
15,0.0009970089730807579
16,0.0009970089730807579
17,0.0009970089730807579
18,0.0009970089730807579
19,0.11118516050205486
20,0.0009970089730807579
21,0.0009970089730807579
22,0.4997503744383424
23,0.9980059820538385
24,0.9980059820538385
25,0.0004992511233150274
26,0.9995003747189608
27,0.6663336663336663
28,0.9993339993339992
29,0.0009970089730807579
30,0.33333333333333326
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.3999600239856086
6,0.9993339993339992
7,0.9990014977533699
8,0.9980059820538385
9,0.9993339993339992
10,0.9980059820538385
11,0.9995003747189608
12,0.0009970089730807579
13,0.9996002398560864
14,0.9996668332500417
15,0.4997503744383424
16,0.9980059820538385
17,0.9997144081108097
18,0.9995003747189608
19,0.9980059820538385
20,0.9997500937148568
21,0.9997778518271686
22,0.9980059820538385
23,0.9990014977533699
24,0.0009970089730807579
25,0.9998000599820054
26,0.9990014977533699
27,0.9998182313914387
28,0.9993339993339992
29,0.4997503744383424
30,0.9993339993339992
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.0004992511233150274
5,0.3999600239856086
6,0.9980059820538385
7,0.9980059820538385
8,0.9980059820538385
9,0.0009970089730807579
10,0.4997503744383424
11,0.6663336663336663
12,0.9993339993339992
13,0.6248906660002499
14,0.9993339993339992
15,0.9980059820538385
16,0.0009970089730807579
17,0.9980059820538385
18,0.9995003747189608
19,0.9996002398560864
20,0.9996668332500417
21,0.0002498126405196103
22,0.0001427959445951735
23,0.9980059820538385
24,0.000333000333000333
25,0.9980059820538385
26,0.9997500937148568
27,0.9996002398560864
28,0.9996668332500417
29,0.9997144081108097
30,0.00011107408641563923
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.25006245316012987
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.9995003747189608
9,0.9996002398560864
10,0.8747969511433212
11,0.9990014977533699
12,0.9980059820538385
13,0.9993339993339992
14,0.9980059820538385
15,0.9996668332500417
16,0.9995003747189608
17,0.9996002398560864
18,0.0009970089730807579
19,0.9980059820538385
20,0.9997144081108097
21,0.9997500937148568
22,0.9996668332500417
23,0.0009970089730807579
24,0.9997144081108097
25,0.9997778518271686
26,9.997000899730081e-05
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9980059820538385
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.6663336663336663
4,0.9990014977533699
5,0.0009970089730807579
6,0.9980059820538385
7,0.0009970089730807579
8,0.9993339993339992
9,0.9990014977533699
10,0.6663336663336663
11,0.9995003747189608
12,0.0009970089730807579
13,0.9980059820538385
14,0.9980059820538385
15,0.9996668332500417
16,0.9980059820538385
17,0.9997144081108097
18,0.9997778518271686
19,0.9997500937148568
20,0.0009970089730807579
21,0.0009970089730807579
22,0.9990014977533699
23,0.9997778518271686
24,0.9993339993339992
25,0.9998000599820054
26,0.9980059820538385
27,0.9998182313914387
28,0.0009970089730807579
29,0.9998333749895859
30,0.9993339993339992
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9980059820538385
5,0.0004992511233150274
6,0.9980059820538385
7,0.9980059820538385
8,0.5998400959424345
9,0.9993339993339992
10,0.0004992511233150274
11,0.6663336663336663
12,0.9995003747189608
13,0.9990014977533699
14,0.9993339993339992
15,0.9995003747189608
16,0.9996002398560864
17,0.9980059820538385
18,0.9996668332500417
19,0.9997144081108097
20,0.0009970089730807579
21,0.9996002398560864
22,0.4997503744383424
23,0.9993339993339992
24,0.9997500937148568
25,0.9996668332500417
26,0.9995003747189608
27,0.9997144081108097
28,0.9980059820538385
29,0.9997778518271686
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.0
3,0.6663336663336663
4,0.9980059820538385
5,0.9980059820538385
6,0.000333000333000333
7,0.0009970089730807579
8,0.6248906660002499
9,0.4997503744383424
10,0.9980059820538385
11,0.9980059820538385
12,0.9980059820538385
13,0.9990014977533699
14,0.9993339993339992
15,0.0009970089730807579
16,0.4997503744383424
17,0.9990014977533699
18,0.0004992511233150274
19,0.9995003747189608
20,0.9993339993339992
21,0.9996002398560864
22,0.6663336663336663
23,0.9995003747189608
24,0.9996668332500417
25,0.9980059820538385
26,0.9996002398560864
27,0.9996668332500417
28,0.9997144081108097
29,0.9997500937148568
30,0.6663336663336663
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9995004995004996
4,0.0
5,0.7997201678992605
6,0.9980059820538385
7,0.0009970089730807579
8,0.9995003747189608
9,0.4997503744383424
10,0.0009970089730807579
11,0.0009970089730807579
12,0.9980059820538385
13,0.9990014977533699
14,0.9980059820538385
15,0.0001998800719568259
16,0.0009970089730807579
17,0.9980059820538385
18,0.9995003747189608
19,0.9996002398560864
20,0.9980059820538385
21,0.9996668332500417
22,0.9996668332500417
23,0.42853062973011563
24,0.9990014977533699
25,0.000333000333000333
26,0.9997144081108097
27,0.9997144081108097
28,0.9997500937148568
29,0.00011107408641563923
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9996668887408395
4,0.9997501249375313
5,0.0
6,0.9990014977533699
7,0.0009970089730807579
8,0.9980059820538385
9,0.9990014977533699
10,0.9993339993339992
11,0.9995003747189608
12,0.0001998800719568259
13,0.9980059820538385
14,0.9980059820538385
15,0.9990014977533699
16,0.8330834582708646
17,0.0009970089730807579
18,0.0009970089730807579
19,0.0009970089730807579
20,0.9993339993339992
21,0.0009970089730807579
22,0.9993339993339992
23,0.9995003747189608
24,0.0009970089730807579
25,0.9980059820538385
26,0.9990014977533699
27,0.9993339993339992
28,0.0004992511233150274
29,0.0002498126405196103
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.9980059820538385
5,0.9980059820538385
6,0.0009970089730807579
7,0.4997503744383424
8,0.6663336663336663
9,0.9990014977533699
10,0.9990014977533699
11,0.0009970089730807579
12,0.25006245316012987
13,0.9993339993339992
14,0.9990014977533699
15,0.9990014977533699
16,0.9995003747189608
17,0.9993339993339992
18,0.9993339993339992
19,0.0009970089730807579
20,0.9980059820538385
21,0.9995003747189608
22,0.0001998800719568259
23,0.9996002398560864
24,0.9996668332500417
25,0.9997144081108097
26,0.9996002398560864
27,0.9996668332500417
28,0.0004992511233150274
29,0.9997500937148568
30,0.6663336663336663
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9990014977533699
7,0.0009970089730807579
8,0.9990014977533699
9,0.9993339993339992
10,0.9993339993339992
11,0.0002498126405196103
12,0.9995003747189608
13,0.9996002398560864
14,0.9980059820538385
15,0.9980059820538385
16,0.0009970089730807579
17,0.9996002398560864
18,0.9996668332500417
19,0.0001427959445951735
20,0.9996668332500417
21,0.9997144081108097
22,0.9997500937148568
23,0.0009970089730807579
24,0.9980059820538385
25,0.0009970089730807579
26,0.0009970089730807579
27,0.4997503744383424
28,0.4997503744383424
29,0.9980059820538385
30,0.6663336663336663
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.9995003747189608
7,0.9996002398560864
8,0.9996668332500417
9,0.0009970089730807579
10,0.9997144081108097
11,0.00012495314257153568
12,0.9980059820538385
13,0.9990014977533699
14,0.0009970089730807579
15,0.9980059820538385
16,0.9993339993339992
17,0.9995003747189608
18,0.9996002398560864
19,0.9996668332500417
20,0.9997144081108097
21,0.9997778518271686
22,0.9997500937148568
23,0.9980059820538385
24,0.9998182313914387
25,0.9997778518271686
26,0.0009970089730807579
27,0.9998333749895859
28,0.9980059820538385
29,0.9998461893409213
30,0.9998000599820054
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.9995003747189608
9,0.9996002398560864
10,0.9996668332500417
11,0.0009970089730807579
12,0.4997503744383424
13,0.6663336663336663
14,0.9980059820538385
15,0.9997144081108097
16,0.9997500937148568
17,0.9980059820538385
18,0.9995003747189608
19,0.9997778518271686
20,0.2000799520287827
21,0.9996002398560864
22,0.9998000599820054
23,0.9998000599820054
24,0.9996668332500417
25,0.9998182313914387
26,0.9980059820538385
27,0.0009970089730807579
28,0.7496877341993504
29,0.9990014977533699
30,0.9990014977533699
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9993339993339992
5,0.9980059820538385
6,0.9990014977533699
7,0.9995003747189608
8,0.000333000333000333
9,0.9980059820538385
10,0.9993339993339992
11,0.8330834582708646
12,0.9980059820538385
13,0.9995003747189608
14,0.9996002398560864
15,0.9996002398560864
16,0.9996668332500417
17,0.0009970089730807579
18,0.0009970089730807579
19,0.9980059820538385
20,0.9997144081108097
21,0.9996668332500417
22,0.9997144081108097
23,0.9997500937148568
24,0.9980059820538385
25,0.9997500937148568
26,0.4997503744383424
27,0.9990014977533699
28,0.9997778518271686
29,0.9998000599820054
30,0.33333333333333326
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.9980059820538385
7,0.9995003747189608
8,0.9980059820538385
9,0.9990014977533699
10,0.0001665833749791771
11,0.9993339993339992
12,0.0009970089730807579
13,0.0009970089730807579
14,0.0009970089730807579
15,0.9995003747189608
16,0.4997503744383424
17,0.9996002398560864
18,0.9996002398560864
19,0.9996668332500417
20,0.9997144081108097
21,0.9996668332500417
22,0.9997500937148568
23,0.9997778518271686
24,0.9998000599820054
25,0.33333333333333326
26,0.9997144081108097
27,0.49987509367974015
28,0.9998182313914387
29,0.9980059820538385
30,0.9998333749895859
0,0.0
1,0.9990019960079839
2,0.0
3,0.33333333333333326
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.0009970089730807579
8,0.9980059820538385
9,0.9980059820538385
10,0.9993339993339992
11,0.9980059820538385
12,0.9995003747189608
13,0.9993339993339992
14,0.0009970089730807579
15,0.0001998800719568259
16,0.8330834582708646
17,0.9995003747189608
18,0.0009970089730807579
19,0.9996002398560864
20,0.0009970089730807579
21,0.9990014977533699
22,0.9996668332500417
23,0.0004992511233150274
24,0.9980059820538385
25,0.9997144081108097
26,0.9997500937148568
27,0.4997503744383424
28,0.0009970089730807579
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.9980059820538385
6,0.9993339993339992
7,0.9980059820538385
8,0.9990014977533699
9,0.9995003747189608
10,0.9990014977533699
11,0.9980059820538385
12,0.9996668332500417
13,0.9995003747189608
14,0.9996668332500417
15,0.9980059820538385
16,0.0004992511233150274
17,0.0001427959445951735
18,0.9993339993339992
19,0.9995003747189608
20,0.0009970089730807579
21,0.9996002398560864
22,0.0009970089730807579
23,0.0009970089730807579
24,0.0009970089730807579
25,0.9996668332500417
26,0.4997503744383424
27,0.9980059820538385
28,0.9997144081108097
29,0.0009970089730807579
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.0
5,0.2000799520287827
6,0.0009970089730807579
7,0.9980059820538385
8,0.0009970089730807579
9,0.9980059820538385
10,0.9980059820538385
11,0.0004992511233150274
12,0.0001998800719568259
13,0.0009970089730807579
14,0.9990014977533699
15,0.9993339993339992
16,0.8330834582708646
17,0.0009970089730807579
18,0.9980059820538385
19,0.9995003747189608
20,0.0009970089730807579
21,0.7496877341993504
22,0.9996002398560864
23,0.9980059820538385
24,0.0009970089730807579
25,0.9996668332500417
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9980059820538385
29,0.9993339993339992
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.000333000333000333
5,0.9980059820538385
6,0.9990014977533699
7,0.7496877341993504
8,0.9993339993339992
9,0.9980059820538385
10,0.000333000333000333
11,0.0009970089730807579
12,0.7496877341993504
13,0.9980059820538385
14,0.4997503744383424
15,0.4997503744383424
16,0.0009970089730807579
17,0.9995003747189608
18,0.9996002398560864
19,0.6663336663336663
20,0.0009970089730807579
21,0.0009970089730807579
22,0.9980059820538385
23,0.0009970089730807579
24,0.9990014977533699
25,0.9996668332500417
26,0.9980059820538385
27,0.9980059820538385
28,0.0009970089730807579
29,0.0004992511233150274
30,0.4997503744383424
0,0.0
1,0.9990019960079839
2,0.0
3,0.33333333333333326
4,0.9980059820538385
5,0.9980059820538385
6,0.9993339993339992
7,0.9995003747189608
8,0.9996002398560864
9,0.9990014977533699
10,0.9980059820538385
11,0.9996668332500417
12,0.9990014977533699
13,0.9980059820538385
14,0.9990014977533699
15,0.9980059820538385
16,0.9993339993339992
17,0.0001427959445951735
18,0.9980059820538385
19,0.4997503744383424
20,0.9995003747189608
21,0.9996002398560864
22,0.4997503744383424
23,0.4997503744383424
24,0.4997503744383424
25,0.0001665833749791771
26,0.0009970089730807579
27,0.9980059820538385
28,0.9996668332500417
29,0.9997144081108097
30,0.4997503744383424
0,0.0
1,0.9990019960079839
2,0.0
3,0.6663336663336663
4,0.7496877341993504
5,0.9980059820538385
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.9980059820538385
10,0.9990014977533699
11,0.9993339993339992
12,0.9995003747189608
13,0.9993339993339992
14,0.9996002398560864
15,0.0009970089730807579
16,0.9980059820538385
17,0.9996668332500417
18,0.9980059820538385
19,0.9997144081108097
20,0.000333000333000333
21,0.9993339993339992
22,0.00012495314257153568
23,0.9980059820538385
24,0.7496877341993504
25,0.9980059820538385
26,0.9980059820538385
27,0.0009970089730807579
28,0.9996002398560864
29,0.9995003747189608
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.6663336663336663
4,0.9980059820538385
5,0.0004992511233150274
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.9980059820538385
11,0.9993339993339992
12,0.9995003747189608
13,0.9996002398560864
14,0.0009970089730807579
15,0.9990014977533699
16,0.0009970089730807579
17,0.9993339993339992
18,0.33333333333333326
19,0.9996668332500417
20,0.9995003747189608
21,0.9980059820538385
22,0.9997144081108097
23,0.9997500937148568
24,0.9990014977533699
25,0.9997778518271686
26,0.9980059820538385
27,0.4997503744383424
28,0.9996002398560864
29,9.997000899730081e-05
30,0.9996668332500417
0,0.0
1,0.0
2,0.0009970089730807579
3,0.4997503744383424
4,0.9980059820538385
5,0.9990014977533699
6,0.6663336663336663
7,0.7496877341993504
8,0.0009970089730807579
9,0.8330834582708646
10,0.0009970089730807579
11,0.0009970089730807579
12,0.9993339993339992
13,0.8330834582708646
14,0.8569184635156362
15,0.0009970089730807579
16,0.9995003747189608
17,0.0009970089730807579
18,0.0009970089730807579
19,0.4997503744383424
20,0.9980059820538385
21,0.6663336663336663
22,0.9996002398560864
23,0.0009970089730807579
24,0.9980059820538385
25,0.0009970089730807579
26,0.9990014977533699
27,0.0009970089730807579
28,0.9980059820538385
29,0.9990014977533699
30,0.9996668332500417
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9993339993339992
5,0.9980059820538385
6,0.9995003747189608
7,0.0001998800719568259
8,0.0009970089730807579
9,0.9990014977533699
10,0.9980059820538385
11,0.9980059820538385
12,0.9995003747189608
13,0.9980059820538385
14,0.9996002398560864
15,0.9980059820538385
16,0.9997144081108097
17,0.9997500937148568
18,0.9997778518271686
19,0.9998000599820054
20,0.9980059820538385
21,0.9990014977533699
22,0.0002498126405196103
23,0.9990014977533699
24,0.9998182313914387
25,0.9990014977533699
26,0.9993339993339992
27,0.9998333749895859
28,0.9998461893409213
29,0.9998571734628293
30,0.9995003747189608
0,0.0
1,0.0
2,0.9980059820538385
3,0.33333333333333326
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.0004992511233150274
8,0.6663336663336663
9,0.0009970089730807579
10,0.9993339993339992
11,0.9995003747189608
12,0.9980059820538385
13,0.9996002398560864
14,0.9996668332500417
15,0.9980059820538385
16,0.9997144081108097
17,0.9980059820538385
18,0.9990014977533699
19,0.9993339993339992
20,0.9997500937148568
21,0.9980059820538385
22,0.9995003747189608
23,0.9996002398560864
24,0.9996668332500417
25,0.25006245316012987
26,0.9980059820538385
27,0.9997144081108097
28,0.9997500937148568
29,0.9997778518271686
30,0.9990014977533699
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.0009970089730807579
6,0.9980059820538385
7,0.9980059820538385
8,0.4999375234287143
9,0.9993339993339992
10,0.9980059820538385
11,0.4997503744383424
12,0.9990014977533699
13,0.0009970089730807579
14,0.4997503744383424
15,0.9995003747189608
16,0.9996002398560864
17,0.9996668332500417
18,0.9980059820538385
19,0.9997144081108097
20,0.00012495314257153568
21,0.9990014977533699
22,0.8887037654115294
23,0.9980059820538385
24,0.9993339993339992
25,0.9980059820538385
26,0.0009970089730807579
27,0.9995003747189608
28,0.9996002398560864
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.25006245316012987
5,0.000333000333000333
6,0.9980059820538385
7,0.9980059820538385
8,0.9980059820538385
9,0.9990014977533699
10,0.9993339993339992
11,0.9980059820538385
12,0.9995003747189608
13,0.9990014977533699
14,0.9980059820538385
15,0.9995003747189608
16,0.9980059820538385
17,0.9996002398560864
18,0.9996002398560864
19,0.9996668332500417
20,0.9996668332500417
21,0.9996668332500417
22,0.9997144081108097
23,0.9997144081108097
24,0.9997500937148568
25,0.9997778518271686
26,0.9997500937148568
27,0.9997778518271686
28,0.9990014977533699
29,0.9998000599820054
30,0.9998000599820054
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.0009970089730807579
5,0.0009970089730807579
6,0.9990014977533699
7,0.9993339993339992
8,0.4997503744383424
9,0.33333333333333326
10,0.0009970089730807579
11,0.9980059820538385
12,0.9995003747189608
13,0.9990014977533699
14,0.0009970089730807579
15,0.9996002398560864
16,0.0009970089730807579
17,0.9993339993339992
18,0.0009970089730807579
19,0.0009970089730807579
20,0.4997503744383424
21,0.9980059820538385
22,0.0009970089730807579
23,0.9996668332500417
24,0.9996002398560864
25,0.9997144081108097
26,0.0009970089730807579
27,0.9980059820538385
28,0.0009970089730807579
29,0.0004992511233150274
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.49987509367974015
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.9995003747189608
9,0.9980059820538385
10,0.0009970089730807579
11,0.9980059820538385
12,0.4997503744383424
13,0.0009970089730807579
14,0.9990014977533699
15,0.9993339993339992
16,0.9993339993339992
17,0.9995003747189608
18,0.9990014977533699
19,0.9980059820538385
20,0.0004992511233150274
21,0.9980059820538385
22,0.9993339993339992
23,0.9980059820538385
24,0.9995003747189608
25,0.0001998800719568259
26,0.9980059820538385
27,0.9996002398560864
28,0.9996668332500417
29,0.2000799520287827
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9990019960079839
4,0.9990019960079839
5,0.0
6,0.33333333333333326
7,0.9980059820538385
8,0.9990014977533699
9,0.9990014977533699
10,0.9980059820538385
11,0.9993339993339992
12,0.4999583437473965
13,0.9995003747189608
14,0.9993339993339992
15,0.9995003747189608
16,0.6663336663336663
17,0.0009970089730807579
18,0.9980059820538385
19,0.9996002398560864
20,0.0001998800719568259
21,0.8330834582708646
22,0.4997503744383424
23,0.0009970089730807579
24,0.9996668332500417
25,0.25006245316012987
26,0.5998400959424345
27,0.0009970089730807579
28,0.0009970089730807579
29,0.6663336663336663
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.0009970089730807579
9,0.9990014977533699
10,0.9993339993339992
11,0.9995003747189608
12,0.000333000333000333
13,0.9980059820538385
14,0.0009970089730807579
15,0.9995003747189608
16,0.9996002398560864
17,0.9996002398560864
18,0.8569184635156362
19,0.9980059820538385
20,0.9996668332500417
21,0.9997144081108097
22,0.0009970089730807579
23,0.9996668332500417
24,0.9997144081108097
25,0.9997500937148568
26,0.9997144081108097
27,0.9997500937148568
28,0.9980059820538385
29,0.9997778518271686
30,0.9998000599820054
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9993339993339992
5,0.9995003747189608
6,0.16674995835415624
7,0.9980059820538385
8,0.9980059820538385
9,0.9980059820538385
10,0.9996668332500417
11,0.9997144081108097
12,0.9997500937148568
13,0.000333000333000333
14,0.00011107408641563923
15,0.9980059820538385
16,0.0009970089730807579
17,0.0009970089730807579
18,0.0009970089730807579
19,0.0004992511233150274
20,0.9980059820538385
21,0.9990014977533699
22,0.0009970089730807579
23,0.9993339993339992
24,0.4997503744383424
25,0.0009970089730807579
26,0.9995003747189608
27,0.9980059820538385
28,0.9980059820538385
29,0.11768511439157794
30,0.16670832291927018
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.9995003747189608
7,0.28573468513494216
8,0.9980059820538385
9,0.5554815061646118
10,0.9980059820538385
11,0.9995003747189608
12,0.9980059820538385
13,0.9980059820538385
14,0.9990014977533699
15,0.0004992511233150274
16,0.9996668332500417
17,0.9980059820538385
18,0.2000799520287827
19,0.9993339993339992
20,0.9995003747189608
21,0.9996002398560864
22,0.9996668332500417
23,0.9997144081108097
24,0.000333000333000333
25,0.9980059820538385
26,0.9997500937148568
27,0.9997778518271686
28,0.9997144081108097
29,0.2000799520287827
30,0.00012495314257153568
0,0.0
1,0.0
2,0.9980059820538385
3,0.0004992511233150274
4,0.9980059820538385
5,0.9993339993339992
6,0.9995003747189608
7,0.0009970089730807579
8,0.9996002398560864
9,0.9996668332500417
10,0.4997503744383424
11,0.6663336663336663
12,0.9980059820538385
13,0.9997144081108097
14,0.25006245316012987
15,0.9997500937148568
16,0.9997778518271686
17,0.9998000599820054
18,0.9993339993339992
19,0.3333333333333333
20,0.9998182313914387
21,0.9980059820538385
22,0.9998000599820054
23,0.0004992511233150274
24,0.9998182313914387
25,0.7496877341993504
26,0.9990014977533699
27,0.0009970089730807579
28,0.9998333749895859
29,0.9990014977533699
30,7.690532953933707e-05
0,0.0
1,0.0
2,0.9980059820538385
3,0.6663336663336663
4,0.0009970089730807579
5,0.9990014977533699
6,0.4997503744383424
7,0.9980059820538385
8,0.9980059820538385
9,0.9990014977533699
10,0.9980059820538385
11,0.9993339993339992
12,0.9993339993339992
13,0.9995003747189608
14,0.0009970089730807579
15,0.9995003747189608
16,0.9996002398560864
17,0.9996668332500417
18,0.0009970089730807579
19,0.9980059820538385
20,0.9997144081108097
21,0.9990014977533699
22,0.9997500937148568
23,0.4997503744383424
24,0.9993339993339992
25,0.9980059820538385
26,0.9996002398560864
27,0.9996668332500417
28,0.9997144081108097
29,0.9997500937148568
30,0.9997778518271686
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.9995003747189608
6,0.9996002398560864
7,0.9996668332500417
8,0.9980059820538385
9,0.0001427959445951735
10,0.9980059820538385
11,0.9980059820538385
12,0.9980059820538385
13,0.0004992511233150274
14,0.0009970089730807579
15,0.9980059820538385
16,0.9980059820538385
17,0.9980059820538385
18,0.8998300509847045
19,0.0009970089730807579
20,0.0833958177122386
21,0.0009970089730807579
22,0.0009970089730807579
23,0.0009970089730807579
24,0.2000799520287827
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9993339993339992
28,0.9995003747189608
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9993339993339992
5,0.2000799520287827
6,0.9995003747189608
7,0.0001998800719568259
8,0.9980059820538385
9,0.9996002398560864
10,0.9996668332500417
11,0.0004992511233150274
12,0.33333333333333337
13,0.0009970089730807579
14,0.9997144081108097
15,0.9997500937148568
16,0.9980059820538385
17,0.00011107408641563923
18,0.9980059820538385
19,0.33333333333333326
20,0.9980059820538385
21,0.9990014977533699
22,0.0009970089730807579
23,0.9165208697825543
24,0.4997503744383424
25,0.49987509367974015
26,0.0004992511233150274
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9993339993339992
30,0.33333333333333326
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.49987509367974015
5,0.0009970089730807579
6,0.9980059820538385
7,0.9993339993339992
8,0.9995003747189608
9,0.9996002398560864
10,0.9996668332500417
11,0.9980059820538385
12,0.9980059820538385
13,0.0009970089730807579
14,0.0001427959445951735
15,0.9980059820538385
16,0.0009970089730807579
17,0.0009970089730807579
18,0.9980059820538385
19,0.9990014977533699
20,0.9980059820538385
21,0.9980059820538385
22,0.9990014977533699
23,0.9980059820538385
24,0.9993339993339992
25,0.9996002398560864
26,0.9990014977533699
27,0.0009970089730807579
28,0.33333333333333326
29,0.33333333333333326
30,0.9996668332500417
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.25006245316012987
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.9990014977533699
9,0.4997503744383424
10,0.9980059820538385
11,0.9990014977533699
12,0.000333000333000333
13,0.7496877341993504
14,0.0009970089730807579
15,0.9995003747189608
16,0.9990014977533699
17,0.9996002398560864
18,0.33333333333333326
19,0.0009970089730807579
20,0.7496877341993504
21,0.9996668332500417
22,0.0009970089730807579
23,0.0009970089730807579
24,0.49987509367974015
25,0.76913020072291
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.2000799520287827
30,0.9997144081108097
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.9980059820538385
7,0.9980059820538385
8,0.0004992511233150274
9,0.6663336663336663
10,0.9990014977533699
11,0.0009970089730807579
12,0.9990014977533699
13,0.0009970089730807579
14,0.4997503744383424
15,0.0009970089730807579
16,0.9993339993339992
17,0.0009970089730807579
18,0.0009970089730807579
19,0.0009970089730807579
20,0.0009970089730807579
21,0.0009970089730807579
22,0.9995003747189608
23,0.0009970089730807579
24,0.9993339993339992
25,0.9996002398560864
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9980059820538385
29,0.0009970089730807579
30,0.9997144081108097
0,0.0
1,0.0
2,0.9980059820538385
3,0.6663336663336663
4,0.9980059820538385
5,0.7997201678992605
6,0.9980059820538385
7,0.9980059820538385
8,0.9980059820538385
9,0.9990014977533699
10,0.9980059820538385
11,0.000333000333000333
12,0.7496877341993504
13,0.9990014977533699
14,0.0009970089730807579
15,0.9980059820538385
16,0.9990014977533699
17,0.9990014977533699
18,0.0004992511233150274
19,0.9993339993339992
20,0.0009970089730807579
21,0.0009970089730807579
22,0.9995003747189608
23,0.0009970089730807579
24,0.9990014977533699
25,0.0009970089730807579
26,0.7496877341993504
27,0.9996002398560864
28,0.9996002398560864
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.0009970089730807579
8,0.9990014977533699
9,0.8330834582708646
10,0.9993339993339992
11,0.9995003747189608
12,0.9996002398560864
13,0.9996668332500417
14,0.0009970089730807579
15,0.0001427959445951735
16,0.5998400959424345
17,0.9993339993339992
18,0.0009970089730807579
19,0.3333333333333333
20,0.0009970089730807579
21,0.9995003747189608
22,0.0009970089730807579
23,0.9980059820538385
24,0.9980059820538385
25,0.9980059820538385
26,0.0009970089730807579
27,0.9980059820538385
28,0.9996002398560864
29,0.0009970089730807579
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.0009970089730807579
6,0.9980059820538385
7,0.9993339993339992
8,0.0004992511233150274
9,0.9980059820538385
10,0.9990014977533699
11,0.9993339993339992
12,0.9995003747189608
13,0.9996002398560864
14,0.9996668332500417
15,0.9997144081108097
16,0.9997500937148568
17,0.4997503744383424
18,0.9996002398560864
19,0.9997778518271686
20,0.9980059820538385
21,0.9996668332500417
22,0.9998000599820054
23,0.9998182313914387
24,0.9998333749895859
25,0.9980059820538385
26,0.0009970089730807579
27,7.690532953933707e-05
28,7.690532953933707e-05
29,0.9980059820538385
30,0.9997144081108097
0,0.0
1,0.0
2,0.9980059820538385
3,0.33333333333333326
4,0.9980059820538385
5,0.9990014977533699
6,0.9993339993339992
7,0.9995003747189608
8,0.0009970089730807579
9,0.0004992511233150274
10,0.9980059820538385
11,0.9990014977533699
12,0.9993339993339992
13,0.9993339993339992
14,0.9995003747189608
15,0.9996002398560864
16,0.9996668332500417
17,0.9996002398560864
18,0.9997144081108097
19,0.9980059820538385
20,0.9997500937148568
21,0.9990014977533699
22,0.00011107408641563923
23,0.9980059820538385
24,0.4997503744383424
25,0.9993339993339992
26,0.9996002398560864
27,0.9980059820538385
28,0.9997144081108097
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.000333000333000333
6,0.9980059820538385
7,0.9993339993339992
8,0.9995003747189608
9,0.6665555925802511
10,0.0009970089730807579
11,0.0009970089730807579
12,0.9996002398560864
13,0.8887037654115294
14,0.9990014977533699
15,0.9996668332500417
16,0.9993339993339992
17,0.9980059820538385
18,0.0009970089730807579
19,0.9980059820538385
20,0.9997144081108097
21,0.9995003747189608
22,0.9997500937148568
23,0.9980059820538385
24,0.9996002398560864
25,0.9997778518271686
26,0.9998000599820054
27,0.0009970089730807579
28,0.5998400959424345
29,0.9996668332500417
30,0.4997503744383424
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.33333333333333326
6,0.3333333333333333
7,0.9990014977533699
8,0.9993339993339992
9,0.0009970089730807579
10,0.9980059820538385
11,0.9993339993339992
12,0.9995003747189608
13,0.0009970089730807579
14,0.0004992511233150274
15,0.4997503744383424
16,0.9996002398560864
17,0.0009970089730807579
18,0.9980059820538385
19,0.9995003747189608
20,0.9996002398560864
21,0.9980059820538385
22,0.9996668332500417
23,0.0004992511233150274
24,0.9996668332500417
25,0.9990014977533699
26,0.0001427959445951735
27,0.0009970089730807579
28,0.4997503744383424
29,0.49987509367974015
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9995003747189608
9,0.9993339993339992
10,0.0009970089730807579
11,0.9996002398560864
12,0.0009970089730807579
13,0.9996668332500417
14,0.9995003747189608
15,0.9997144081108097
16,0.9997144081108097
17,0.9996002398560864
18,0.9997500937148568
19,0.9996668332500417
20,0.9980059820538385
21,0.9997778518271686
22,0.9980059820538385
23,0.9980059820538385
24,0.9997144081108097
25,0.9998000599820054
26,0.3999600239856086
27,0.9997500937148568
28,0.9997778518271686
29,0.9998182313914387
30,0.9998333749895859
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.0
5,0.9980059820538385
6,0.0004992511233150274
7,0.0009970089730807579
8,0.4997503744383424
9,0.9990014977533699
10,0.33333333333333326
11,0.9980059820538385
12,0.9993339993339992
13,0.000333000333000333
14,0.7496877341993504
15,0.9980059820538385
16,0.9980059820538385
17,0.9980059820538385
18,0.9990014977533699
19,0.0009970089730807579
20,0.9995003747189608
21,0.0001998800719568259
22,0.9980059820538385
23,0.0009970089730807579
24,0.0009970089730807579
25,0.9996668332500417
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9996002398560864
29,0.9997144081108097
30,0.0004992511233150274
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.0009970089730807579
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.9990014977533699
9,0.2000799520287827
10,0.9993339993339992
11,0.9995003747189608
12,0.9996002398560864
13,0.9993339993339992
14,0.9995003747189608
15,0.9980059820538385
16,0.9996002398560864
17,0.9996668332500417
18,0.9996668332500417
19,0.9997144081108097
20,0.9997500937148568
21,0.9990014977533699
22,0.9997144081108097
23,0.9997500937148568
24,0.9997778518271686
25,0.9997778518271686
26,0.9993339993339992
27,0.2000799520287827
28,0.0009970089730807579
29,0.9998000599820054
30,0.9998182313914387
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.0
5,0.7997201678992605
6,0.9980059820538385
7,0.9993339993339992
8,0.9980059820538385
9,0.9980059820538385
10,0.9990014977533699
11,0.9980059820538385
12,0.9993339993339992
13,0.9995003747189608
14,0.9996002398560864
15,0.9996668332500417
16,0.0009970089730807579
17,0.9997144081108097
18,0.9997500937148568
19,0.9997778518271686
20,0.9995003747189608
21,0.76913020072291
22,0.33333333333333326
23,0.9996002398560864
24,0.9996668332500417
25,0.9998000599820054
26,0.0009970089730807579
27,0.9980059820538385
28,0.9997144081108097
29,0.9990014977533699
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9980059820538385
5,0.0004992511233150274
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.9990014977533699
10,0.9980059820538385
11,0.9995003747189608
12,0.9993339993339992
13,0.000333000333000333
14,0.0001998800719568259
15,0.0009970089730807579
16,0.0009970089730807579
17,0.8330834582708646
18,0.9996002398560864
19,0.0009970089730807579
20,0.33333333333333326
21,0.9996668332500417
22,0.7997201678992605
23,0.7496877341993504
24,0.0009970089730807579
25,0.9997144081108097
26,0.25006245316012987
27,0.4997503744383424
28,0.9997500937148568
29,0.9997778518271686
30,0.9998000599820054
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.9990014977533699
8,0.9980059820538385
9,0.9990014977533699
10,0.9993339993339992
11,0.9995003747189608
12,0.9993339993339992
13,0.9996002398560864
14,0.9990014977533699
15,0.0002498126405196103
16,0.9980059820538385
17,0.0004992511233150274
18,0.9980059820538385
19,0.9996668332500417
20,0.9996002398560864
21,0.0001427959445951735
22,0.0009970089730807579
23,0.0009970089730807579
24,0.9980059820538385
25,0.0009970089730807579
26,0.16674995835415624
27,0.0009970089730807579
28,0.6663336663336663
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9993339993339992
7,0.9980059820538385
8,0.0009970089730807579
9,0.9980059820538385
10,0.0002498126405196103
11,0.7997201678992605
12,0.9980059820538385
13,0.9980059820538385
14,0.0009970089730807579
15,0.9996002398560864
16,0.9996668332500417
17,0.9990014977533699
18,0.9980059820538385
19,0.9993339993339992
20,0.9997144081108097
21,0.9997500937148568
22,0.9995003747189608
23,0.9996002398560864
24,0.4997503744383424
25,0.0004992511233150274
26,0.6663336663336663
27,0.9996668332500417
28,0.0009970089730807579
29,0.9997144081108097
30,0.00011107408641563923
0,0.0
1,0.0
2,0.9980059820538385
3,0.6663336663336663
4,0.9980059820538385
5,0.9980059820538385
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.9990014977533699
10,0.9993339993339992
11,0.9993339993339992
12,0.9995003747189608
13,0.9996002398560864
14,0.9993339993339992
15,0.0002498126405196103
16,0.9980059820538385
17,0.9996668332500417
18,0.0009970089730807579
19,0.9995003747189608
20,0.9996002398560864
21,0.9996668332500417
22,0.8887037654115294
23,0.9997144081108097
24,0.9997144081108097
25,0.4997503744383424
26,0.9980059820538385
27,0.9997500937148568
28,0.0009970089730807579
29,0.9980059820538385
30,0.9980059820538385
0,0.0
1,0.0
2,0.0009970089730807579
3,0.4997503744383424
4,0.9980059820538385
5,0.0004992511233150274
6,0.4999167083125104
7,0.9990014977533699
8,0.9980059820538385
9,0.9993339993339992
10,0.9995003747189608
11,0.9996002398560864
12,0.0009970089730807579
13,0.0009970089730807579
14,0.9990014977533699
15,0.9980059820538385
16,0.9996668332500417
17,0.9993339993339992
18,0.9980059820538385
19,0.9997144081108097
20,0.9990014977533699
21,0.9995003747189608
22,0.9980059820538385
23,0.9996002398560864
24,0.0001665833749791771
25,0.9997500937148568
26,0.49987509367974015
27,0.9980059820538385
28,0.9997144081108097
29,0.9997778518271686
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.7496877341993504
8,0.9980059820538385
9,0.9990014977533699
10,0.9993339993339992
11,0.9980059820538385
12,0.9990014977533699
13,0.9995003747189608
14,0.9996002398560864
15,0.9996668332500417
16,0.9980059820538385
17,0.0009970089730807579
18,0.9997144081108097
19,0.9997500937148568
20,0.9993339993339992
21,0.9996002398560864
22,0.9997778518271686
23,0.9980059820538385
24,0.9998000599820054
25,0.9980059820538385
26,0.7496877341993504
27,0.9990014977533699
28,0.9993339993339992
29,0.9990014977533699
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.9980059820538385
7,0.9993339993339992
8,0.0002498126405196103
9,0.16674995835415624
10,0.0009970089730807579
11,0.16674995835415624
12,0.0009970089730807579
13,0.0009970089730807579
14,0.9980059820538385
15,0.9993339993339992
16,0.9980059820538385
17,0.0009970089730807579
18,0.0009970089730807579
19,0.9995003747189608
20,0.0009970089730807579
21,0.9980059820538385
22,0.4997503744383424
23,0.0009970089730807579
24,0.0009970089730807579
25,0.33333333333333326
26,0.9996002398560864
27,0.9996668332500417
28,0.9997144081108097
29,0.0009970089730807579
30,0.4545124057075343
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.0009970089730807579
5,0.9980059820538385
6,0.9980059820538385
7,0.49987509367974015
8,0.4999375234287143
9,0.9980059820538385
10,0.0009970089730807579
11,0.9993339993339992
12,0.0009970089730807579
13,0.9993339993339992
14,0.9995003747189608
15,0.0009970089730807579
16,0.4997503744383424
17,0.9995003747189608
18,0.6663336663336663
19,0.4997503744383424
20,0.9996002398560864
21,0.9996002398560864
22,0.9980059820538385
23,0.9996668332500417
24,0.9996668332500417
25,0.9980059820538385
26,0.9980059820538385
27,0.0009970089730807579
28,0.9997144081108097
29,0.9997500937148568
30,0.9997144081108097
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.25006245316012987
5,0.9980059820538385
6,0.4999167083125104
7,0.9990014977533699
8,0.9980059820538385
9,0.9990014977533699
10,0.16674995835415624
11,0.9990014977533699
12,0.9993339993339992
13,0.9980059820538385
14,0.9995003747189608
15,0.9990014977533699
16,0.9980059820538385
17,0.9993339993339992
18,0.9995003747189608
19,0.9996002398560864
20,0.0009970089730807579
21,0.000333000333000333
22,0.25006245316012987
23,0.9980059820538385
24,0.9996668332500417
25,0.9996002398560864
26,0.9997144081108097
27,0.9997500937148568
28,0.00011107408641563923
29,0.9996668332500417
30,0.9997144081108097
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.0009970089730807579
5,0.9980059820538385
6,0.49987509367974015
7,0.9980059820538385
8,0.9980059820538385
9,0.0004992511233150274
10,0.3333333333333333
11,0.9990014977533699
12,0.0009970089730807579
13,0.9980059820538385
14,0.9990014977533699
15,0.0009970089730807579
16,0.9980059820538385
17,0.9993339993339992
18,0.0009970089730807579
19,0.4997503744383424
20,0.7997201678992605
21,0.6663336663336663
22,0.16674995835415624
23,0.0009970089730807579
24,0.9980059820538385
25,0.9980059820538385
26,0.9995003747189608
27,0.9980059820538385
28,0.9996002398560864
29,0.9980059820538385
30,0.9995003747189608
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.4997503744383424
5,0.9980059820538385
6,0.9980059820538385
7,0.0009970089730807579
8,0.9990014977533699
9,0.000333000333000333
10,0.9980059820538385
11,0.9990014977533699
12,0.49987509367974015
13,0.9993339993339992
14,0.9995003747189608
15,0.4997503744383424
16,0.42853062973011563
17,0.9996002398560864
18,0.9980059820538385
19,0.9996668332500417
20,0.9997144081108097
21,0.9980059820538385
22,0.0004992511233150274
23,0.9980059820538385
24,0.0004992511233150274
25,0.9997500937148568
26,0.9980059820538385
27,0.9980059820538385
28,0.9997778518271686
29,0.9998000599820054
30,0.9995003747189608
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9990014977533699
8,0.0009970089730807579
9,0.9993339993339992
10,0.0009970089730807579
11,0.8330834582708646
12,0.9980059820538385
13,0.9993339993339992
14,0.0009970089730807579
15,0.9980059820538385
16,0.9995003747189608
17,0.9995003747189608
18,0.0009970089730807579
19,0.9996002398560864
20,0.9996002398560864
21,0.0009970089730807579
22,0.9996668332500417
23,0.0001427959445951735
24,0.9980059820538385
25,0.9990014977533699
26,0.9993339993339992
27,0.9996668332500417
28,0.9997144081108097
29,0.9990014977533699
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9993339993339992
5,0.2000799520287827
6,0.9995003747189608
7,0.9996002398560864
8,0.0001665833749791771
9,0.9980059820538385
10,0.9990014977533699
11,0.9993339993339992
12,0.9996002398560864
13,0.9980059820538385
14,0.9980059820538385
15,0.9980059820538385
16,0.9990014977533699
17,0.0009970089730807579
18,0.9997144081108097
19,0.9995003747189608
20,0.9997500937148568
21,0.9996002398560864
22,0.9997778518271686
23,0.33333333333333326
24,0.9998000599820054
25,0.9998182313914387
26,0.9998333749895859
27,0.4997503744383424
28,0.9996668332500417
29,0.9998461893409213
30,0.9998571734628293
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.0004992511233150274
5,0.9980059820538385
6,0.9993339993339992
7,0.0009970089730807579
8,0.9980059820538385
9,0.9995003747189608
10,0.9990014977533699
11,0.9996002398560864
12,0.9980059820538385
13,0.9980059820538385
14,0.9990014977533699
15,0.9993339993339992
16,0.4997503744383424
17,0.9995003747189608
18,0.9993339993339992
19,0.0002498126405196103
20,0.9996668332500417
21,0.9980059820538385
22,0.9997144081108097
23,0.9997500937148568
24,0.9997778518271686
25,9.997000899730081e-05
26,0.9996002398560864
27,0.9996668332500417
28,0.6663336663336663
29,0.9980059820538385
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.0009970089730807579
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.4997503744383424
9,0.49987509367974015
10,0.9993339993339992
11,0.0009970089730807579
12,0.9980059820538385
13,0.9990014977533699
14,0.9995003747189608
15,0.9996002398560864
16,0.9980059820538385
17,0.9980059820538385
18,0.0001665833749791771
19,0.6663336663336663
20,0.0004992511233150274
21,0.8569184635156362
22,0.0009970089730807579
23,0.0009970089730807579
24,0.0009970089730807579
25,0.9993339993339992
26,0.9995003747189608
27,0.0009970089730807579
28,0.22225924691769408
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.0009970089730807579
3,0.33333333333333326
4,0.9980059820538385
5,0.9990014977533699
6,0.9993339993339992
7,0.9993339993339992
8,0.9980059820538385
9,0.9990014977533699
10,0.33333333333333326
11,0.0009970089730807579
12,0.9995003747189608
13,0.9993339993339992
14,0.9980059820538385
15,0.9995003747189608
16,0.33333333333333326
17,0.9980059820538385
18,0.9980059820538385
19,0.9996002398560864
20,0.9993339993339992
21,0.9996668332500417
22,0.0001427959445951735
23,0.0009970089730807579
24,0.0002498126405196103
25,0.9980059820538385
26,0.9980059820538385
27,0.9990014977533699
28,0.9980059820538385
29,0.8887037654115294
30,0.9993339993339992
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.0009970089730807579
5,0.9980059820538385
6,0.9993339993339992
7,0.9980059820538385
8,0.9980059820538385
9,0.9980059820538385
10,0.9990014977533699
11,0.9990014977533699
12,0.9995003747189608
13,0.9993339993339992
14,0.000333000333000333
15,0.9990014977533699
16,0.9995003747189608
17,0.9996002398560864
18,0.9996002398560864
19,0.9996668332500417
20,0.9996668332500417
21,0.9997144081108097
22,0.9980059820538385
23,0.9997500937148568
24,0.9997144081108097
25,0.9980059820538385
26,0.9997778518271686
27,0.0002498126405196103
28,0.0009970089730807579
29,0.9980059820538385
30,0.9990014977533699
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.9980059820538385
7,0.9993339993339992
8,0.0004992511233150274
9,0.6663336663336663
10,0.9980059820538385
11,0.9980059820538385
12,0.0009970089730807579
13,0.9995003747189608
14,0.9990014977533699
15,0.9993339993339992
16,0.0009970089730807579
17,0.8330834582708646
18,0.0009970089730807579
19,0.0009970089730807579
20,0.8747969511433212
21,0.9980059820538385
22,0.0009970089730807579
23,0.9990014977533699
24,0.9995003747189608
25,0.1000699790062981
26,0.9996002398560864
27,0.9996668332500417
28,0.0009970089730807579
29,0.9980059820538385
30,0.0009970089730807579
0,0.0
1,0.0
2,0.0009970089730807579
3,0.33333333333333326
4,0.9980059820538385
5,0.9980059820538385
6,0.4999167083125104
7,0.9990014977533699
8,0.9980059820538385
9,0.9993339993339992
10,0.0009970089730807579
11,0.9990014977533699
12,0.9993339993339992
13,0.9990014977533699
14,0.9980059820538385
15,0.9995003747189608
16,0.9980059820538385
17,0.9990014977533699
18,0.9993339993339992
19,0.9996002398560864
20,0.0002498126405196103
21,0.9995003747189608
22,0.7997201678992605
23,0.0009970089730807579
24,0.9996668332500417
25,0.0009970089730807579
26,0.9980059820538385
27,0.9997144081108097
28,0.9997500937148568
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.0009970089730807579
5,0.9980059820538385
6,0.9990014977533699
7,0.0004992511233150274
8,0.33333333333333326
9,0.49987509367974015
10,0.9993339993339992
11,0.9995003747189608
12,0.9996002398560864
13,0.9996668332500417
14,0.9997144081108097
15,0.9997500937148568
16,0.9990014977533699
17,0.9980059820538385
18,0.9997778518271686
19,0.9993339993339992
20,0.9990014977533699
21,0.9995003747189608
22,0.9998000599820054
23,0.9996002398560864
24,0.23079289394755056
25,0.9993339993339992
26,0.9998182313914387
27,0.9996668332500417
28,0.9997144081108097
29,0.9997500937148568
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9980059820538385
5,0.0004992511233150274
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.3999600239856086
10,0.9993339993339992
11,0.9995003747189608
12,0.9980059820538385
13,0.9990014977533699
14,0.9980059820538385
15,0.0001998800719568259
16,0.0002498126405196103
17,0.9980059820538385
18,0.9993339993339992
19,0.9995003747189608
20,0.9996002398560864
21,0.9996668332500417
22,0.0001427959445951735
23,0.8569184635156362
24,0.9997144081108097
25,0.0004992511233150274
26,0.9996668332500417
27,0.9997144081108097
28,0.0009970089730807579
29,0.2000799520287827
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.33333333333333326
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.9995003747189608
10,0.9980059820538385
11,0.9996002398560864
12,0.9980059820538385
13,0.9980059820538385
14,0.0009970089730807579
15,0.0004992511233150274
16,0.9996668332500417
17,0.9980059820538385
18,0.0009970089730807579
19,0.9997144081108097
20,0.9990014977533699
21,0.0009970089730807579
22,0.9997500937148568
23,0.9993339993339992
24,0.9995003747189608
25,0.9980059820538385
26,0.9997778518271686
27,0.9993339993339992
28,0.9998000599820054
29,0.9996002398560864
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.000333000333000333
5,0.9980059820538385
6,0.9980059820538385
7,0.9995003747189608
8,0.9990014977533699
9,0.9980059820538385
10,0.9996002398560864
11,0.9990014977533699
12,0.9993339993339992
13,0.9995003747189608
14,0.9980059820538385
15,0.9993339993339992
16,0.9980059820538385
17,0.9980059820538385
18,0.9995003747189608
19,0.9996668332500417
20,0.9996002398560864
21,0.9995003747189608
22,0.9997144081108097
23,0.9997500937148568
24,0.9997778518271686
25,0.9993339993339992
26,0.9996668332500417
27,0.9997144081108097
28,0.9998000599820054
29,0.9997500937148568
30,0.9998182313914387
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.0009970089730807579
5,0.9990014977533699
6,0.9993339993339992
7,0.9995003747189608
8,0.9980059820538385
9,0.9996002398560864
10,0.9996668332500417
11,0.9990014977533699
12,0.0001427959445951735
13,0.8747969511433212
14,0.9980059820538385
15,0.7498958593684911
16,0.9980059820538385
17,0.9980059820538385
18,0.9993339993339992
19,0.6663336663336663
20,0.9995003747189608
21,0.0009970089730807579
22,0.9980059820538385
23,0.0009970089730807579
24,0.0009970089730807579
25,0.0009970089730807579
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9980059820538385
29,0.9980059820538385
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9980059820538385
5,0.9993339993339992
6,0.9995003747189608
7,0.0001998800719568259
8,0.9980059820538385
9,0.9980059820538385
10,0.9996668332500417
11,0.9990014977533699
12,0.9997144081108097
13,0.9993339993339992
14,0.9990014977533699
15,0.9995003747189608
16,0.9997500937148568
17,0.00011107408641563923
18,0.9980059820538385
19,0.0009970089730807579
20,0.9996002398560864
21,0.0833958177122386
22,0.0009970089730807579
23,0.9980059820538385
24,0.0009970089730807579
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9996668332500417
28,0.8330834582708646
29,0.7997201678992605
30,0.9990014977533699
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.49987509367974015
5,0.9980059820538385
6,0.0009970089730807579
7,0.9990014977533699
8,0.0009970089730807579
9,0.9993339993339992
10,0.0002498126405196103
11,0.0009970089730807579
12,0.9980059820538385
13,0.9996002398560864
14,0.9990014977533699
15,0.9993339993339992
16,0.6663336663336663
17,0.7496877341993504
18,0.9996668332500417
19,0.4997503744383424
20,0.9995003747189608
21,0.9996002398560864
22,0.9980059820538385
23,0.9997144081108097
24,0.0009970089730807579
25,0.9996668332500417
26,0.9980059820538385
27,0.4997503744383424
28,0.9997500937148568
29,0.9997778518271686
30,0.9997144081108097
0,0.0
1,0.0
2,0.4997503744383424
3,0.6663336663336663
4,0.25006245316012987
5,0.9980059820538385
6,0.0004992511233150274
7,0.9990014977533699
8,0.9993339993339992
9,0.9995003747189608
10,0.9996002398560864
11,0.9996668332500417
12,0.9997144081108097
13,0.9997500937148568
14,0.9980059820538385
15,0.9997778518271686
16,0.9998000599820054
17,0.0004992511233150274
18,0.6663336663336663
19,0.9998182313914387
20,0.9998333749895859
21,0.9993339993339992
22,0.9980059820538385
23,0.9998461893409213
24,0.9998571734628293
25,0.9990014977533699
26,0.9980059820538385
27,0.9990014977533699
28,0.999866693328001
29,0.9998750234331064
30,0.0004992511233150274
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.9990019960079839
5,0.9997501249375313
6,0.0
7,0.0009970089730807579
8,0.0009970089730807579
9,0.9980059820538385
10,0.7496877341993504
11,0.9980059820538385
12,0.0009970089730807579
13,0.0009970089730807579
14,0.0009970089730807579
15,0.9980059820538385
16,0.9990014977533699
17,0.0009970089730807579
18,0.0009970089730807579
19,0.9990014977533699
20,0.9993339993339992
21,0.0009970089730807579
22,0.0009970089730807579
23,0.0009970089730807579
24,0.0009970089730807579
25,0.25006245316012987
26,0.9995003747189608
27,0.9996002398560864
28,0.4997503744383424
29,0.9996668332500417
30,0.9997144081108097
0,0.0
1,0.0
2,0.4997503744383424
3,0.6663336663336663
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9990014977533699
8,0.9993339993339992
9,0.9993339993339992
10,0.9980059820538385
11,0.9995003747189608
12,0.9980059820538385
13,0.0001998800719568259
14,0.9990014977533699
15,0.9996002398560864
16,0.9993339993339992
17,0.0001665833749791771
18,0.9995003747189608
19,0.9996002398560864
20,0.9997144081108097
21,0.9996668332500417
22,0.9995003747189608
23,0.9997144081108097
24,0.9996002398560864
25,0.9997500937148568
26,0.9997778518271686
27,0.0009970089730807579
28,0.9998000599820054
29,0.9990014977533699
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9990019960079839
4,0.0
5,0.0004992511233150274
6,0.33333333333333326
7,0.49987509367974015
8,0.9980059820538385
9,0.0009970089730807579
10,0.9990014977533699
11,0.0009970089730807579
12,0.4997503744383424
13,0.0009970089730807579
14,0.9993339993339992
15,0.0009970089730807579
16,0.0009970089730807579
17,0.7998600419874037
18,0.0009970089730807579
19,0.0009970089730807579
20,0.0009970089730807579
21,0.9980059820538385
22,0.9995003747189608
23,0.9996002398560864
24,0.0009970089730807579
25,0.0009970089730807579
26,0.9980059820538385
27,0.9996668332500417
28,0.9997144081108097
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.0009970089730807579
5,0.0009970089730807579
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.9995003747189608
10,0.9993339993339992
11,0.0009970089730807579
12,0.9980059820538385
13,0.9996002398560864
14,0.0004992511233150274
15,0.9980059820538385
16,0.0009970089730807579
17,0.9996668332500417
18,0.9997144081108097
19,0.9995003747189608
20,0.9996002398560864
21,0.9997500937148568
22,0.9996668332500417
23,0.9997778518271686
24,0.6663336663336663
25,0.0001427959445951735
26,0.9997144081108097
27,0.9997500937148568
28,0.9980059820538385
29,0.9998182313914387
30,0.9998333749895859
0,0.0
1,0.9990019960079839
2,0.0
3,0.33333333333333326
4,0.0009970089730807579
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.6663336663336663
10,0.6663336663336663
11,0.0009970089730807579
12,0.9995003747189608
13,0.0009970089730807579
14,0.9980059820538385
15,0.9980059820538385
16,0.9996002398560864
17,0.0009970089730807579
18,0.9980059820538385
19,0.9990014977533699
20,0.0001665833749791771
21,0.9996668332500417
22,0.0009970089730807579
23,0.9993339993339992
24,0.4997503744383424
25,0.9995003747189608
26,0.9996002398560864
27,0.9996668332500417
28,0.0009970089730807579
29,0.9997144081108097
30,0.9997144081108097
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.7496877341993504
5,0.9980059820538385
6,0.9980059820538385
7,0.0004992511233150274
8,0.9980059820538385
9,0.9993339993339992
10,0.0002498126405196103
11,0.9990014977533699
12,0.9980059820538385
13,0.9996002398560864
14,0.9980059820538385
15,0.9993339993339992
16,0.9980059820538385
17,0.9996668332500417
18,0.15388756440821347
19,0.9980059820538385
20,0.9997144081108097
21,0.9997500937148568
22,0.9995003747189608
23,0.9996002398560864
24,0.9997778518271686
25,0.0004992511233150274
26,0.9998000599820054
27,0.9980059820538385
28,0.9998182313914387
29,0.9993339993339992
30,0.9996668332500417
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.0009970089730807579
5,0.9980059820538385
6,0.9990014977533699
7,0.000333000333000333
8,0.9980059820538385
9,0.4997503744383424
10,0.0009970089730807579
11,0.9990014977533699
12,0.0009970089730807579
13,0.4999375234287143
14,0.9980059820538385
15,0.7496877341993504
16,0.0009970089730807579
17,0.0009970089730807579
18,0.9995003747189608
19,0.9990014977533699
20,0.0009970089730807579
21,0.0009970089730807579
22,0.9993339993339992
23,0.38460355302622473
24,0.9995003747189608
25,0.0004992511233150274
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9995003747189608
29,0.3999600239856086
30,0.6663336663336663
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.0004992511233150274
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.0009970089730807579
9,0.9993339993339992
10,0.9980059820538385
11,0.9990014977533699
12,0.9993339993339992
13,0.9995003747189608
14,0.0001998800719568259
15,0.9995003747189608
16,0.9980059820538385
17,0.9996002398560864
18,0.9996668332500417
19,0.9997144081108097
20,0.8330834582708646
21,0.0009970089730807579
22,0.9990014977533699
23,0.0009970089730807579
24,0.0009970089730807579
25,0.8998300509847045
26,0.0009970089730807579
27,0.9990014977533699
28,0.9997500937148568
29,0.9990014977533699
30,0.000333000333000333
0,0.0
1,0.0
2,0.9980059820538385
3,0.0009970089730807579
4,0.9990014977533699
5,0.9980059820538385
6,0.9990014977533699
7,0.25006245316012987
8,0.9993339993339992
9,0.9980059820538385
10,0.0002498126405196103
11,0.9993339993339992
12,0.9995003747189608
13,0.9996002398560864
14,0.0009970089730807579
15,0.9996668332500417
16,0.9997144081108097
17,0.9980059820538385
18,0.9997500937148568
19,0.00011107408641563923
20,0.9996002398560864
21,0.0009970089730807579
22,0.9980059820538385
23,0.9980059820538385
24,0.09097518858493137
25,0.9990014977533699
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.9990014977533699
10,0.9993339993339992
11,0.9995003747189608
12,0.0009970089730807579
13,0.9996002398560864
14,0.9980059820538385
15,0.9996668332500417
16,0.9996668332500417
17,0.9997144081108097
18,0.0009970089730807579
19,0.9997500937148568
20,0.9980059820538385
21,0.9997778518271686
22,0.9998000599820054
23,0.9990014977533699
24,0.9993339993339992
25,0.9980059820538385
26,0.9990014977533699
27,0.9998182313914387
28,0.9998333749895859
29,0.9996002398560864
30,0.9993339993339992
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9995004995004996
4,0.0
5,0.9980059820538385
6,0.000333000333000333
7,0.7496877341993504
8,0.7997201678992605
9,0.0009970089730807579
10,0.4997503744383424
11,0.9990014977533699
12,0.33333333333333326
13,0.9995003747189608
14,0.9996002398560864
15,0.9996668332500417
16,0.9993339993339992
17,0.9995003747189608
18,0.9996668332500417
19,0.0001427959445951735
20,0.0009970089730807579
21,0.0009970089730807579
22,0.9980059820538385
23,0.9996002398560864
24,0.9996668332500417
25,0.0009970089730807579
26,0.33333333333333326
27,0.8887037654115294
28,0.0009970089730807579
29,0.8747969511433212
30,0.9997500937148568
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.6665000832916875
7,0.9980059820538385
8,0.9993339993339992
9,0.9996668332500417
10,0.9993339993339992
11,0.0009970089730807579
12,0.9995003747189608
13,0.9980059820538385
14,0.9995003747189608
15,0.0009970089730807579
16,0.9996002398560864
17,0.9980059820538385
18,0.7496877341993504
19,0.9980059820538385
20,0.0004992511233150274
21,0.9980059820538385
22,0.9993339993339992
23,0.9996668332500417
24,0.9995003747189608
25,0.9997144081108097
26,0.0009970089730807579
27,0.4997503744383424
28,0.9997500937148568
29,0.9997778518271686
30,0.9998000599820054
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.16674995835415624
7,0.000333000333000333
8,0.0004992511233150274
9,0.9980059820538385
10,0.9980059820538385
11,0.9995003747189608
12,0.9980059820538385
13,0.0004992511233150274
14,0.9980059820538385
15,0.9980059820538385
16,0.9980059820538385
17,0.9980059820538385
18,0.9996002398560864
19,0.9996668332500417
20,0.9990014977533699
21,0.0009970089730807579
22,0.9993339993339992
23,0.9995003747189608
24,0.9990014977533699
25,0.9996002398560864
26,0.000333000333000333
27,0.9996668332500417
28,0.9997144081108097
29,0.9980059820538385
30,0.9990014977533699
0,0.0
1,0.0
2,0.9980059820538385
3,0.0004992511233150274
4,0.49987509367974015
5,0.9980059820538385
6,0.9993339993339992
7,0.9980059820538385
8,0.9995003747189608
9,0.9996002398560864
10,0.9996668332500417
11,0.9997144081108097
12,0.9980059820538385
13,0.9997500937148568
14,0.9990014977533699
15,0.9980059820538385
16,0.0004992511233150274
17,0.9980059820538385
18,0.9980059820538385
19,0.9993339993339992
20,0.9997778518271686
21,0.9998000599820054
22,0.0009970089730807579
23,0.9995003747189608
24,9.088430428065073e-05
25,0.4997503744383424
26,0.9980059820538385
27,0.0009970089730807579
28,0.9996002398560864
29,0.0009970089730807579
30,0.7496877341993504
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.0002498126405196103
6,0.9980059820538385
7,0.9995003747189608
8,0.9996002398560864
9,0.0009970089730807579
10,0.9980059820538385
11,0.9990014977533699
12,0.9993339993339992
13,0.9996668332500417
14,0.9995003747189608
15,0.9996002398560864
16,0.9996668332500417
17,0.9997144081108097
18,0.9997144081108097
19,0.9980059820538385
20,0.9990014977533699
21,0.9997500937148568
22,0.9997500937148568
23,0.9997778518271686
24,0.9997778518271686
25,0.9998000599820054
26,0.000333000333000333
27,0.9980059820538385
28,0.9998182313914387
29,0.9998333749895859
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9990019960079839
4,0.0
5,0.000333000333000333
6,0.25006245316012987
7,0.9980059820538385
8,0.0009970089730807579
9,0.0009970089730807579
10,0.9980059820538385
11,0.0002498126405196103
12,0.9980059820538385
13,0.49987509367974015
14,0.9980059820538385
15,0.9980059820538385
16,0.0004992511233150274
17,0.9990014977533699
18,0.9996002398560864
19,0.9993339993339992
20,0.9996668332500417
21,0.9997144081108097
22,0.9995003747189608
23,0.0009970089730807579
24,0.9980059820538385
25,0.6663336663336663
26,0.9980059820538385
27,0.4997503744383424
28,0.0004992511233150274
29,0.9996002398560864
30,0.9980059820538385
0,0.0
1,0.0
2,0.0009970089730807579
3,0.33333333333333326
4,0.9980059820538385
5,0.0009970089730807579
6,0.4997503744383424
7,0.9980059820538385
8,0.37498438085717856
9,0.9980059820538385
10,0.9990014977533699
11,0.9980059820538385
12,0.9980059820538385
13,0.9980059820538385
14,0.9990014977533699
15,0.0004992511233150274
16,0.6663336663336663
17,0.9993339993339992
18,0.9990014977533699
19,0.9993339993339992
20,0.0009970089730807579
21,0.0009970089730807579
22,0.0009970089730807579
23,0.9995003747189608
24,0.9995003747189608
25,0.9980059820538385
26,0.0009970089730807579
27,0.9996002398560864
28,0.0001665833749791771
29,0.9980059820538385
30,0.8569184635156362
0,0.0
1,0.9990019960079839
2,0.0
3,0.6663336663336663
4,0.0009970089730807579
5,0.3999600239856086
6,0.9980059820538385
7,0.9990014977533699
8,0.9980059820538385
9,0.9990014977533699
10,0.9993339993339992
11,0.9995003747189608
12,0.000333000333000333
13,0.0009970089730807579
14,0.9996002398560864
15,0.0009970089730807579
16,0.9993339993339992
17,0.9995003747189608
18,0.9996668332500417
19,0.0009970089730807579
20,0.0009970089730807579
21,0.9996002398560864
22,0.9997144081108097
23,0.9996668332500417
24,0.00012495314257153568
25,0.0009970089730807579
26,0.4997503744383424
27,0.9997144081108097
28,0.9997500937148568
29,0.9997144081108097
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.49987509367974015
5,0.6663336663336663
6,0.25006245316012987
7,0.0009970089730807579
8,0.000333000333000333
9,0.9980059820538385
10,0.9980059820538385
11,0.9990014977533699
12,0.6663336663336663
13,0.000333000333000333
14,0.9980059820538385
15,0.9993339993339992
16,0.9980059820538385
17,0.5998400959424345
18,0.7496877341993504
19,0.9995003747189608
20,0.0009970089730807579
21,0.9996002398560864
22,0.9996668332500417
23,0.9980059820538385
24,0.9980059820538385
25,0.0009970089730807579
26,0.9997144081108097
27,0.0009970089730807579
28,0.6663336663336663
29,0.9997500937148568
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.6663336663336663
4,0.25006245316012987
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.9993339993339992
11,0.9995003747189608
12,0.9980059820538385
13,0.9996002398560864
14,0.9996668332500417
15,0.9997144081108097
16,0.9980059820538385
17,0.9995003747189608
18,0.9996002398560864
19,0.9997500937148568
20,0.0004992511233150274
21,0.9980059820538385
22,0.9997778518271686
23,0.7496877341993504
24,0.9980059820538385
25,0.9998000599820054
26,0.9996668332500417
27,0.9997144081108097
28,0.9998182313914387
29,0.9980059820538385
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.33333333333333326
5,0.5998400959424345
6,0.0009970089730807579
7,0.9980059820538385
8,0.9980059820538385
9,0.0009970089730807579
10,0.9980059820538385
11,0.9990014977533699
12,0.9990014977533699
13,0.9993339993339992
14,0.9995003747189608
15,0.9996002398560864
16,0.4997503744383424
17,0.9993339993339992
18,0.33333333333333326
19,0.49987509367974015
20,0.9980059820538385
21,0.9996002398560864
22,0.9996668332500417
23,0.9997144081108097
24,0.9990014977533699
25,0.0009970089730807579
26,0.9995003747189608
27,0.9997500937148568
28,0.3999600239856086
29,0.9996002398560864
30,0.9997778518271686
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9990019960079839
4,0.9995004995004996
5,0.9998000799680129
6,0.9996668887408395
7,0.0
8,0.9980059820538385
9,0.0001998800719568259
10,0.9980059820538385
11,0.9990014977533699
12,0.8330834582708646
13,0.8569184635156362
14,0.0009970089730807579
15,0.0009970089730807579
16,0.0009970089730807579
17,0.9980059820538385
18,0.9980059820538385
19,0.9990014977533699
20,0.9995003747189608
21,0.0009970089730807579
22,0.9993339993339992
23,0.9995003747189608
24,0.0009970089730807579
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9980059820538385
28,0.9980059820538385
29,0.9996002398560864
30,0.9993339993339992
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.9993339993339992
7,0.0002498126405196103
8,0.7997201678992605
9,0.9980059820538385
10,0.9996002398560864
11,0.9980059820538385
12,0.9980059820538385
13,0.9993339993339992
14,0.9996668332500417
15,0.9990014977533699
16,0.0001427959445951735
17,0.9995003747189608
18,0.9996002398560864
19,0.9980059820538385
20,0.000333000333000333
21,0.9996668332500417
22,0.9990014977533699
23,0.9997144081108097
24,0.0009970089730807579
25,0.0009970089730807579
26,0.9997500937148568
27,0.9997778518271686
28,0.0009970089730807579
29,0.25006245316012987
30,0.0009970089730807579
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9990014977533699
7,0.9993339993339992
8,0.9993339993339992
9,0.9995003747189608
10,0.9980059820538385
11,0.9995003747189608
12,0.9996002398560864
13,0.9996002398560864
14,0.9996668332500417
15,0.0009970089730807579
16,0.0001427959445951735
17,0.0009970089730807579
18,0.9980059820538385
19,0.9996668332500417
20,0.9997144081108097
21,0.9997500937148568
22,0.9980059820538385
23,0.9997778518271686
24,0.9998000599820054
25,0.0009970089730807579
26,0.76913020072291
27,0.0009970089730807579
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9998182313914387
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.25006245316012987
5,0.5998400959424345
6,0.0004992511233150274
7,0.9980059820538385
8,0.9980059820538385
9,0.0004992511233150274
10,0.9980059820538385
11,0.9990014977533699
12,0.4999167083125104
13,0.9990014977533699
14,0.9993339993339992
15,0.9980059820538385
16,0.9995003747189608
17,0.9993339993339992
18,0.9996002398560864
19,0.9996668332500417
20,0.9997144081108097
21,0.4999375234287143
22,0.00011107408641563923
23,0.0009970089730807579
24,0.9995003747189608
25,0.9997500937148568
26,0.9980059820538385
27,0.9996002398560864
28,0.0009970089730807579
29,0.9998000599820054
30,0.9998182313914387
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9993339993339992
5,0.0009970089730807579
6,0.9980059820538385
7,0.9980059820538385
8,0.9980059820538385
9,0.9980059820538385
10,0.9990014977533699
11,0.000333000333000333
12,0.9980059820538385
13,0.9995003747189608
14,0.9995003747189608
15,0.9996002398560864
16,0.14293874053976866
17,0.9993339993339992
18,0.9995003747189608
19,0.9996668332500417
20,0.9980059820538385
21,0.9997144081108097
22,0.9997500937148568
23,0.9997778518271686
24,0.9998000599820054
25,0.9998182313914387
26,0.9980059820538385
27,0.9998333749895859
28,0.9980059820538385
29,0.9980059820538385
30,0.9996002398560864
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.9980059820538385
5,0.9980059820538385
6,0.9993339993339992
7,0.4997503744383424
8,0.0009970089730807579
9,0.9995003747189608
10,0.9996002398560864
11,0.9980059820538385
12,0.9996668332500417
13,0.9997144081108097
14,0.7496877341993504
15,0.9997500937148568
16,0.9980059820538385
17,0.0009970089730807579
18,0.9997778518271686
19,0.9998000599820054
20,0.9998182313914387
21,0.9980059820538385
22,0.9998333749895859
23,0.9990014977533699
24,0.9998461893409213
25,0.9980059820538385
26,0.9990014977533699
27,0.9993339993339992
28,0.9995003747189608
29,0.9998571734628293
30,0.9990014977533699
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.0009970089730807579
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.9980059820538385
10,0.9993339993339992
11,0.9995003747189608
12,0.9996002398560864
13,0.9980059820538385
14,0.9996668332500417
15,0.9997144081108097
16,0.9997500937148568
17,0.9997778518271686
18,0.9980059820538385
19,9.997000899730081e-05
20,0.9990014977533699
21,0.9980059820538385
22,0.0004992511233150274
23,0.9980059820538385
24,0.0004992511233150274
25,0.9980059820538385
26,0.9990014977533699
27,0.0004992511233150274
28,0.0004992511233150274
29,0.9980059820538385
30,0.0004992511233150274
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.0009970089730807579
5,0.4997503744383424
6,0.33333333333333326
7,0.49987509367974015
8,0.0009970089730807579
9,0.5554815061646118
10,0.9990014977533699
11,0.9980059820538385
12,0.5998400959424345
13,0.4997503744383424
14,0.0004992511233150274
15,0.9980059820538385
16,0.0004992511233150274
17,0.6663336663336663
18,0.0004992511233150274
19,0.9990014977533699
20,0.9980059820538385
21,0.9993339993339992
22,0.9980059820538385
23,0.9995003747189608
24,0.0004992511233150274
25,0.0004992511233150274
26,0.9996002398560864
27,0.9990014977533699
28,0.9996668332500417
29,0.9980059820538385
30,0.9997144081108097
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.0004992511233150274
5,0.9980059820538385
6,0.9993339993339992
7,0.9980059820538385
8,0.9995003747189608
9,0.9996002398560864
10,0.9996668332500417
11,0.0009970089730807579
12,0.9990014977533699
13,0.9993339993339992
14,0.9995003747189608
15,0.9997144081108097
16,0.9997500937148568
17,0.9997778518271686
18,0.9980059820538385
19,0.0009970089730807579
20,0.9996002398560864
21,0.9996668332500417
22,0.9997144081108097
23,0.9998000599820054
24,0.9998182313914387
25,0.9998333749895859
26,0.0009970089730807579
27,0.9998461893409213
28,0.9997500937148568
29,0.9998571734628293
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9980059820538385
5,0.9990014977533699
6,0.7496877341993504
7,0.9980059820538385
8,0.9993339993339992
9,0.9990014977533699
10,0.9993339993339992
11,0.9980059820538385
12,0.9990014977533699
13,0.000333000333000333
14,0.9980059820538385
15,0.9990014977533699
16,0.9995003747189608
17,0.9980059820538385
18,0.9995003747189608
19,0.9993339993339992
20,0.9996002398560864
21,0.9996668332500417
22,0.9996002398560864
23,0.9997144081108097
24,0.9997500937148568
25,0.9996668332500417
26,0.9995003747189608
27,0.9980059820538385
28,0.0009970089730807579
29,0.9997778518271686
30,0.9990014977533699
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.4997503744383424
5,0.33333333333333326
6,0.0009970089730807579
7,0.0009970089730807579
8,0.0009970089730807579
9,0.0009970089730807579
10,0.2000399880035989
11,0.0009970089730807579
12,0.9980059820538385
13,0.0009970089730807579
14,0.9980059820538385
15,0.0009970089730807579
16,0.4997503744383424
17,0.9980059820538385
18,0.9980059820538385
19,0.9980059820538385
20,0.0009970089730807579
21,0.0004992511233150274
22,0.0009970089730807579
23,0.0009970089730807579
24,0.0009970089730807579
25,0.9990014977533699
26,0.9995003747189608
27,0.9996002398560864
28,0.9990014977533699
29,0.9995003747189608
30,0.0009970089730807579
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.0009970089730807579
5,0.3999600239856086
6,0.9980059820538385
7,0.4997503744383424
8,0.6663336663336663
9,0.9990014977533699
10,0.9990014977533699
11,0.0009970089730807579
12,0.9993339993339992
13,0.9995003747189608
14,0.7496877341993504
15,0.4997503744383424
16,0.9980059820538385
17,0.9990014977533699
18,0.9996002398560864
19,0.9980059820538385
20,0.9980059820538385
21,0.0009970089730807579
22,0.9996668332500417
23,0.33333333333333326
24,0.0001427959445951735
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9993339993339992
28,0.9993339993339992
29,0.9995003747189608
30,0.6665000832916875
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9990014977533699
5,0.9993339993339992
6,0.16674995835415624
7,0.9980059820538385
8,0.9990014977533699
9,0.9995003747189608
10,0.9996002398560864
11,0.9993339993339992
12,0.4997503744383424
13,0.9980059820538385
14,0.9996668332500417
15,0.9990014977533699
16,0.9996668332500417
17,0.0001427959445951735
18,0.4997503744383424
19,0.9995003747189608
20,0.9993339993339992
21,0.4997503744383424
22,0.9980059820538385
23,0.0004992511233150274
24,0.0001998800719568259
25,0.0009970089730807579
26,0.9980059820538385
27,0.4997503744383424
28,0.14293874053976866
29,0.9995003747189608
30,0.33333333333333326
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.0009970089730807579
5,0.7997201678992605
6,0.0009970089730807579
7,0.33333333333333326
8,0.9980059820538385
9,0.9993339993339992
10,0.0009970089730807579
11,0.4997503744383424
12,0.0009970089730807579
13,0.6663336663336663
14,0.9980059820538385
15,0.9980059820538385
16,0.9990014977533699
17,0.9995003747189608
18,0.9990014977533699
19,0.9980059820538385
20,0.9996002398560864
21,0.9996668332500417
22,0.9997144081108097
23,0.9997500937148568
24,0.000333000333000333
25,0.9997778518271686
26,0.7496877341993504
27,0.0009970089730807579
28,0.9998000599820054
29,0.9980059820538385
30,0.9998182313914387
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9980059820538385
5,0.9993339993339992
6,0.3333333333333333
7,0.9980059820538385
8,0.9980059820538385
9,0.0001998800719568259
10,0.9980059820538385
11,0.9995003747189608
12,0.9980059820538385
13,0.9996002398560864
14,0.0004992511233150274
15,0.9980059820538385
16,0.9990014977533699
17,0.9980059820538385
18,0.9990014977533699
19,0.9997144081108097
20,0.9996668332500417
21,0.9993339993339992
22,0.9997144081108097
23,0.9995003747189608
24,0.9990014977533699
25,0.9997500937148568
26,0.9997778518271686
27,0.9980059820538385
28,0.9998000599820054
29,0.9996002398560864
30,0.9998182313914387
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9990019960079839
4,0.9995004995004996
5,0.9996668887408395
6,0.0
7,0.33333333333333326
8,0.9995003747189608
9,0.9980059820538385
10,0.9980059820538385
11,0.9990014977533699
12,0.9993339993339992
13,0.9995003747189608
14,0.9996002398560864
15,0.9996668332500417
16,0.9996668332500417
17,0.9996002398560864
18,0.9980059820538385
19,0.9997144081108097
20,0.9997500937148568
21,0.9990014977533699
22,0.0009970089730807579
23,0.9997778518271686
24,0.4997503744383424
25,0.000333000333000333
26,0.9996668332500417
27,0.9998000599820054
28,0.9998182313914387
29,0.9997144081108097
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.9993339993339992
7,0.9990014977533699
8,0.9993339993339992
9,0.9995003747189608
10,0.9995003747189608
11,0.9996002398560864
12,0.0009970089730807579
13,0.4997503744383424
14,0.9980059820538385
15,0.9995003747189608
16,0.9996002398560864
17,0.9980059820538385
18,0.9996668332500417
19,0.9996002398560864
20,0.9997144081108097
21,0.9996668332500417
22,0.9997144081108097
23,0.9997500937148568
24,0.11118516050205486
25,0.9997500937148568
26,0.0009970089730807579
27,0.9997778518271686
28,0.9997778518271686
29,0.9998000599820054
30,0.9980059820538385
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.49987509367974015
5,0.0009970089730807579
6,0.9980059820538385
7,0.9980059820538385
8,0.0009970089730807579
9,0.9980059820538385
10,0.0009970089730807579
11,0.4997503744383424
12,0.9990014977533699
13,0.9990014977533699
14,0.9993339993339992
15,0.9980059820538385
16,0.9980059820538385
17,0.9993339993339992
18,0.9995003747189608
19,0.9995003747189608
20,0.9996002398560864
21,0.9996002398560864
22,0.9996668332500417
23,0.0009970089730807579
24,0.0009970089730807579
25,0.9996668332500417
26,0.49987509367974015
27,0.9997144081108097
28,0.9997500937148568
29,0.9997144081108097
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.0004992511233150274
7,0.6663336663336663
8,0.0009970089730807579
9,0.9993339993339992
10,0.0009970089730807579
11,0.0009970089730807579
12,0.14293874053976866
13,0.9980059820538385
14,0.9995003747189608
15,0.9990014977533699
16,0.0009970089730807579
17,0.0009970089730807579
18,0.000333000333000333
19,0.0009970089730807579
20,0.000333000333000333
21,0.9980059820538385
22,0.9996002398560864
23,0.9980059820538385
24,0.9980059820538385
25,0.0009970089730807579
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9993339993339992
29,0.0009970089730807579
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.9990019960079839
5,0.9995004995004996
6,0.9996668887408395
7,0.9997501249375313
8,0.0
9,0.9980059820538385
10,0.9996002398560864
11,0.9980059820538385
12,0.9990014977533699
13,0.9996668332500417
14,0.9997144081108097
15,0.00012495314257153568
16,0.9980059820538385
17,0.4997503744383424
18,0.9980059820538385
19,0.0009970089730807579
20,0.0009970089730807579
21,0.9993339993339992
22,0.0009970089730807579
23,0.9980059820538385
24,0.0009970089730807579
25,0.0009970089730807579
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9499075138729192
30,0.0009970089730807579
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.0009970089730807579
7,0.9993339993339992
8,0.4997503744383424
9,0.9980059820538385
10,0.6663336663336663
11,0.9995003747189608
12,0.9996002398560864
13,0.9980059820538385
14,0.9980059820538385
15,0.9996668332500417
16,0.9980059820538385
17,0.9980059820538385
18,0.0004992511233150274
19,0.0001427959445951735
20,0.9980059820538385
21,0.0009970089730807579
22,0.0009970089730807579
23,0.9990014977533699
24,0.0009970089730807579
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9993339993339992
28,0.9980059820538385
29,0.9980059820538385
30,0.5998400959424345
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9980059820538385
5,0.9980059820538385
6,0.9993339993339992
7,0.0002498126405196103
8,0.9980059820538385
9,0.9980059820538385
10,0.0009970089730807579
11,0.9990014977533699
12,0.9993339993339992
13,0.9996002398560864
14,0.9995003747189608
15,0.9996668332500417
16,0.9997144081108097
17,0.0009970089730807579
18,0.9996002398560864
19,0.9980059820538385
20,0.9997500937148568
21,0.9997778518271686
22,0.9990014977533699
23,0.9998000599820054
24,0.9996668332500417
25,0.9980059820538385
26,0.9998182313914387
27,0.0009970089730807579
28,0.9998333749895859
29,0.9998461893409213
30,0.9998571734628293
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.49987509367974015
5,0.9980059820538385
6,0.9990014977533699
7,0.9990014977533699
8,0.9980059820538385
9,0.9993339993339992
10,0.9993339993339992
11,0.9990014977533699
12,0.0009970089730807579
13,0.9995003747189608
14,0.9996002398560864
15,0.4997503744383424
16,0.7997201678992605
17,0.0009970089730807579
18,0.9996668332500417
19,0.9997144081108097
20,0.14293874053976866
21,0.0009970089730807579
22,0.9995003747189608
23,0.4997503744383424
24,0.9996002398560864
25,0.9980059820538385
26,0.0009970089730807579
27,0.9997500937148568
28,0.9997778518271686
29,0.9996668332500417
30,0.9997144081108097
0,0.0
1,0.0
2,0.9980059820538385
3,0.0009970089730807579
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.000333000333000333
8,0.0009970089730807579
9,0.9980059820538385
10,0.9990014977533699
11,0.9995003747189608
12,0.9993339993339992
13,0.9990014977533699
14,0.9995003747189608
15,0.9996002398560864
16,0.9980059820538385
17,0.0002498126405196103
18,0.9996668332500417
19,0.9980059820538385
20,0.9997144081108097
21,0.9996002398560864
22,0.00012495314257153568
23,0.9996668332500417
24,0.9980059820538385
25,0.4997503744383424
26,0.0009970089730807579
27,0.9997144081108097
28,0.9993339993339992
29,0.0009970089730807579
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.0009970089730807579
5,0.4997503744383424
6,0.33333333333333326
7,0.9980059820538385
8,0.9993339993339992
9,0.9995003747189608
10,0.3999600239856086
11,0.0001998800719568259
12,0.9980059820538385
13,0.9980059820538385
14,0.0009970089730807579
15,0.9990014977533699
16,0.9980059820538385
17,0.9996668332500417
18,0.9997144081108097
19,0.9990014977533699
20,0.9980059820538385
21,0.4999583437473965
22,0.9993339993339992
23,0.9995003747189608
24,0.9997500937148568
25,0.9996002398560864
26,0.9997778518271686
27,0.9996668332500417
28,0.9990014977533699
29,0.9997144081108097
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.0009970089730807579
5,0.4997503744383424
6,0.9980059820538385
7,0.9990014977533699
8,0.9980059820538385
9,0.9980059820538385
10,0.9993339993339992
11,0.9990014977533699
12,0.0004992511233150274
13,0.9980059820538385
14,0.9995003747189608
15,0.9996002398560864
16,0.49987509367974015
17,0.6663336663336663
18,0.0001665833749791771
19,0.8569184635156362
20,0.0009970089730807579
21,0.9990014977533699
22,0.9993339993339992
23,0.9995003747189608
24,0.25006245316012987
25,0.9996002398560864
26,0.733253349330134
27,0.9980059820538385
28,0.0009970089730807579
29,0.4999167083125104
30,0.9996668332500417
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.49987509367974015
5,0.9980059820538385
6,0.9990014977533699
7,0.0002498126405196103
8,0.9993339993339992
9,0.9980059820538385
10,0.9990014977533699
11,0.9995003747189608
12,0.0009970089730807579
13,0.9980059820538385
14,0.9993339993339992
15,0.0009970089730807579
16,0.9990014977533699
17,0.9995003747189608
18,0.9980059820538385
19,0.9995003747189608
20,0.9996002398560864
21,0.9996002398560864
22,0.9993339993339992
23,0.9996668332500417
24,0.9997144081108097
25,0.9996668332500417
26,0.00012495314257153568
27,0.9997144081108097
28,0.9980059820538385
29,0.0009970089730807579
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.9980059820538385
6,0.9980059820538385
7,0.0004992511233150274
8,0.000333000333000333
9,0.9990014977533699
10,0.9990014977533699
11,0.9980059820538385
12,0.9993339993339992
13,0.9995003747189608
14,0.9990014977533699
15,0.9980059820538385
16,0.9980059820538385
17,0.0009970089730807579
18,0.9993339993339992
19,0.9993339993339992
20,0.9995003747189608
21,0.9980059820538385
22,0.0009970089730807579
23,0.9993339993339992
24,0.9990014977533699
25,0.9996002398560864
26,0.9996668332500417
27,0.9995003747189608
28,0.9980059820538385
29,0.9996002398560864
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9995004995004996
4,0.0
5,0.0009970089730807579
6,0.9980059820538385
7,0.9993339993339992
8,0.9980059820538385
9,0.9990014977533699
10,0.9995003747189608
11,0.9993339993339992
12,0.0009970089730807579
13,0.9980059820538385
14,0.9990014977533699
15,0.9996002398560864
16,0.9996668332500417
17,0.9995003747189608
18,0.25006245316012987
19,0.9996002398560864
20,0.0009970089730807579
21,0.9997144081108097
22,0.9996668332500417
23,0.9997500937148568
24,0.9997144081108097
25,0.9997778518271686
26,0.0009970089730807579
27,0.9998000599820054
28,0.6663336663336663
29,0.9997500937148568
30,0.9993339993339992
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.49987509367974015
5,0.0009970089730807579
6,0.4997503744383424
7,0.0009970089730807579
8,0.4999167083125104
9,0.4997503744383424
10,0.9980059820538385
11,0.9980059820538385
12,0.0009970089730807579
13,0.6663336663336663
14,0.9980059820538385
15,0.9990014977533699
16,0.0004992511233150274
17,0.9993339993339992
18,0.9995003747189608
19,0.9996002398560864
20,0.0004992511233150274
21,0.0004992511233150274
22,0.0009970089730807579
23,0.7141225189204627
24,0.9990014977533699
25,0.9993339993339992
26,0.0009970089730807579
27,0.9996668332500417
28,0.9980059820538385
29,0.0004992511233150274
30,0.0004992511233150274
0,0.0
1,0.0
2,0.4997503744383424
3,0.33333333333333326
4,0.9980059820538385
5,0.9980059820538385
6,0.0009970089730807579
7,0.42853062973011563
8,0.5998400959424345
9,0.0009970089730807579
10,0.9990014977533699
11,0.9990014977533699
12,0.9980059820538385
13,0.9993339993339992
14,0.9993339993339992
15,0.9995003747189608
16,0.9996002398560864
17,0.0001665833749791771
18,0.49987509367974015
19,0.8569184635156362
20,0.9980059820538385
21,0.9990014977533699
22,0.9993339993339992
23,0.0009970089730807579
24,0.0009970089730807579
25,0.9995003747189608
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9980059820538385
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.9990014977533699
10,0.9980059820538385
11,0.9980059820538385
12,0.9995003747189608
13,0.9996002398560864
14,0.0004992511233150274
15,0.16674995835415624
16,0.9997144081108097
17,0.9993339993339992
18,0.9980059820538385
19,0.9980059820538385
20,0.9997144081108097
21,0.16674995835415624
22,0.6663336663336663
23,0.9997500937148568
24,0.9998333749895859
25,0.9980059820538385
26,0.9995003747189608
27,0.9997778518271686
28,0.9996002398560864
29,0.0009970089730807579
30,0.9996668332500417
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.25006245316012987
5,0.9980059820538385
6,0.9990014977533699
7,0.0009970089730807579
8,0.4997503744383424
9,0.9980059820538385
10,0.4997503744383424
11,0.9980059820538385
12,0.9993339993339992
13,0.9995003747189608
14,0.0004992511233150274
15,0.9980059820538385
16,0.0001998800719568259
17,0.6663336663336663
18,0.9990014977533699
19,0.0009970089730807579
20,0.9980059820538385
21,0.9996668332500417
22,0.9997144081108097
23,0.0009970089730807579
24,0.0009970089730807579
25,0.0009970089730807579
26,0.2000799520287827
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9997500937148568
30,0.7496877341993504
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.9980059820538385
6,0.9993339993339992
7,0.9995003747189608
8,0.9980059820538385
9,0.0001998800719568259
10,0.0009970089730807579
11,0.9990014977533699
12,0.0009970089730807579
13,0.1250780957141072
14,0.0009970089730807579
15,0.9980059820538385
16,0.9980059820538385
17,0.9990014977533699
18,0.9996668332500417
19,0.9997500937148568
20,0.9993339993339992
21,0.9995003747189608
22,0.0009970089730807579
23,0.4997503744383424
24,0.9993339993339992
25,0.11118516050205486
26,0.9995003747189608
27,0.9980059820538385
28,0.9997778518271686
29,0.9998000599820054
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.0009970089730807579
4,0.4997503744383424
5,0.0004992511233150274
6,0.33333333333333326
7,0.49987509367974015
8,0.9980059820538385
9,0.9990014977533699
10,0.9980059820538385
11,0.9993339993339992
12,0.9993339993339992
13,0.9995003747189608
14,0.9996002398560864
15,0.9995003747189608
16,0.0004992511233150274
17,0.9996002398560864
18,0.9980059820538385
19,0.9996668332500417
20,0.9980059820538385
21,0.9996668332500417
22,0.7496877341993504
23,0.9997144081108097
24,0.9997144081108097
25,0.7997201678992605
26,0.9990014977533699
27,0.9997500937148568
28,0.9980059820538385
29,0.9997778518271686
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9993339993339992
5,0.9995003747189608
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.9990014977533699
10,0.0009970089730807579
11,0.0009970089730807579
12,0.7496877341993504
13,0.6663336663336663
14,0.0009970089730807579
15,0.9996002398560864
16,0.9980059820538385
17,0.2000799520287827
18,0.9996668332500417
19,0.9980059820538385
20,0.5713265743252892
21,0.9997144081108097
22,0.0009970089730807579
23,0.00012495314257153568
24,0.0009970089730807579
25,0.9980059820538385
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0004992511233150274
29,0.0009970089730807579
30,0.4997503744383424
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.0004992511233150274
7,0.0009970089730807579
8,0.6663336663336663
9,0.9980059820538385
10,0.0009970089730807579
11,0.7496877341993504
12,0.4997503744383424
13,0.9990014977533699
14,0.0009970089730807579
15,0.0009970089730807579
16,0.9993339993339992
17,0.0009970089730807579
18,0.0009970089730807579
19,0.0009970089730807579
20,0.0009970089730807579
21,0.0009970089730807579
22,0.9980059820538385
23,0.9980059820538385
24,0.9980059820538385
25,0.0009970089730807579
26,0.9995003747189608
27,0.0009970089730807579
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9996002398560864
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.9980059820538385
5,0.33333333333333326
6,0.0004992511233150274
7,0.49987509367974015
8,0.9980059820538385
9,0.9980059820538385
10,0.9990014977533699
11,0.9993339993339992
12,0.9990014977533699
13,0.9995003747189608
14,0.9993339993339992
15,0.9995003747189608
16,0.9996002398560864
17,0.9980059820538385
18,0.9996002398560864
19,0.9996668332500417
20,0.9980059820538385
21,0.9996668332500417
22,0.33333333333333326
23,0.6663336663336663
24,0.9997144081108097
25,0.9997144081108097
26,0.9997500937148568
27,0.9997778518271686
28,0.9998000599820054
29,0.9980059820538385
30,0.9998182313914387
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9980059820538385
5,0.9990014977533699
6,0.9993339993339992
7,0.0002498126405196103
8,0.9980059820538385
9,0.0004992511233150274
10,0.9996002398560864
11,0.0009970089730807579
12,0.7496877341993504
13,0.9980059820538385
14,0.9996668332500417
15,0.9980059820538385
16,0.0009970089730807579
17,0.9997144081108097
18,0.9980059820538385
19,0.9990014977533699
20,0.9997500937148568
21,0.9997778518271686
22,0.9998000599820054
23,0.9998182313914387
24,0.9998333749895859
25,0.9993339993339992
26,0.9995003747189608
27,0.9996002398560864
28,0.9996668332500417
29,0.9998461893409213
30,0.9998571734628293
0,0.0
1,0.0
2,0.0009970089730807579
3,0.33333333333333326
4,0.0009970089730807579
5,0.0009970089730807579
6,0.0009970089730807579
7,0.9980059820538385
8,0.9990014977533699
9,0.9980059820538385
10,0.9993339993339992
11,0.9995003747189608
12,0.9980059820538385
13,0.9996002398560864
14,0.9990014977533699
15,0.9993339993339992
16,0.0001665833749791771
17,0.9980059820538385
18,0.9996668332500417
19,0.9980059820538385
20,0.9990014977533699
21,0.9997144081108097
22,0.9997500937148568
23,0.9995003747189608
24,0.9996002398560864
25,0.9996668332500417
26,0.9997144081108097
27,0.9997500937148568
28,0.9993339993339992
29,0.9997778518271686
30,0.9997778518271686
0,0.0
1,0.0
2,0.4997503744383424
3,0.33333333333333326
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.0009970089730807579
8,0.9980059820538385
9,0.9993339993339992
10,0.9995003747189608
11,0.0009970089730807579
12,0.6663336663336663
13,0.4997503744383424
14,0.9990014977533699
15,0.9996002398560864
16,0.9980059820538385
17,0.9996668332500417
18,0.9993339993339992
19,0.9997144081108097
20,0.0009970089730807579
21,0.4997503744383424
22,0.9995003747189608
23,0.6663336663336663
24,0.9996002398560864
25,0.9997500937148568
26,0.9996668332500417
27,0.9997778518271686
28,0.7496877341993504
29,0.28573468513494216
30,0.9997144081108097
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.9993339993339992
6,0.9995003747189608
7,0.14293874053976866
8,0.9980059820538385
9,0.9980059820538385
10,0.9996002398560864
11,0.9996668332500417
12,0.9980059820538385
13,0.9997144081108097
14,0.9980059820538385
15,0.9997500937148568
16,0.9997778518271686
17,0.9998000599820054
18,0.9998182313914387
19,0.0009970089730807579
20,0.9990014977533699
21,0.9998333749895859
22,0.9990014977533699
23,0.9998461893409213
24,0.4997503744383424
25,0.9980059820538385
26,0.9990014977533699
27,0.9980059820538385
28,0.16674995835415624
29,0.9998571734628293
30,0.999866693328001
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.9990014977533699
10,0.9993339993339992
11,0.9995003747189608
12,0.9990014977533699
13,0.9996002398560864
14,0.9993339993339992
15,0.9996668332500417
16,0.9995003747189608
17,0.9997144081108097
18,0.000333000333000333
19,0.000333000333000333
20,0.9980059820538385
21,0.9997500937148568
22,0.9997778518271686
23,0.9996002398560864
24,0.000333000333000333
25,0.9996668332500417
26,0.9997144081108097
27,0.6665555925802511
28,9.997000899730081e-05
29,0.9997500937148568
30,0.9995003747189608
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.7496877341993504
5,0.9980059820538385
6,0.4997503744383424
7,0.6663336663336663
8,0.9980059820538385
9,0.5998400959424345
10,0.0009970089730807579
11,0.0004992511233150274
12,0.9980059820538385
13,0.0004992511233150274
14,0.0009970089730807579
15,0.0004992511233150274
16,0.9980059820538385
17,0.33333333333333326
18,0.9980059820538385
19,0.0009970089730807579
20,0.0004992511233150274
21,0.9990014977533699
22,0.0009970089730807579
23,0.3333333333333333
24,0.0004992511233150274
25,0.9993339993339992
26,0.0004992511233150274
27,0.9980059820538385
28,0.0004992511233150274
29,0.9995003747189608
30,0.8332083645755227
0,0.0
1,0.0
2,0.9980059820538385
3,0.0009970089730807579
4,0.4997503744383424
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.0009970089730807579
9,0.9995003747189608
10,0.9996002398560864
11,0.9996668332500417
12,0.9990014977533699
13,0.9997144081108097
14,0.9990014977533699
15,0.4997503744383424
16,0.9993339993339992
17,0.9997500937148568
18,0.00011107408641563923
19,0.9980059820538385
20,0.9993339993339992
21,0.9995003747189608
22,0.9995003747189608
23,0.9980059820538385
24,0.9980059820538385
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9980059820538385
28,0.9996002398560864
29,0.0009970089730807579
30,0.9996668332500417
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.9995003747189608
10,0.0001998800719568259
11,0.9996002398560864
12,0.9996668332500417
13,0.0009970089730807579
14,0.4997503744383424
15,0.9980059820538385
16,0.9980059820538385
17,0.000333000333000333
18,0.9997144081108097
19,0.9997500937148568
20,0.9997778518271686
21,0.9980059820538385
22,0.9998000599820054
23,0.9995003747189608
24,0.0009970089730807579
25,0.9998182313914387
26,0.9996002398560864
27,0.0009970089730807579
28,0.4997503744383424
29,0.9980059820538385
30,0.9980059820538385
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.0009970089730807579
5,0.4997503744383424
6,0.49987509367974015
7,0.6663336663336663
8,0.9980059820538385
9,0.0004992511233150274
10,0.9980059820538385
11,0.0009970089730807579
12,0.0009970089730807579
13,0.0009970089730807579
14,0.0009970089730807579
15,0.0009970089730807579
16,0.25006245316012987
17,0.33333333333333326
18,0.0009970089730807579
19,0.49987509367974015
20,0.4997503744383424
21,0.0009970089730807579
22,0.9993339993339992
23,0.0009970089730807579
24,0.6666000133306672
25,0.0009970089730807579
26,0.9980059820538385
27,0.9990014977533699
28,0.9980059820538385
29,0.9980059820538385
30,0.9993339993339992
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9990014977533699
7,0.9993339993339992
8,0.0001998800719568259
9,0.0009970089730807579
10,0.9993339993339992
11,0.9995003747189608
12,0.9995003747189608
13,0.9996002398560864
14,0.0009970089730807579
15,0.4997503744383424
16,0.9996668332500417
17,0.4997503744383424
18,0.0009970089730807579
19,0.0001427959445951735
20,0.9996002398560864
21,0.9996668332500417
22,0.0009970089730807579
23,0.0009970089730807579
24,0.9980059820538385
25,0.9997144081108097
26,0.9997500937148568
27,0.0009970089730807579
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9997144081108097
0,0.0
1,0.0
2,0.4997503744383424
3,0.33333333333333326
4,0.49987509367974015
5,0.9980059820538385
6,0.6665000832916875
7,0.0009970089730807579
8,0.9980059820538385
9,0.6663336663336663
10,0.0009970089730807579
11,0.2000799520287827
12,0.9990014977533699
13,0.9993339993339992
14,0.0009970089730807579
15,0.0009970089730807579
16,0.9995003747189608
17,0.9996002398560864
18,0.0009970089730807579
19,0.9990014977533699
20,0.9996668332500417
21,0.0009970089730807579
22,0.4997503744383424
23,0.4997503744383424
24,0.0009970089730807579
25,0.9997144081108097
26,0.9980059820538385
27,0.0009970089730807579
28,0.9997500937148568
29,0.9980059820538385
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.25006245316012987
5,0.9990014977533699
6,0.4997503744383424
7,0.9980059820538385
8,0.9990014977533699
9,0.000333000333000333
10,0.9980059820538385
11,0.9993339993339992
12,0.9993339993339992
13,0.9995003747189608
14,0.9995003747189608
15,0.9980059820538385
16,0.9980059820538385
17,0.9996002398560864
18,0.9996002398560864
19,0.9990014977533699
20,0.9996668332500417
21,0.9997144081108097
22,0.9980059820538385
23,0.9995003747189608
24,0.9996002398560864
25,0.9996668332500417
26,0.9997500937148568
27,0.9997778518271686
28,0.9997144081108097
29,0.9998000599820054
30,0.9998182313914387
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9995004995004996
4,0.0
5,0.000333000333000333
6,0.9980059820538385
7,0.7496877341993504
8,0.9980059820538385
9,0.9990014977533699
10,0.0009970089730807579
11,0.0009970089730807579
12,0.9980059820538385
13,0.0009970089730807579
14,0.9993339993339992
15,0.9995003747189608
16,0.9996002398560864
17,0.0009970089730807579
18,0.0009970089730807579
19,0.0009970089730807579
20,0.9996668332500417
21,0.9997144081108097
22,0.9997500937148568
23,0.00011107408641563923
24,0.000333000333000333
25,0.0009970089730807579
26,0.4997503744383424
27,0.0009970089730807579
28,0.0009970089730807579
29,0.4997503744383424
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.0004992511233150274
7,0.9980059820538385
8,0.0004992511233150274
9,0.9990014977533699
10,0.000333000333000333
11,0.9980059820538385
12,0.9995003747189608
13,0.0004992511233150274
14,0.0009970089730807579
15,0.9980059820538385
16,0.9990014977533699
17,0.9980059820538385
18,0.9996668332500417
19,0.0002498126405196103
20,0.9997144081108097
21,0.9997500937148568
22,0.9980059820538385
23,0.9997778518271686
24,0.0009970089730807579
25,0.5713265743252892
26,0.9980059820538385
27,0.4997503744383424
28,0.9980059820538385
29,9.997000899730081e-05
30,0.9980059820538385
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9993339993339992
7,0.0009970089730807579
8,0.9990014977533699
9,0.9980059820538385
10,0.9993339993339992
11,0.9995003747189608
12,0.9996002398560864
13,0.9980059820538385
14,0.9980059820538385
15,0.9980059820538385
16,0.9990014977533699
17,0.7496877341993504
18,0.9980059820538385
19,0.0009970089730807579
20,0.1250780957141072
21,0.9980059820538385
22,0.9996668332500417
23,0.0004992511233150274
24,0.9997144081108097
25,0.9997500937148568
26,0.9997778518271686
27,0.9980059820538385
28,0.0009970089730807579
29,0.9980059820538385
30,0.9993339993339992
0,0.0
1,0.0
2,0.9980059820538385
3,0.0009970089730807579
4,0.9980059820538385
5,0.9990014977533699
6,0.9993339993339992
7,0.5713265743252892
8,0.9995003747189608
9,0.9996002398560864
10,0.9990014977533699
11,0.9993339993339992
12,0.9980059820538385
13,0.9995003747189608
14,0.9996002398560864
15,0.9980059820538385
16,0.9996668332500417
17,0.9996668332500417
18,0.9997144081108097
19,0.0004992511233150274
20,0.0009970089730807579
21,0.9997144081108097
22,0.9997500937148568
23,0.9980059820538385
24,0.00011107408641563923
25,0.0009970089730807579
26,0.4997503744383424
27,0.0009970089730807579
28,0.9997500937148568
29,0.6663336663336663
30,0.9997500937148568
0,0.0
1,0.0
2,0.4997503744383424
3,0.33333333333333326
4,0.0009970089730807579
5,0.0009970089730807579
6,0.9980059820538385
7,0.0009970089730807579
8,0.9990014977533699
9,0.0009970089730807579
10,0.9993339993339992
11,0.9980059820538385
12,0.16674995835415624
13,0.9995003747189608
14,0.9980059820538385
15,0.0009970089730807579
16,0.9996002398560864
17,0.9990014977533699
18,0.9996668332500417
19,0.25006245316012987
20,0.9997144081108097
21,0.9997500937148568
22,0.4997503744383424
23,0.0009970089730807579
24,0.9980059820538385
25,0.9993339993339992
26,0.6663336663336663
27,0.9997778518271686
28,0.9995003747189608
29,0.9980059820538385
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.7496877341993504
5,0.9980059820538385
6,0.0004992511233150274
7,0.9980059820538385
8,0.9980059820538385
9,0.0004992511233150274
10,0.9990014977533699
11,0.9980059820538385
12,0.9993339993339992
13,0.0004992511233150274
14,0.9993339993339992
15,0.0009970089730807579
16,0.9980059820538385
17,0.9995003747189608
18,0.0001998800719568259
19,0.8330834582708646
20,0.0009970089730807579
21,0.0009970089730807579
22,0.6663336663336663
23,0.0009970089730807579
24,0.25006245316012987
25,0.0009970089730807579
26,0.9980059820538385
27,0.0009970089730807579
28,0.9980059820538385
29,0.0009970089730807579
30,0.9990014977533699
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.3999600239856086
9,0.9980059820538385
10,0.9980059820538385
11,0.9990014977533699
12,0.9990014977533699
13,0.9980059820538385
14,0.9990014977533699
15,0.9993339993339992
16,0.000333000333000333
17,0.6665000832916875
18,0.9995003747189608
19,0.7496877341993504
20,0.9990014977533699
21,0.9980059820538385
22,0.9995003747189608
23,0.0009970089730807579
24,0.9990014977533699
25,0.9980059820538385
26,0.9990014977533699
27,0.0009970089730807579
28,0.9993339993339992
29,0.9995003747189608
30,0.37498438085717856
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.0004992511233150274
5,0.0009970089730807579
6,0.9980059820538385
7,0.9990014977533699
8,0.0009970089730807579
9,0.9980059820538385
10,0.9980059820538385
11,0.0009970089730807579
12,0.9980059820538385
13,0.9980059820538385
14,0.9993339993339992
15,0.9995003747189608
16,0.9990014977533699
17,0.9996002398560864
18,0.9980059820538385
19,0.9995003747189608
20,0.9980059820538385
21,0.0004992511233150274
22,0.9996668332500417
23,0.9996002398560864
24,0.9997144081108097
25,0.9980059820538385
26,0.9980059820538385
27,0.000333000333000333
28,0.9997500937148568
29,0.0009970089730807579
30,0.9997778518271686
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.4999167083125104
7,0.0004992511233150274
8,0.9993339993339992
9,0.0002498126405196103
10,0.9980059820538385
11,0.7997201678992605
12,0.9980059820538385
13,0.0009970089730807579
14,0.0009970089730807579
15,0.0009970089730807579
16,0.0009970089730807579
17,0.9980059820538385
18,0.25006245316012987
19,0.9980059820538385
20,0.9990014977533699
21,0.0009970089730807579
22,0.9990014977533699
23,0.0009970089730807579
24,0.9980059820538385
25,0.0004992511233150274
26,0.9980059820538385
27,0.000333000333000333
28,0.0004992511233150274
29,0.0009970089730807579
30,0.9993339993339992
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.49987509367974015
5,0.0004992511233150274
6,0.9980059820538385
7,0.9980059820538385
8,0.9980059820538385
9,0.9980059820538385
10,0.9980059820538385
11,0.0004992511233150274
12,0.9993339993339992
13,0.9993339993339992
14,0.9995003747189608
15,0.0001998800719568259
16,0.9990014977533699
17,0.8330834582708646
18,0.9993339993339992
19,0.0009970089730807579
20,0.0009970089730807579
21,0.9995003747189608
22,0.0009970089730807579
23,0.9996002398560864
24,0.0009970089730807579
25,0.7496877341993504
26,0.0002498126405196103
27,0.6663336663336663
28,0.9980059820538385
29,0.0009970089730807579
30,0.9996668332500417
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.0009970089730807579
5,0.4997503744383424
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.0009970089730807579
10,0.9990014977533699
11,0.4997503744383424
12,0.9993339993339992
13,0.9995003747189608
14,0.000333000333000333
15,0.9980059820538385
16,0.9993339993339992
17,0.0009970089730807579
18,0.9996002398560864
19,0.9996002398560864
20,0.9996668332500417
21,0.9980059820538385
22,0.9996668332500417
23,0.9997144081108097
24,0.9980059820538385
25,0.9990014977533699
26,0.9997144081108097
27,0.9997500937148568
28,0.9997778518271686
29,0.9997500937148568
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9993339993339992
5,0.0002498126405196103
6,0.0009970089730807579
7,0.9980059820538385
8,0.9993339993339992
9,0.0002498126405196103
10,0.7997201678992605
11,0.0009970089730807579
12,0.9980059820538385
13,0.9990014977533699
14,0.8569184635156362
15,0.9980059820538385
16,0.0009970089730807579
17,0.0009970089730807579
18,0.0009970089730807579
19,0.9990014977533699
20,0.0009970089730807579
21,0.9993339993339992
22,0.9990014977533699
23,0.0002498126405196103
24,0.0009970089730807579
25,0.9993339993339992
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9990014977533699
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9980059820538385
5,0.9990014977533699
6,0.0009970089730807579
7,0.0009970089730807579
8,0.9990014977533699
9,0.9993339993339992
10,0.9980059820538385
11,0.25006245316012987
12,0.9980059820538385
13,0.9990014977533699
14,0.4997503744383424
15,0.9995003747189608
16,0.4999375234287143
17,0.000333000333000333
18,0.9993339993339992
19,0.0004992511233150274
20,0.9996002398560864
21,0.9995003747189608
22,0.9980059820538385
23,0.9996002398560864
24,0.9996668332500417
25,0.9997144081108097
26,0.9997500937148568
27,0.9997778518271686
28,0.9998000599820054
29,0.9998182313914387
30,0.9996668332500417
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9990014977533699
7,0.9993339993339992
8,0.9995003747189608
9,0.9993339993339992
10,0.9996002398560864
11,0.9996668332500417
12,0.9997144081108097
13,0.0009970089730807579
14,0.9995003747189608
15,0.9996002398560864
16,0.9996668332500417
17,0.9997144081108097
18,0.9997500937148568
19,0.9996668332500417
20,0.9980059820538385
21,0.9997778518271686
22,0.9998000599820054
23,0.9980059820538385
24,0.00012495314257153568
25,0.9998182313914387
26,0.0009970089730807579
27,0.9997144081108097
28,0.9998333749895859
29,0.9997500937148568
30,0.9998461893409213
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.0004992511233150274
5,0.6663336663336663
6,0.25006245316012987
7,0.42853062973011563
8,0.9980059820538385
9,0.0009970089730807579
10,0.0009970089730807579
11,0.9990014977533699
12,0.9993339993339992
13,0.9995003747189608
14,0.9996002398560864
15,0.0009970089730807579
16,0.9980059820538385
17,0.9996668332500417
18,0.0004992511233150274
19,0.4997503744383424
20,0.9980059820538385
21,0.9997144081108097
22,0.9997500937148568
23,0.9990014977533699
24,0.4997503744383424
25,0.6663336663336663
26,0.0009970089730807579
27,0.2000799520287827
28,0.9980059820538385
29,0.9980059820538385
30,0.0004992511233150274
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.0009970089730807579
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.9990014977533699
10,0.9993339993339992
11,0.0002498126405196103
12,0.9995003747189608
13,0.9996002398560864
14,0.0009970089730807579
15,0.4997503744383424
16,0.9995003747189608
17,0.9980059820538385
18,0.0001665833749791771
19,0.9990014977533699
20,0.9996668332500417
21,0.9997144081108097
22,0.33333333333333326
23,0.9997500937148568
24,0.9997778518271686
25,0.9998000599820054
26,0.9998182313914387
27,0.9990014977533699
28,0.9998333749895859
29,0.9996002398560864
30,0.9996668332500417
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.0
5,0.9980059820538385
6,0.33333333333333326
7,0.9980059820538385
8,0.9990014977533699
9,0.9990014977533699
10,0.9980059820538385
11,0.0004992511233150274
12,0.6663336663336663
13,0.0009970089730807579
14,0.9980059820538385
15,0.0004992511233150274
16,0.9993339993339992
17,0.0004992511233150274
18,0.9993339993339992
19,0.0009970089730807579
20,0.0004992511233150274
21,0.0004992511233150274
22,0.9980059820538385
23,0.9995003747189608
24,0.0004992511233150274
25,0.0004992511233150274
26,0.0002498126405196103
27,0.2000799520287827
28,0.9996002398560864
29,0.9996668332500417
30,0.9997144081108097
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.9990014977533699
6,0.9993339993339992
7,0.000333000333000333
8,0.9995003747189608
9,0.9980059820538385
10,0.2000799520287827
11,0.9995003747189608
12,0.9996002398560864
13,0.9996668332500417
14,0.9996002398560864
15,0.0009970089730807579
16,0.9997144081108097
17,0.9997500937148568
18,0.0009970089730807579
19,0.9980059820538385
20,0.9997778518271686
21,0.9990014977533699
22,0.7496877341993504
23,0.9996668332500417
24,0.0009970089730807579
25,0.9980059820538385
26,0.4997503744383424
27,0.9998000599820054
28,0.9998182313914387
29,0.9997144081108097
30,0.25006245316012987
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.0009970089730807579
6,0.0004992511233150274
7,0.9990014977533699
8,0.9993339993339992
9,0.9980059820538385
10,0.0009970089730807579
11,0.4997503744383424
12,0.7496877341993504
13,0.4997503744383424
14,0.9995003747189608
15,0.9996002398560864
16,0.7496877341993504
17,0.6663336663336663
18,0.0009970089730807579
19,0.9993339993339992
20,0.0001665833749791771
21,0.9980059820538385
22,0.9995003747189608
23,0.0009970089730807579
24,0.0009970089730807579
25,0.9980059820538385
26,0.9997144081108097
27,0.9996002398560864
28,0.9997500937148568
29,0.9996668332500417
30,0.9980059820538385
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.9990014977533699
7,0.7496877341993504
8,0.9993339993339992
9,0.8330834582708646
10,0.9993339993339992
11,0.9995003747189608
12,0.9996002398560864
13,0.0009970089730807579
14,0.9996668332500417
15,0.0009970089730807579
16,0.9980059820538385
17,0.9997144081108097
18,0.9995003747189608
19,0.9980059820538385
20,0.9997500937148568
21,0.9993339993339992
22,0.9980059820538385
23,0.9980059820538385
24,0.9996002398560864
25,0.9997778518271686
26,0.9996002398560864
27,0.9980059820538385
28,0.4997503744383424
29,0.9996668332500417
30,0.9993339993339992
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.9993339993339992
7,0.0004992511233150274
8,0.0009970089730807579
9,0.9995003747189608
10,0.0009970089730807579
11,0.9980059820538385
12,0.9996002398560864
13,0.9996668332500417
14,0.9997144081108097
15,0.9980059820538385
16,0.0004992511233150274
17,0.0009970089730807579
18,0.9980059820538385
19,0.9980059820538385
20,0.9997500937148568
21,0.9980059820538385
22,0.9980059820538385
23,0.9980059820538385
24,0.0004992511233150274
25,0.9990014977533699
26,0.6663336663336663
27,0.9980059820538385
28,0.9990014977533699
29,0.9997778518271686
30,0.9998000599820054
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.0009970089730807579
5,0.4997503744383424
6,0.9990014977533699
7,0.6663336663336663
8,0.0009970089730807579
9,0.9993339993339992
10,0.0009970089730807579
11,0.9995003747189608
12,0.0009970089730807579
13,0.14293874053976866
14,0.9980059820538385
15,0.9996002398560864
16,0.8569184635156362
17,0.6362810142688358
18,0.0009970089730807579
19,0.9996668332500417
20,0.0009970089730807579
21,0.0009970089730807579
22,0.0009970089730807579
23,0.0009970089730807579
24,0.9990014977533699
25,0.9997144081108097
26,0.000333000333000333
27,0.0009970089730807579
28,0.9980059820538385
29,0.0009970089730807579
30,0.9990014977533699
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.000333000333000333
5,0.9990014977533699
6,0.9980059820538385
7,0.9993339993339992
8,0.0009970089730807579
9,0.9990014977533699
10,0.9980059820538385
11,0.7498438085717856
12,0.9990014977533699
13,0.9990014977533699
14,0.9996002398560864
15,0.9980059820538385
16,0.9990014977533699
17,0.9990014977533699
18,0.9996002398560864
19,0.0004992511233150274
20,0.9993339993339992
21,0.0009970089730807579
22,0.9996668332500417
23,0.9997144081108097
24,0.9995003747189608
25,0.9980059820538385
26,0.9997500937148568
27,0.4997503744383424
28,0.9996002398560864
29,0.9996668332500417
30,0.9997778518271686
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.9995003747189608
6,0.16674995835415624
7,0.9980059820538385
8,0.9996002398560864
9,0.000333000333000333
10,0.0004992511233150274
11,0.33333333333333326
12,0.9980059820538385
13,0.0009970089730807579
14,0.9996002398560864
15,0.9996668332500417
16,0.9980059820538385
17,0.0009970089730807579
18,0.9997144081108097
19,0.9980059820538385
20,0.9997500937148568
21,0.9997778518271686
22,0.0009970089730807579
23,0.9990014977533699
24,0.9998000599820054
25,0.9993339993339992
26,0.8234429218373228
27,0.9998182313914387
28,0.9998333749895859
29,0.9990014977533699
30,0.000333000333000333
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.9980059820538385
5,0.000333000333000333
6,0.9980059820538385
7,0.0009970089730807579
8,0.9980059820538385
9,0.9980059820538385
10,0.9990014977533699
11,0.9980059820538385
12,0.9993339993339992
13,0.9995003747189608
14,0.9995003747189608
15,0.9996002398560864
16,0.9996002398560864
17,0.9996668332500417
18,0.9996668332500417
19,0.9980059820538385
20,0.0004992511233150274
21,0.2000799520287827
22,0.9997144081108097
23,0.9997500937148568
24,0.0009970089730807579
25,0.9997144081108097
26,0.9980059820538385
27,0.9997778518271686
28,0.9997500937148568
29,0.9997778518271686
30,0.9998000599820054
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.0009970089730807579
5,0.9980059820538385
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.0004992511233150274
10,0.9990014977533699
11,0.9993339993339992
12,0.4997503744383424
13,0.9993339993339992
14,0.9980059820538385
15,0.9995003747189608
16,0.9996002398560864
17,0.9996668332500417
18,0.9980059820538385
19,0.9997144081108097
20,0.9995003747189608
21,0.9997500937148568
22,0.0009970089730807579
23,0.9996002398560864
24,0.9997778518271686
25,0.9996668332500417
26,0.9998000599820054
27,0.9997144081108097
28,0.9990014977533699
29,0.9993339993339992
30,0.9998182313914387
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.0009970089730807579
5,0.0009970089730807579
6,0.9980059820538385
7,0.4997503744383424
8,0.33333333333333326
9,0.9980059820538385
10,0.9990014977533699
11,0.9990014977533699
12,0.9993339993339992
13,0.9995003747189608
14,0.33333333333333326
15,0.9980059820538385
16,0.9990014977533699
17,0.9993339993339992
18,0.9995003747189608
19,0.9996002398560864
20,0.9996668332500417
21,0.9996002398560864
22,0.9993339993339992
23,0.9996668332500417
24,0.9990014977533699
25,0.9997144081108097
26,0.9997144081108097
27,0.0009970089730807579
28,0.9997500937148568
29,0.9997778518271686
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.0004992511233150274
5,0.6663336663336663
6,0.0009970089730807579
7,0.7496877341993504
8,0.9980059820538385
9,0.9980059820538385
10,0.0009970089730807579
11,0.8330834582708646
12,0.4997503744383424
13,0.6663336663336663
14,0.0009970089730807579
15,0.0009970089730807579
16,0.0009970089730807579
17,0.8747969511433212
18,0.0009970089730807579
19,0.0009970089730807579
20,0.0009970089730807579
21,0.4997503744383424
22,0.0009970089730807579
23,0.9980059820538385
24,0.0009970089730807579
25,0.6663336663336663
26,0.0009970089730807579
27,0.4997503744383424
28,0.6663336663336663
29,0.7646297712168441
30,0.0009970089730807579
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.9980059820538385
7,0.9993339993339992
8,0.2500312382856429
9,0.9995003747189608
10,0.9980059820538385
11,0.9980059820538385
12,0.9996002398560864
13,0.9990014977533699
14,0.9996668332500417
15,0.9990014977533699
16,0.9993339993339992
17,0.9997144081108097
18,0.9997500937148568
19,0.9997778518271686
20,0.9980059820538385
21,0.9998000599820054
22,0.5713265743252892
23,0.9998182313914387
24,0.9998333749895859
25,0.9980059820538385
26,0.9998461893409213
27,0.9995003747189608
28,0.9996002398560864
29,0.0004992511233150274
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9995004995004996
4,0.0
5,0.9980059820538385
6,0.9993339993339992
7,0.9995003747189608
8,0.0009970089730807579
9,0.7496877341993504
10,0.4997503744383424
11,0.9980059820538385
12,0.0009970089730807579
13,0.9996002398560864
14,0.0009970089730807579
15,0.0009970089730807579
16,0.4997503744383424
17,0.4545124057075343
18,0.0004992511233150274
19,0.3999600239856086
20,0.6663336663336663
21,0.9980059820538385
22,0.9996668332500417
23,0.9997144081108097
24,0.0009970089730807579
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9997500937148568
28,0.6663336663336663
29,0.9997778518271686
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.49987509367974015
5,0.3999600239856086
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.9993339993339992
10,0.9980059820538385
11,0.0001998800719568259
12,0.9980059820538385
13,0.0009970089730807579
14,0.9990014977533699
15,0.9980059820538385
16,0.9980059820538385
17,0.9993339993339992
18,0.9980059820538385
19,0.9995003747189608
20,0.4997503744383424
21,0.9996002398560864
22,0.9980059820538385
23,0.9996668332500417
24,0.9997144081108097
25,0.9997500937148568
26,0.9996002398560864
27,0.9997778518271686
28,0.9993339993339992
29,0.4997503744383424
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.9980059820538385
6,0.3333333333333333
7,0.0009970089730807579
8,0.4997503744383424
9,0.9995003747189608
10,0.0009970089730807579
11,0.9980059820538385
12,0.9990014977533699
13,0.9993339993339992
14,0.9995003747189608
15,0.9996002398560864
16,0.9996002398560864
17,0.9996668332500417
18,0.6663336663336663
19,0.9996668332500417
20,0.9997144081108097
21,0.0009970089730807579
22,0.7496877341993504
23,0.0009970089730807579
24,0.7997201678992605
25,0.9997500937148568
26,0.9997144081108097
27,0.9980059820538385
28,0.6663336663336663
29,0.9997778518271686
30,0.9980059820538385
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.9995003747189608
7,0.0001998800719568259
8,0.9996002398560864
9,0.9996668332500417
10,0.9980059820538385
11,0.9980059820538385
12,0.9997144081108097
13,0.9997500937148568
14,0.9980059820538385
15,0.9997778518271686
16,0.9998000599820054
17,0.9990014977533699
18,9.088430428065073e-05
19,0.9998182313914387
20,0.9998333749895859
21,0.0004992511233150274
22,0.9980059820538385
23,0.9998461893409213
24,0.9993339993339992
25,7.141326858530316e-05
26,0.9980059820538385
27,0.9995003747189608
28,0.9993339993339992
29,0.9996002398560864
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.0004992511233150274
5,0.9980059820538385
6,0.9990014977533699
7,0.0009970089730807579
8,0.33333333333333326
9,0.9980059820538385
10,0.5998400959424345
11,0.9980059820538385
12,0.9990014977533699
13,0.0004992511233150274
14,0.9980059820538385
15,0.9993339993339992
16,0.9990014977533699
17,0.9993339993339992
18,0.9995003747189608
19,0.9996002398560864
20,0.9980059820538385
21,0.9980059820538385
22,0.9996668332500417
23,0.9990014977533699
24,0.9995003747189608
25,0.9997144081108097
26,0.9996002398560864
27,0.9996668332500417
28,0.9997144081108097
29,0.9997500937148568
30,9.088430428065073e-05
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.9993339993339992
9,0.9993339993339992
10,0.9995003747189608
11,0.9996002398560864
12,0.9996668332500417
13,0.9997144081108097
14,0.9995003747189608
15,0.9997500937148568
16,0.9980059820538385
17,0.9997778518271686
18,0.9980059820538385
19,0.9980059820538385
20,0.9990014977533699
21,0.9998571734628293
22,0.9998000599820054
23,0.9996002398560864
24,0.9990014977533699
25,0.9998182313914387
26,0.9980059820538385
27,0.9996668332500417
28,0.9998333749895859
29,0.9997144081108097
30,0.9998461893409213
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.000333000333000333
6,0.9980059820538385
7,0.9995003747189608
8,0.9980059820538385
9,0.9996002398560864
10,0.9990014977533699
11,0.9996668332500417
12,0.9990014977533699
13,0.9993339993339992
14,0.9993339993339992
15,0.9980059820538385
16,0.9997144081108097
17,0.9997500937148568
18,0.9980059820538385
19,0.0009970089730807579
20,0.9995003747189608
21,0.9980059820538385
22,0.0009970089730807579
23,0.9997778518271686
24,0.9980059820538385
25,0.9996002398560864
26,0.9998000599820054
27,0.9998182313914387
28,0.9990014977533699
29,0.0009970089730807579
30,0.9996668332500417
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.0002498126405196103
7,0.9980059820538385
8,0.2000799520287827
9,0.9980059820538385
10,0.9980059820538385
11,0.0009970089730807579
12,0.9980059820538385
13,0.000333000333000333
14,0.9980059820538385
15,0.9990014977533699
16,0.9996002398560864
17,0.33333333333333326
18,0.9996668332500417
19,0.9997144081108097
20,0.0009970089730807579
21,0.9993339993339992
22,0.9990014977533699
23,0.9993339993339992
24,0.9980059820538385
25,0.000333000333000333
26,0.9997500937148568
27,0.9997778518271686
28,0.5998400959424345
29,0.9995003747189608
30,0.9996002398560864
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.49987509367974015
5,0.9980059820538385
6,0.0009970089730807579
7,0.9990014977533699
8,0.9993339993339992
9,0.4997503744383424
10,0.9980059820538385
11,0.9995003747189608
12,0.9996002398560864
13,0.9990014977533699
14,0.0001665833749791771
15,0.0009970089730807579
16,0.9990014977533699
17,0.0009970089730807579
18,0.0009970089730807579
19,0.0009970089730807579
20,0.9993339993339992
21,0.0009970089730807579
22,0.0009970089730807579
23,0.0009970089730807579
24,0.0009970089730807579
25,0.9995003747189608
26,0.0009970089730807579
27,0.9996002398560864
28,0.9980059820538385
29,0.0004992511233150274
30,0.0004992511233150274
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.9993339993339992
9,0.9980059820538385
10,0.9995003747189608
11,0.9995003747189608
12,0.9996002398560864
13,0.9996002398560864
14,0.9997144081108097
15,0.0004992511233150274
16,0.9996668332500417
17,0.9996668332500417
18,0.9997144081108097
19,0.0004992511233150274
20,0.9997500937148568
21,0.9996668332500417
22,0.9997144081108097
23,0.9997500937148568
24,0.9997778518271686
25,0.9997778518271686
26,0.9998000599820054
27,0.9980059820538385
28,0.9998182313914387
29,9.997000899730081e-05
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.6663336663336663
4,0.9990014977533699
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.0009970089730807579
9,0.9995003747189608
10,0.0009970089730807579
11,0.9996002398560864
12,0.0009970089730807579
13,0.0009970089730807579
14,0.9996668332500417
15,0.9997144081108097
16,0.9980059820538385
17,0.0009970089730807579
18,0.9997500937148568
19,0.6663336663336663
20,0.9997778518271686
21,0.9980059820538385
22,0.9998000599820054
23,0.4997503744383424
24,0.9998182313914387
25,0.9980059820538385
26,0.6663336663336663
27,0.9990014977533699
28,0.9998333749895859
29,0.9980059820538385
30,0.9998461893409213
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9980059820538385
5,0.9990014977533699
6,0.0009970089730807579
7,0.9980059820538385
8,0.000333000333000333
9,0.000333000333000333
10,0.0009970089730807579
11,0.9980059820538385
12,0.3999600239856086
13,0.0009970089730807579
14,0.0009970089730807579
15,0.4997503744383424
16,0.9980059820538385
17,0.9995003747189608
18,0.6663336663336663
19,0.9996002398560864
20,0.9996668332500417
21,0.9980059820538385
22,0.0009970089730807579
23,0.9997144081108097
24,0.9990014977533699
25,0.00012495314257153568
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9993339993339992
29,0.0009970089730807579
30,0.4997503744383424
0,0.0
1,0.0
2,0.0009970089730807579
3,0.0009970089730807579
4,0.9980059820538385
5,0.0004992511233150274
6,0.9980059820538385
7,0.6663336663336663
8,0.25006245316012987
9,0.0009970089730807579
10,0.5998400959424345
11,0.0009970089730807579
12,0.9990014977533699
13,0.9980059820538385
14,0.33333333333333326
15,0.0009970089730807579
16,0.0009970089730807579
17,0.0009970089730807579
18,0.9980059820538385
19,0.49987509367974015
20,0.9980059820538385
21,0.9995003747189608
22,0.0009970089730807579
23,0.0009970089730807579
24,0.4997503744383424
25,0.0009970089730807579
26,0.9990014977533699
27,0.0009970089730807579
28,0.8998300509847045
29,0.9980059820538385
30,0.9993339993339992
0,0.0
1,0.0
2,0.9980059820538385
3,0.0009970089730807579
4,0.9980059820538385
5,0.0004992511233150274
6,0.6663336663336663
7,0.0009970089730807579
8,0.9990014977533699
9,0.3333333333333333
10,0.9993339993339992
11,0.0009970089730807579
12,0.9980059820538385
13,0.9995003747189608
14,0.0009970089730807579
15,0.9990014977533699
16,0.9990014977533699
17,0.9980059820538385
18,0.9996002398560864
19,0.9996668332500417
20,0.0009970089730807579
21,0.0009970089730807579
22,0.0009970089730807579
23,0.9980059820538385
24,0.0004992511233150274
25,0.0004992511233150274
26,0.0004992511233150274
27,0.9995003747189608
28,0.9980059820538385
29,0.9997144081108097
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9990019960079839
4,0.0
5,0.9990014977533699
6,0.9993339993339992
7,0.9980059820538385
8,0.0009970089730807579
9,0.4997503744383424
10,0.0004992511233150274
11,0.0009970089730807579
12,0.9980059820538385
13,0.7496877341993504
14,0.9995003747189608
15,0.0009970089730807579
16,0.0001998800719568259
17,0.9980059820538385
18,0.0009970089730807579
19,0.9980059820538385
20,0.9996668332500417
21,0.0009970089730807579
22,0.9997144081108097
23,0.9990014977533699
24,0.0009970089730807579
25,0.9980059820538385
26,0.0009970089730807579
27,0.9990014977533699
28,0.9980059820538385
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9990014977533699
8,0.9990014977533699
9,0.9993339993339992
10,0.9993339993339992
11,0.0002498126405196103
12,0.9980059820538385
13,0.9980059820538385
14,0.9993339993339992
15,0.9996002398560864
16,0.9995003747189608
17,0.9996002398560864
18,0.9996002398560864
19,0.9996668332500417
20,0.9993339993339992
21,0.9993339993339992
22,0.0009970089730807579
23,0.9997144081108097
24,0.0009970089730807579
25,0.9997500937148568
26,0.9997778518271686
27,0.9998000599820054
28,0.9996668332500417
29,0.0009970089730807579
30,0.9998182313914387
0,0.0
1,0.0
2,0.0009970089730807579
3,0.4997503744383424
4,0.0009970089730807579
5,0.9980059820538385
6,0.9980059820538385
7,0.42853062973011563
8,0.9980059820538385
9,0.33333333333333326
10,0.6663336663336663
11,0.0009970089730807579
12,0.9980059820538385
13,0.9980059820538385
14,0.9990014977533699
15,0.0009970089730807579
16,0.9980059820538385
17,0.9990014977533699
18,0.0002498126405196103
19,0.9980059820538385
20,0.9993339993339992
21,0.0009970089730807579
22,0.9995003747189608
23,0.0009970089730807579
24,0.9996002398560864
25,0.4997503744383424
26,0.9996668332500417
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9993339993339992
30,0.9997144081108097
0,0.0
1,0.9990019960079839
2,0.0
3,0.33333333333333326
4,0.9980059820538385
5,0.9993339993339992
6,0.9980059820538385
7,0.9995003747189608
8,0.9980059820538385
9,0.9995003747189608
10,0.9996002398560864
11,0.9996668332500417
12,0.9997144081108097
13,0.9997500937148568
14,0.9997778518271686
15,0.9990014977533699
16,0.9998000599820054
17,0.9980059820538385
18,9.088430428065073e-05
19,0.9980059820538385
20,0.9980059820538385
21,0.9998182313914387
22,0.9998333749895859
23,0.9998461893409213
24,0.0002498126405196103
25,0.9980059820538385
26,0.9998571734628293
27,0.9993339993339992
28,0.9995003747189608
29,0.999866693328001
30,0.0004992511233150274
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.25006245316012987
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.9995003747189608
10,0.9990014977533699
11,0.9993339993339992
12,0.9995003747189608
13,0.0009970089730807579
14,0.8747969511433212
15,0.9996002398560864
16,0.9996002398560864
17,0.4997503744383424
18,0.9996668332500417
19,0.9997144081108097
20,0.9980059820538385
21,0.9997500937148568
22,0.0001665833749791771
23,0.9996668332500417
24,0.9980059820538385
25,0.9997778518271686
26,0.9998000599820054
27,0.9998182313914387
28,0.9997144081108097
29,0.9980059820538385
30,0.9990014977533699
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.49987509367974015
5,0.9980059820538385
6,0.0002498126405196103
7,0.9990014977533699
8,0.9993339993339992
9,0.9993339993339992
10,0.9995003747189608
11,0.9995003747189608
12,0.9996002398560864
13,0.9996668332500417
14,0.9980059820538385
15,0.9996002398560864
16,0.0009970089730807579
17,0.6663336663336663
18,0.9980059820538385
19,0.0009970089730807579
20,0.9997144081108097
21,0.8330834582708646
22,0.0009970089730807579
23,0.0009970089730807579
24,0.0009970089730807579
25,0.9980059820538385
26,0.0004992511233150274
27,0.9997500937148568
28,0.9997778518271686
29,0.0004992511233150274
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.4997503744383424
5,0.9980059820538385
6,0.0004992511233150274
7,0.9980059820538385
8,0.9980059820538385
9,0.9990014977533699
10,0.9990014977533699
11,0.9993339993339992
12,0.0009970089730807579
13,0.9995003747189608
14,0.9980059820538385
15,0.9993339993339992
16,0.0009970089730807579
17,0.9980059820538385
18,0.0001998800719568259
19,0.9993339993339992
20,0.9995003747189608
21,0.9996002398560864
22,0.0004992511233150274
23,0.9993339993339992
24,0.9996668332500417
25,0.0004992511233150274
26,0.9995003747189608
27,0.0009970089730807579
28,0.9997144081108097
29,0.9996668332500417
30,0.9997500937148568
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.0004992511233150274
9,0.5554815061646118
10,0.9980059820538385
11,0.9996668332500417
12,0.9980059820538385
13,0.9980059820538385
14,0.9980059820538385
15,0.9996002398560864
16,0.6663336663336663
17,0.9996668332500417
18,0.9990014977533699
19,0.9990014977533699
20,0.9993339993339992
21,0.0009970089730807579
22,0.7496877341993504
23,0.9997144081108097
24,0.0009970089730807579
25,0.4997503744383424
26,0.9997500937148568
27,0.9995003747189608
28,0.9996668332500417
29,0.00011107408641563923
30,0.16674995835415624
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9995004995004996
4,0.9996668887408395
5,0.9997501249375313
6,0.9990019960079839
7,0.9990019960079839
8,0.0
9,0.9980059820538385
10,0.9980059820538385
11,0.9996668332500417
12,0.9990014977533699
13,0.9980059820538385
14,0.9997144081108097
15,0.00012495314257153568
16,0.9997500937148568
17,0.9980059820538385
18,0.0009970089730807579
19,0.9997778518271686
20,0.0769822348688764
21,0.9993339993339992
22,0.9998000599820054
23,0.4997503744383424
24,0.9995003747189608
25,0.6663336663336663
26,0.9998182313914387
27,0.9996002398560864
28,0.9996668332500417
29,0.9998333749895859
30,0.9997144081108097
0,0.0
1,0.9990019960079839
2,0.0
3,0.33333333333333326
4,0.9980059820538385
5,0.9980059820538385
6,0.9980059820538385
7,0.9980059820538385
8,0.9993339993339992
9,0.9995003747189608
10,0.9996002398560864
11,0.0004992511233150274
12,0.33333333333333326
13,0.9996668332500417
14,0.9997144081108097
15,0.9980059820538385
16,0.49987509367974015
17,0.9980059820538385
18,0.9980059820538385
19,0.9990014977533699
20,0.9997500937148568
21,0.0009970089730807579
22,0.9993339993339992
23,0.9980059820538385
24,0.9997778518271686
25,0.9998000599820054
26,0.9998182313914387
27,0.9980059820538385
28,0.9995003747189608
29,0.9998333749895859
30,0.9998461893409213
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9993339993339992
5,0.0009970089730807579
6,0.0009970089730807579
7,0.9995003747189608
8,0.9980059820538385
9,0.0009970089730807579
10,0.9990014977533699
11,0.000333000333000333
12,0.25006245316012987
13,0.9980059820538385
14,0.0004992511233150274
15,0.9996002398560864
16,0.9996668332500417
17,0.0004992511233150274
18,0.0004992511233150274
19,0.0009970089730807579
20,0.4997503744383424
21,0.0009970089730807579
22,0.7776296789958903
23,0.9997144081108097
24,0.49987509367974015
25,0.0004992511233150274
26,0.9980059820538385
27,0.4997503744383424
28,0.9997500937148568
29,0.0004992511233150274
30,0.0004992511233150274
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.9980059820538385
5,0.4997503744383424
6,0.9980059820538385
7,0.9990014977533699
8,0.9990014977533699
9,0.9993339993339992
10,0.9995003747189608
11,0.7997201678992605
12,0.0009970089730807579
13,0.0009970089730807579
14,0.9993339993339992
15,0.9980059820538385
16,0.9995003747189608
17,0.9996002398560864
18,0.9996668332500417
19,0.9997144081108097
20,0.9997500937148568
21,0.9996002398560864
22,0.9996668332500417
23,0.9997144081108097
24,0.9997500937148568
25,0.9997778518271686
26,0.4997503744383424
27,0.0004992511233150274
28,0.9998000599820054
29,0.4444074197489726
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.6665000832916875
7,0.9980059820538385
8,0.9990014977533699
9,0.9995003747189608
10,0.9980059820538385
11,0.0004992511233150274
12,0.9996002398560864
13,0.8330834582708646
14,0.0009970089730807579
15,0.9993339993339992
16,0.0002498126405196103
17,0.9980059820538385
18,0.9995003747189608
19,0.33333333333333326
20,0.0009970089730807579
21,0.9980059820538385
22,0.9996002398560864
23,0.0009970089730807579
24,0.0001665833749791771
25,0.0009970089730807579
26,0.8569184635156362
27,0.9996668332500417
28,0.9997144081108097
29,0.8569184635156362
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9990019960079839
4,0.0
5,0.9980059820538385
6,0.9990014977533699
7,0.000333000333000333
8,0.9980059820538385
9,0.9990014977533699
10,0.9993339993339992
11,0.0009970089730807579
12,0.9990014977533699
13,0.9980059820538385
14,0.9980059820538385
15,0.9995003747189608
16,0.0009970089730807579
17,0.9996002398560864
18,0.9993339993339992
19,0.9980059820538385
20,0.9990014977533699
21,0.9990014977533699
22,0.9996668332500417
23,0.9996002398560864
24,0.0009970089730807579
25,0.9996668332500417
26,0.6663336663336663
27,0.9997144081108097
28,0.9997144081108097
29,0.9997500937148568
30,0.9997500937148568
0,0.0
1,0.0
2,0.0009970089730807579
3,0.4997503744383424
4,0.9980059820538385
5,0.7496877341993504
6,0.9990014977533699
7,0.0009970089730807579
8,0.9980059820538385
9,0.9993339993339992
10,0.9990014977533699
11,0.9980059820538385
12,0.9980059820538385
13,0.9993339993339992
14,0.9995003747189608
15,0.9996002398560864
16,0.9996668332500417
17,0.9995003747189608
18,0.9996002398560864
19,0.9980059820538385
20,0.9997144081108097
21,0.9996002398560864
22,0.9996668332500417
23,0.0009970089730807579
24,0.9980059820538385
25,0.9990014977533699
26,0.000333000333000333
27,0.9980059820538385
28,0.9997500937148568
29,0.9997144081108097
30,0.9990014977533699
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.49987509367974015
5,0.0009970089730807579
6,0.4997503744383424
7,0.9980059820538385
8,0.9993339993339992
9,0.9980059820538385
10,0.9995003747189608
11,0.9996002398560864
12,0.9996668332500417
13,0.9980059820538385
14,0.9990014977533699
15,0.0009970089730807579
16,0.0009970089730807579
17,0.9997144081108097
18,0.9980059820538385
19,0.6663336663336663
20,0.9993339993339992
21,0.6665555925802511
22,0.5998400959424345
23,0.9997500937148568
24,0.00011107408641563923
25,0.4997503744383424
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.9993339993339992
9,0.9995003747189608
10,0.9996002398560864
11,0.0002498126405196103
12,0.9995003747189608
13,0.9996668332500417
14,0.0009970089730807579
15,0.0001998800719568259
16,0.6663336663336663
17,0.9980059820538385
18,0.9997144081108097
19,0.9997500937148568
20,0.8330834582708646
21,0.9980059820538385
22,0.0009970089730807579
23,0.00011107408641563923
24,0.4997503744383424
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9980059820538385
28,0.9980059820538385
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9996668887408395
4,0.9997501249375313
5,0.9998000799680129
6,0.9995004995004996
7,0.9990019960079839
8,0.0
9,0.9980059820538385
10,0.9993339993339992
11,0.9990014977533699
12,0.0009970089730807579
13,0.0009970089730807579
14,0.9995003747189608
15,0.9996002398560864
16,0.9980059820538385
17,0.9996668332500417
18,0.9980059820538385
19,0.9997144081108097
20,0.25006245316012987
21,0.9990014977533699
22,0.9993339993339992
23,0.9995003747189608
24,0.9996002398560864
25,0.9996668332500417
26,0.9993339993339992
27,0.0009970089730807579
28,0.9997144081108097
29,0.9997500937148568
30,0.9997778518271686
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.7496877341993504
5,0.9980059820538385
6,0.0009970089730807579
7,0.9993339993339992
8,0.0009970089730807579
9,0.4997503744383424
10,0.6663336663336663
11,0.0009970089730807579
12,0.9980059820538385
13,0.33333333333333326
14,0.9990014977533699
15,0.0009970089730807579
16,0.9980059820538385
17,0.7496877341993504
18,0.0009970089730807579
19,0.9980059820538385
20,0.28573468513494216
21,0.0009970089730807579
22,0.9993339993339992
23,0.4997503744383424
24,0.9980059820538385
25,0.0004992511233150274
26,0.9995003747189608
27,0.0004992511233150274
28,0.0004992511233150274
29,0.0004992511233150274
30,0.0002498126405196103
0,0.0
1,0.0
2,0.9980059820538385
3,0.0009970089730807579
4,0.9980059820538385
5,0.9990014977533699
6,0.9990014977533699
7,0.0009970089730807579
8,0.9993339993339992
9,0.2000799520287827
10,0.9980059820538385
11,0.0004992511233150274
12,0.0009970089730807579
13,0.9993339993339992
14,0.33333333333333326
15,0.33333333333333326
16,0.9980059820538385
17,0.9995003747189608
18,0.9996002398560864
19,0.9996668332500417
20,0.9997144081108097
21,0.9995003747189608
22,0.0009970089730807579
23,0.0009970089730807579
24,0.9996002398560864
25,0.9980059820538385
26,0.9996668332500417
27,0.0004992511233150274
28,0.9997144081108097
29,0.9997500937148568
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.0
5,0.4997503744383424
6,0.3333333333333333
7,0.9980059820538385
8,0.6663336663336663
9,0.9980059820538385
10,0.33333333333333326
11,0.9990014977533699
12,0.0009970089730807579
13,0.9993339993339992
14,0.7496877341993504
15,0.0009970089730807579
16,0.0004992511233150274
17,0.0009970089730807579
18,0.0009970089730807579
19,0.0009970089730807579
20,0.9980059820538385
21,0.0004992511233150274
22,0.0009970089730807579
23,0.0009970089730807579
24,0.0009970089730807579
25,0.9995003747189608
26,0.0009970089730807579
27,0.9996002398560864
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9996668332500417
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9990014977533699
7,0.9993339993339992
8,0.0009970089730807579
9,0.9993339993339992
10,0.25006245316012987
11,0.9995003747189608
12,0.9980059820538385
13,0.0004992511233150274
14,0.0009970089730807579
15,0.9995003747189608
16,0.9980059820538385
17,0.6663336663336663
18,0.9996002398560864
19,0.9996002398560864
20,0.0009970089730807579
21,0.0009970089730807579
22,0.9996668332500417
23,0.9996668332500417
24,0.9997144081108097
25,0.9997144081108097
26,0.9997500937148568
27,0.9997778518271686
28,0.9997500937148568
29,0.9990014977533699
30,0.9997778518271686
0,0.0
1,0.0
2,0.9980059820538385
3,0.6663336663336663
4,0.9990014977533699
5,0.9993339993339992
6,0.9995003747189608
7,0.0009970089730807579
8,0.9980059820538385
9,0.9990014977533699
10,0.0009970089730807579
11,0.9993339993339992
12,0.9980059820538385
13,0.4997503744383424
14,0.9996002398560864
15,0.22225924691769408
16,0.9980059820538385
17,0.9995003747189608
18,0.9996668332500417
19,0.9996002398560864
20,0.9980059820538385
21,0.9996668332500417
22,0.9997144081108097
23,0.9997144081108097
24,0.9997500937148568
25,0.9997778518271686
26,0.0009970089730807579
27,0.9997500937148568
28,0.9998000599820054
29,9.088430428065073e-05
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.25006245316012987
5,0.9980059820538385
6,0.9980059820538385
7,0.9995003747189608
8,0.0009970089730807579
9,0.0009970089730807579
10,0.7997201678992605
11,0.9996002398560864
12,0.0009970089730807579
13,0.6153195416442359
14,0.9980059820538385
15,0.4997503744383424
16,0.0009970089730807579
17,0.9980059820538385
18,0.9995003747189608
19,0.9980059820538385
20,0.0009970089730807579
21,0.9996002398560864
22,0.9980059820538385
23,0.9990014977533699
24,0.9980059820538385
25,0.9993339993339992
26,0.9993339993339992
27,0.9995003747189608
28,0.9996002398560864
29,0.9996668332500417
30,0.2500312382856429
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.0009970089730807579
5,0.33333333333333326
6,0.9980059820538385
7,0.9990014977533699
8,0.9990014977533699
9,0.0009970089730807579
10,0.9993339993339992
11,0.0009970089730807579
12,0.9980059820538385
13,0.9980059820538385
14,0.0009970089730807579
15,0.0009970089730807579
16,0.9980059820538385
17,0.9990014977533699
18,0.9995003747189608
19,0.9993339993339992
20,0.9996002398560864
21,0.9995003747189608
22,0.9996002398560864
23,0.9996668332500417
24,0.9996668332500417
25,0.9980059820538385
26,0.9980059820538385
27,0.9997144081108097
28,0.9997500937148568
29,0.9997778518271686
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9990019960079839
4,0.9997501249375313
5,0.9995004995004996
6,0.9990019960079839
7,0.0
8,0.9993339993339992
9,0.0009970089730807579
10,0.4997503744383424
11,0.6663336663336663
12,0.0009970089730807579
13,0.0009970089730807579
14,0.9993339993339992
15,0.9995003747189608
16,0.0009970089730807579
17,0.0009970089730807579
18,0.9980059820538385
19,0.0009970089730807579
20,0.9980059820538385
21,0.9996002398560864
22,0.0004992511233150274
23,0.0002498126405196103
24,0.0004992511233150274
25,0.4997503744383424
26,0.9980059820538385
27,0.0004992511233150274
28,0.9996668332500417
29,0.0004992511233150274
30,0.0004992511233150274
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.0004992511233150274
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.9995003747189608
10,0.9980059820538385
11,0.0001998800719568259
12,0.9980059820538385
13,0.9980059820538385
14,0.9990014977533699
15,0.8330834582708646
16,0.0009970089730807579
17,0.0009970089730807579
18,0.0009970089730807579
19,0.9993339993339992
20,0.0009970089730807579
21,0.9980059820538385
22,0.0004992511233150274
23,0.9089339271107879
24,0.0009970089730807579
25,0.9998000599820054
26,0.4997503744383424
27,0.0009970089730807579
28,0.000333000333000333
29,0.7496877341993504
30,0.9990014977533699
0,0.0
1,0.0
2,0.9980059820538385
3,0.0009970089730807579
4,0.9990014977533699
5,0.9993339993339992
6,0.9980059820538385
7,0.9990014977533699
8,0.9995003747189608
9,0.9993339993339992
10,0.2000799520287827
11,0.0009970089730807579
12,0.9995003747189608
13,0.9996002398560864
14,0.9996668332500417
15,0.0001998800719568259
16,0.9980059820538385
17,0.4997503744383424
18,0.9990014977533699
19,0.0009970089730807579
20,0.9993339993339992
21,0.33333333333333326
22,0.0009970089730807579
23,0.0009970089730807579
24,0.49987509367974015
25,0.9997144081108097
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9997500937148568
29,0.9980059820538385
30,0.9997778518271686
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.9993339993339992
8,0.9980059820538385
9,0.0004992511233150274
10,0.9990014977533699
11,0.9995003747189608
12,0.9996002398560864
13,0.9980059820538385
14,0.9990014977533699
15,0.0009970089730807579
16,0.9996668332500417
17,0.9993339993339992
18,0.25006245316012987
19,0.9995003747189608
20,0.4997503744383424
21,0.9997144081108097
22,0.9997500937148568
23,0.9980059820538385
24,0.9996002398560864
25,0.9997778518271686
26,0.0009970089730807579
27,0.49987509367974015
28,0.9980059820538385
29,0.9998000599820054
30,0.9996668332500417
0,0.0
1,0.0
2,0.0009970089730807579
3,0.33333333333333326
4,0.9980059820538385
5,0.9980059820538385
6,0.9980059820538385
7,0.42853062973011563
8,0.9990014977533699
9,0.9993339993339992
10,0.9995003747189608
11,0.9980059820538385
12,0.0009970089730807579
13,0.9990014977533699
14,0.9980059820538385
15,0.9993339993339992
16,0.9995003747189608
17,0.9996002398560864
18,0.9996668332500417
19,0.9996002398560864
20,0.0004992511233150274
21,0.0001427959445951735
22,0.33333333333333326
23,0.9980059820538385
24,0.9980059820538385
25,0.9980059820538385
26,0.9980059820538385
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9996668332500417
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9993339993339992
5,0.2000799520287827
6,0.0009970089730807579
7,0.9995003747189608
8,0.9996002398560864
9,0.9980059820538385
10,0.9980059820538385
11,0.9996668332500417
12,0.0004992511233150274
13,0.9980059820538385
14,0.9997144081108097
15,0.0009970089730807579
16,0.9990014977533699
17,0.4997503744383424
18,0.9990014977533699
19,0.9997500937148568
20,0.9997778518271686
21,0.9980059820538385
22,0.9998000599820054
23,0.9998182313914387
24,0.9998333749895859
25,0.9998461893409213
26,0.9998571734628293
27,0.0009970089730807579
28,0.9998571734628293
29,0.9980059820538385
30,0.9993339993339992
0,0.0
1,0.9990019960079839
2,0.0
3,0.33333333333333326
4,0.0009970089730807579
5,0.9980059820538385
6,0.9980059820538385
7,0.9980059820538385
8,0.9980059820538385
9,0.9993339993339992
10,0.0004992511233150274
11,0.6663336663336663
12,0.9990014977533699
13,0.9993339993339992
14,0.9995003747189608
15,0.0009970089730807579
16,0.9996002398560864
17,0.9995003747189608
18,0.9996002398560864
19,0.9996668332500417
20,0.9996668332500417
21,0.9997144081108097
22,0.0001427959445951735
23,0.0009970089730807579
24,0.9980059820538385
25,0.9980059820538385
26,0.9997500937148568
27,0.9980059820538385
28,0.9998000599820054
29,9.088430428065073e-05
30,0.9990014977533699
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.0004992511233150274
5,0.9990014977533699
6,0.9993339993339992
7,0.9995003747189608
8,0.9980059820538385
9,0.9980059820538385
10,0.9993339993339992
11,0.9995003747189608
12,0.9996002398560864
13,0.9996668332500417
14,0.9980059820538385
15,0.9996668332500417
16,0.9990014977533699
17,0.9996002398560864
18,0.0009970089730807579
19,0.9980059820538385
20,0.9996668332500417
21,0.9997144081108097
22,0.9997500937148568
23,0.9997144081108097
24,0.9990014977533699
25,0.9997778518271686
26,0.9997500937148568
27,0.9997778518271686
28,0.9998000599820054
29,0.9980059820538385
30,0.9998000599820054
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9990014977533699
7,0.9980059820538385
8,0.9993339993339992
9,0.9993339993339992
10,0.9990014977533699
11,0.9993339993339992
12,0.9995003747189608
13,0.9996002398560864
14,0.9995003747189608
15,0.9996668332500417
16,0.9997144081108097
17,0.9996002398560864
18,0.9997500937148568
19,0.9996668332500417
20,0.9980059820538385
21,0.9997500937148568
22,0.9997144081108097
23,0.9980059820538385
24,0.9997778518271686
25,0.9998000599820054
26,0.9980059820538385
27,0.9998182313914387
28,0.9998333749895859
29,0.9996668332500417
30,0.9990014977533699
0,0.0
1,0.0
2,0.0009970089730807579
3,0.33333333333333326
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.7997201678992605
8,0.6248906660002499
9,0.9990014977533699
10,0.9993339993339992
11,0.9995003747189608
12,0.0009970089730807579
13,0.9996002398560864
14,0.9996668332500417
15,0.9993339993339992
16,0.9997144081108097
17,0.9997500937148568
18,0.00011107408641563923
19,0.0009970089730807579
20,0.0009970089730807579
21,0.9980059820538385
22,0.9995003747189608
23,0.9996002398560864
24,0.0009970089730807579
25,0.9996668332500417
26,0.9990014977533699
27,0.0009970089730807579
28,0.9980059820538385
29,0.0004992511233150274
30,0.0004992511233150274
0,0.0
1,0.0
2,0.9980059820538385
3,0.6663336663336663
4,0.7496877341993504
5,0.9980059820538385
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.9990014977533699
10,0.000333000333000333
11,0.9980059820538385
12,0.9980059820538385
13,0.9980059820538385
14,0.9993339993339992
15,0.0009970089730807579
16,0.9995003747189608
17,0.9996002398560864
18,0.9996668332500417
19,0.9993339993339992
20,0.4997503744383424
21,0.9997500937148568
22,0.9980059820538385
23,0.9997144081108097
24,0.9997500937148568
25,0.9995003747189608
26,0.9980059820538385
27,0.0001998800719568259
28,0.9997778518271686
29,0.9995003747189608
30,0.9998000599820054
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.000333000333000333
6,0.4999167083125104
7,0.0009970089730807579
8,0.9980059820538385
9,0.0004992511233150274
10,0.6663336663336663
11,0.9980059820538385
12,0.0009970089730807579
13,0.0009970089730807579
14,0.0009970089730807579
15,0.0009970089730807579
16,0.0009970089730807579
17,0.0009970089730807579
18,0.0009970089730807579
19,0.0009970089730807579
20,0.9990014977533699
21,0.4997503744383424
22,0.0009970089730807579
23,0.0009970089730807579
24,0.0009970089730807579
25,0.0009970089730807579
26,0.9980059820538385
27,0.0009970089730807579
28,0.9993339993339992
29,0.4997503744383424
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.33333333333333326
4,0.9980059820538385
5,0.9980059820538385
6,0.0004992511233150274
7,0.9990014977533699
8,0.9980059820538385
9,0.9993339993339992
10,0.9995003747189608
11,0.7496877341993504
12,0.9990014977533699
13,0.0009970089730807579
14,0.9993339993339992
15,0.9995003747189608
16,0.9980059820538385
17,0.9980059820538385
18,0.0009970089730807579
19,0.9996002398560864
20,0.9980059820538385
21,0.9980059820538385
22,0.9996668332500417
23,0.0009970089730807579
24,0.9997144081108097
25,0.9990014977533699
26,0.000333000333000333
27,0.4997503744383424
28,0.9980059820538385
29,0.0009970089730807579
30,0.9997500937148568
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.0009970089730807579
5,0.9980059820538385
6,0.6665000832916875
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.9980059820538385
11,0.9995003747189608
12,0.0001998800719568259
13,0.8330834582708646
14,0.9980059820538385
15,0.9990014977533699
16,0.000333000333000333
17,0.0009970089730807579
18,0.9980059820538385
19,0.0009970089730807579
20,0.9990014977533699
21,0.0009970089730807579
22,0.0009970089730807579
23,0.9980059820538385
24,0.9990014977533699
25,0.0009970089730807579
26,0.9993339993339992
27,0.0009970089730807579
28,0.9995003747189608
29,0.9980059820538385
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.9980059820538385
5,0.25006245316012987
6,0.9990014977533699
7,0.9993339993339992
8,0.9980059820538385
9,0.9995003747189608
10,0.9980059820538385
11,0.9996002398560864
12,0.0009970089730807579
13,0.9996668332500417
14,0.0001427959445951735
15,0.9980059820538385
16,0.0009970089730807579
17,0.6663336663336663
18,0.9990014977533699
19,0.9997500937148568
20,0.4997503744383424
21,0.9993339993339992
22,0.0009970089730807579
23,0.15388756440821347
24,0.9980059820538385
25,0.0009970089730807579
26,0.9980059820538385
27,0.9995003747189608
28,0.9980059820538385
29,0.9990014977533699
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.6663336663336663
4,0.9980059820538385
5,0.0009970089730807579
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.6663336663336663
10,0.0009970089730807579
11,0.9995003747189608
12,0.0009970089730807579
13,0.0009970089730807579
14,0.0009970089730807579
15,0.8569184635156362
16,0.4997503744383424
17,0.9980059820538385
18,0.0009970089730807579
19,0.0009970089730807579
20,0.0009970089730807579
21,0.9996002398560864
22,0.9980059820538385
23,0.0009970089730807579
24,0.9996668332500417
25,0.9997144081108097
26,0.9980059820538385
27,0.0009970089730807579
28,0.0009970089730807579
29,0.0004992511233150274
30,0.6663336663336663
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9980059820538385
5,0.9980059820538385
6,0.000333000333000333
7,0.9990014977533699
8,0.9980059820538385
9,0.9980059820538385
10,0.0004992511233150274
11,0.33333333333333326
12,0.6665555925802511
13,0.9990014977533699
14,0.0009970089730807579
15,0.9993339993339992
16,0.9995003747189608
17,0.9993339993339992
18,0.9995003747189608
19,0.9996002398560864
20,0.9996668332500417
21,0.9980059820538385
22,0.0001427959445951735
23,0.9996002398560864
24,0.0009970089730807579
25,0.0009970089730807579
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9996668332500417
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.0009970089730807579
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9980059820538385
9,0.9993339993339992
10,0.9993339993339992
11,0.9993339993339992
12,0.0004992511233150274
13,0.9995003747189608
14,0.9993339993339992
15,0.9996002398560864
16,0.0009970089730807579
17,0.9996668332500417
18,0.9990014977533699
19,0.9995003747189608
20,0.000333000333000333
21,0.9996002398560864
22,0.9980059820538385
23,0.7496877341993504
24,0.9980059820538385
25,0.9980059820538385
26,0.9980059820538385
27,0.4997503744383424
28,0.9980059820538385
29,0.4997503744383424
30,0.0004992511233150274
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.49987509367974015
5,0.3999600239856086
6,0.9990014977533699
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.9995003747189608
11,0.0004992511233150274
12,0.9980059820538385
13,0.9980059820538385
14,0.9996002398560864
15,0.0009970089730807579
16,0.5998400959424345
17,0.9980059820538385
18,0.9996668332500417
19,0.9990014977533699
20,0.0004992511233150274
21,0.9997144081108097
22,0.9997500937148568
23,0.0002498126405196103
24,0.9993339993339992
25,0.9995003747189608
26,0.9997778518271686
27,0.0009970089730807579
28,0.9998000599820054
29,0.0009970089730807579
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.33333333333333326
4,0.0009970089730807579
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9990014977533699
9,0.9993339993339992
10,0.9993339993339992
11,0.9995003747189608
12,0.9980059820538385
13,0.9996002398560864
14,0.9995003747189608
15,0.4997503744383424
16,0.9996002398560864
17,0.9980059820538385
18,0.0009970089730807579
19,0.0004992511233150274
20,0.9996668332500417
21,0.9996668332500417
22,0.9980059820538385
23,0.9997144081108097
24,0.9997500937148568
25,0.6663336663336663
26,0.9980059820538385
27,0.9997144081108097
28,0.5998400959424345
29,0.00011107408641563923
30,0.6663336663336663
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9980059820538385
5,0.9990014977533699
6,0.9993339993339992
7,0.0009970089730807579
8,0.0002498126405196103
9,0.9980059820538385
10,0.9996002398560864
11,0.9996668332500417
12,0.9990014977533699
13,0.0009970089730807579
14,0.9997144081108097
15,0.4997503744383424
16,0.9993339993339992
17,0.9995003747189608
18,0.4997503744383424
19,0.9980059820538385
20,0.9997500937148568
21,0.9996002398560864
22,0.33333333333333326
23,0.9996668332500417
24,0.9997778518271686
25,0.9998000599820054
26,0.49987509367974015
27,9.088430428065073e-05
28,0.0009970089730807579
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9980059820538385
5,0.9990014977533699
6,0.9993339993339992
7,0.9995003747189608
8,0.9993339993339992
9,0.0001998800719568259
10,0.9980059820538385
11,0.8569184635156362
12,0.9996668332500417
13,0.9997144081108097
14,0.9997500937148568
15,0.9997778518271686
16,0.9998000599820054
17,0.9998182313914387
18,0.9998333749895859
19,0.9980059820538385
20,0.9980059820538385
21,0.9998461893409213
22,0.9990014977533699
23,0.9995003747189608
24,0.9998571734628293
25,0.999866693328001
26,0.9996002398560864
27,0.9990014977533699
28,0.9998750234331064
29,0.9998823736987591
30,0.9998889074043216
0,0.0
1,0.0
2,0.9980059820538385
3,0.0009970089730807579
4,0.9990014977533699
5,0.9980059820538385
6,0.9993339993339992
7,0.9995003747189608
8,0.9990014977533699
9,0.9980059820538385
10,0.9990014977533699
11,0.9993339993339992
12,0.9980059820538385
13,0.9995003747189608
14,0.9993339993339992
15,0.9996002398560864
16,0.9996668332500417
17,0.9997144081108097
18,0.9997500937148568
19,0.9995003747189608
20,0.9980059820538385
21,0.0001998800719568259
22,0.9997778518271686
23,0.9998000599820054
24,0.9980059820538385
25,0.9980059820538385
26,0.9980059820538385
27,0.9996002398560864
28,0.9998182313914387
29,8.331250520703158e-05
30,0.9980059820538385
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.0004992511233150274
5,0.9980059820538385
6,0.9980059820538385
7,0.49987509367974015
8,0.9980059820538385
9,0.9990014977533699
10,0.9993339993339992
11,0.9995003747189608
12,0.9980059820538385
13,0.9993339993339992
14,0.9996002398560864
15,0.9996668332500417
16,0.9993339993339992
17,0.9997144081108097
18,0.0002498126405196103
19,0.9980059820538385
20,0.0009970089730807579
21,0.4997503744383424
22,0.9997500937148568
23,0.9980059820538385
24,0.9997778518271686
25,0.9980059820538385
26,0.9990014977533699
27,0.9980059820538385
28,0.0001665833749791771
29,0.9980059820538385
30,0.9995003747189608
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.7496877341993504
7,0.9980059820538385
8,0.9993339993339992
9,0.9990014977533699
10,0.9995003747189608
11,0.9996002398560864
12,0.9990014977533699
13,0.0009970089730807579
14,0.4997503744383424
15,0.9996668332500417
16,0.9980059820538385
17,0.9993339993339992
18,0.9995003747189608
19,0.9997144081108097
20,0.9980059820538385
21,0.9990014977533699
22,0.9996002398560864
23,0.9996668332500417
24,0.9990014977533699
25,0.9990014977533699
26,0.9997144081108097
27,0.9997500937148568
28,0.0009970089730807579
29,0.9997500937148568
30,0.9996668332500417
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.4997503744383424
5,0.6663336663336663
6,0.9980059820538385
7,0.28573468513494216
8,0.0009970089730807579
9,0.9980059820538385
10,0.9980059820538385
11,0.0009970089730807579
12,0.0009970089730807579
13,0.9990014977533699
14,0.0004992511233150274
15,0.9990014977533699
16,0.0009970089730807579
17,0.9993339993339992
18,0.9980059820538385
19,0.0009970089730807579
20,0.0009970089730807579
21,0.0009970089730807579
22,0.0009970089730807579
23,0.9980059820538385
24,0.0009970089730807579
25,0.000333000333000333
26,0.0009970089730807579
27,0.9995003747189608
28,0.0009970089730807579
29,0.5998400959424345
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9993339993339992
5,0.9995003747189608
6,0.0009970089730807579
7,0.9980059820538385
8,0.9996002398560864
9,0.9980059820538385
10,0.0009970089730807579
11,0.9990014977533699
12,0.9993339993339992
13,0.9996668332500417
14,0.9995003747189608
15,0.1250780957141072
16,0.9980059820538385
17,0.4997503744383424
18,0.9997144081108097
19,0.9997500937148568
20,0.9997778518271686
21,0.0004992511233150274
22,0.9996002398560864
23,0.0009970089730807579
24,0.9996668332500417
25,0.9998000599820054
26,0.9980059820538385
27,0.9997144081108097
28,0.9997500937148568
29,0.25006245316012987
30,0.9997778518271686
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.9993339993339992
8,0.9980059820538385
9,0.9990014977533699
10,0.9995003747189608
11,0.9990014977533699
12,0.9993339993339992
13,0.9993339993339992
14,0.39998000599820055
15,0.9996002398560864
16,0.9996668332500417
17,0.9995003747189608
18,0.9980059820538385
19,0.9995003747189608
20,0.9997144081108097
21,0.9997500937148568
22,0.9997778518271686
23,0.9995003747189608
24,0.9998000599820054
25,0.9996002398560864
26,0.9998182313914387
27,0.9980059820538385
28,0.9996668332500417
29,0.000333000333000333
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.0002498126405196103
9,0.9993339993339992
10,0.9980059820538385
11,0.9995003747189608
12,0.9996002398560864
13,0.9993339993339992
14,0.9995003747189608
15,0.9980059820538385
16,0.9980059820538385
17,0.0009970089730807579
18,0.9996668332500417
19,0.0002498126405196103
20,0.9996002398560864
21,0.9997144081108097
22,0.9996668332500417
23,0.9997500937148568
24,0.4997503744383424
25,0.9997778518271686
26,0.9997144081108097
27,0.9997500937148568
28,0.0009970089730807579
29,0.9998000599820054
30,0.9997778518271686
0,0.0
1,0.9990019960079839
2,0.0
3,0.6663336663336663
4,0.9980059820538385
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.9995003747189608
10,0.9996002398560864
11,0.9996668332500417
12,0.9990014977533699
13,0.9997144081108097
14,0.9993339993339992
15,0.9997500937148568
16,0.9995003747189608
17,0.9996002398560864
18,0.00011107408641563923
19,0.0009970089730807579
20,0.9980059820538385
21,0.9996668332500417
22,0.0009970089730807579
23,0.0009970089730807579
24,0.0009970089730807579
25,0.9997144081108097
26,0.9980059820538385
27,0.9997500937148568
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9990014977533699
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.0
5,0.9980059820538385
6,0.16674995835415624
7,0.0009970089730807579
8,0.9980059820538385
9,0.9995003747189608
10,0.0009970089730807579
11,0.9996002398560864
12,0.9990014977533699
13,0.9993339993339992
14,0.0001665833749791771
15,0.9980059820538385
16,0.8569184635156362
17,0.0009970089730807579
18,0.0009970089730807579
19,0.9995003747189608
20,0.4997503744383424
21,0.0009970089730807579
22,0.0009970089730807579
23,0.0009970089730807579
24,0.0009970089730807579
25,0.0009970089730807579
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9996002398560864
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.0009970089730807579
5,0.4997503744383424
6,0.9980059820538385
7,0.3999600239856086
8,0.0009970089730807579
9,0.0009970089730807579
10,0.9990014977533699
11,0.9980059820538385
12,0.0009970089730807579
13,0.9990014977533699
14,0.0009970089730807579
15,0.0009970089730807579
16,0.9980059820538385
17,0.9993339993339992
18,0.0009970089730807579
19,0.9995003747189608
20,0.6663336663336663
21,0.0009970089730807579
22,0.9996002398560864
23,0.0009970089730807579
24,0.0009970089730807579
25,0.9980059820538385
26,0.4997503744383424
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9996668332500417
30,0.9165208697825543
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.000333000333000333
7,0.9980059820538385
8,0.9980059820538385
9,0.9990014977533699
10,0.9993339993339992
11,0.0004992511233150274
12,0.9980059820538385
13,0.9995003747189608
14,0.9980059820538385
15,0.9995003747189608
16,0.9996002398560864
17,0.9996668332500417
18,0.9980059820538385
19,0.0004992511233150274
20,0.9996002398560864
21,0.0009970089730807579
22,0.9996668332500417
23,0.9990014977533699
24,0.9993339993339992
25,0.9997144081108097
26,0.9997500937148568
27,0.9997144081108097
28,0.00011107408641563923
29,0.0009970089730807579
30,0.4997503744383424
0,0.0
1,0.0
2,0.9980059820538385
3,0.33333333333333326
4,0.9980059820538385
5,0.9990014977533699
6,0.9990014977533699
7,0.9980059820538385
8,0.9980059820538385
9,0.9993339993339992
10,0.0009970089730807579
11,0.000333000333000333
12,0.9993339993339992
13,0.9995003747189608
14,0.9996002398560864
15,0.0009970089730807579
16,0.0009970089730807579
17,0.9996668332500417
18,0.9997144081108097
19,0.9997500937148568
20,0.9980059820538385
21,0.9997778518271686
22,0.49987509367974015
23,0.9995003747189608
24,0.9998000599820054
25,0.4997503744383424
26,0.9990014977533699
27,0.9998182313914387
28,0.9996002398560864
29,0.9998333749895859
30,0.0001665833749791771
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9990014977533699
5,0.4997503744383424
6,0.9980059820538385
7,0.9993339993339992
8,0.0009970089730807579
9,0.2000799520287827
10,0.6665000832916875
11,0.9980059820538385
12,0.0009970089730807579
13,0.4997503744383424
14,0.4997503744383424
15,0.0009970089730807579
16,0.9995003747189608
17,0.9980059820538385
18,0.9993339993339992
19,0.9980059820538385
20,0.33333333333333326
21,0.9990014977533699
22,0.9996002398560864
23,0.9995003747189608
24,0.9993339993339992
25,0.9996002398560864
26,0.9996668332500417
27,0.9996668332500417
28,0.9997144081108097
29,0.9997144081108097
30,0.9997500937148568
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9993339993339992
5,0.9980059820538385
6,0.9995003747189608
7,0.7141225189204627
8,0.9996002398560864
9,0.0009970089730807579
10,0.9980059820538385
11,0.9980059820538385
12,0.9980059820538385
13,0.0001665833749791771
14,0.14293874053976866
15,0.9980059820538385
16,0.9980059820538385
17,0.9993339993339992
18,0.9990014977533699
19,0.9990014977533699
20,0.9990014977533699
21,0.9980059820538385
22,0.9995003747189608
23,0.9980059820538385
24,0.9980059820538385
25,0.9990014977533699
26,0.9990014977533699
27,0.4997503744383424
28,0.9993339993339992
29,0.9996002398560864
30,0.9996668332500417
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.49987509367974015
5,0.0004992511233150274
6,0.9980059820538385
7,0.9993339993339992
8,0.9995003747189608
9,0.9996002398560864
10,0.9996668332500417
11,0.9980059820538385
12,0.9980059820538385
13,0.9980059820538385
14,0.9990014977533699
15,0.9980059820538385
16,0.9997144081108097
17,0.9997500937148568
18,0.0009970089730807579
19,0.9980059820538385
20,0.9997778518271686
21,0.000333000333000333
22,0.9998000599820054
23,0.9998182313914387
24,0.9990014977533699
25,0.9993339993339992
26,0.7498438085717856
27,0.9998333749895859
28,0.9998461893409213
29,0.9998571734628293
30,0.4997503744383424
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9990019960079839
4,0.0
5,0.2000799520287827
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.9990014977533699
10,0.9980059820538385
11,0.49987509367974015
12,0.9980059820538385
13,0.9980059820538385
14,0.9993339993339992
15,0.9995003747189608
16,0.9996002398560864
17,0.9993339993339992
18,0.0009970089730807579
19,0.9995003747189608
20,0.0002498126405196103
21,0.9996668332500417
22,0.4997503744383424
23,0.9993339993339992
24,0.9996002398560864
25,0.9990014977533699
26,0.9996668332500417
27,0.9995003747189608
28,0.9997144081108097
29,0.9997144081108097
30,0.8330834582708646
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.2000799520287827
6,0.9980059820538385
7,0.9990014977533699
8,0.9980059820538385
9,0.000333000333000333
10,0.9993339993339992
11,0.9990014977533699
12,0.9995003747189608
13,0.9996002398560864
14,0.9980059820538385
15,0.9980059820538385
16,0.9993339993339992
17,0.9995003747189608
18,0.9990014977533699
19,0.9996668332500417
20,0.9997144081108097
21,0.0009970089730807579
22,0.0009970089730807579
23,0.9996002398560864
24,0.9993339993339992
25,0.9990014977533699
26,0.7776296789958903
27,0.000333000333000333
28,0.9995003747189608
29,0.9996668332500417
30,0.9997144081108097
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9980059820538385
5,0.9980059820538385
6,0.000333000333000333
7,0.9980059820538385
8,0.9980059820538385
9,0.0009970089730807579
10,0.9995003747189608
11,0.9990014977533699
12,0.9980059820538385
13,0.9996002398560864
14,0.9996668332500417
15,0.9993339993339992
16,0.9997144081108097
17,0.9997500937148568
18,0.8998300509847045
19,0.25006245316012987
20,0.00011107408641563923
21,0.0009970089730807579
22,0.9995003747189608
23,0.0009970089730807579
24,0.4997503744383424
25,0.0009970089730807579
26,0.9996002398560864
27,0.9996668332500417
28,0.0009970089730807579
29,0.9997144081108097
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9980059820538385
5,0.9993339993339992
6,0.9995003747189608
7,0.0009970089730807579
8,0.9980059820538385
9,0.9996002398560864
10,0.9996668332500417
11,0.9997144081108097
12,0.00012495314257153568
13,0.0009970089730807579
14,0.0009970089730807579
15,0.0009970089730807579
16,0.0009970089730807579
17,0.9990014977533699
18,0.0009970089730807579
19,0.9980059820538385
20,0.9980059820538385
21,0.0009970089730807579
22,0.0009970089730807579
23,0.9990014977533699
24,0.9980059820538385
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9980059820538385
28,0.0009970089730807579
29,0.7496877341993504
30,0.9990014977533699
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9990014977533699
5,0.2000799520287827
6,0.9980059820538385
7,0.9993339993339992
8,0.0004992511233150274
9,0.9995003747189608
10,0.9996002398560864
11,0.0009970089730807579
12,0.9990014977533699
13,0.9996668332500417
14,0.9997144081108097
15,0.9997500937148568
16,0.9997778518271686
17,0.9993339993339992
18,0.6663336663336663
19,0.9980059820538385
20,0.9998000599820054
21,0.9998182313914387
22,0.9995003747189608
23,0.9998333749895859
24,0.7997201678992605
25,0.9980059820538385
26,0.9996002398560864
27,0.9998461893409213
28,7.141326858530316e-05
29,0.0009970089730807579
30,0.9996668332500417
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.9990014977533699
9,0.0009970089730807579
10,0.4999500149955014
11,0.9980059820538385
12,0.9993339993339992
13,0.0009970089730807579
14,0.9993339993339992
15,0.9995003747189608
16,0.9995003747189608
17,0.9996002398560864
18,0.9996002398560864
19,0.9980059820538385
20,0.9996668332500417
21,0.9997144081108097
22,0.9990014977533699
23,0.9996668332500417
24,0.9980059820538385
25,0.9997144081108097
26,0.0004992511233150274
27,0.9993339993339992
28,0.9997500937148568
29,0.9997500937148568
30,0.9997778518271686
0,0.0
1,0.0
2,0.0009970089730807579
3,0.33333333333333326
4,0.49987509367974015
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9980059820538385
9,0.9980059820538385
10,0.9990014977533699
11,0.9993339993339992
12,0.9980059820538385
13,0.9995003747189608
14,0.9980059820538385
15,0.0009970089730807579
16,0.9980059820538385
17,0.9993339993339992
18,0.9995003747189608
19,0.9996002398560864
20,0.9996668332500417
21,0.9997144081108097
22,0.9996002398560864
23,0.9997500937148568
24,0.9996668332500417
25,0.9990014977533699
26,0.9997778518271686
27,0.9997144081108097
28,0.0009970089730807579
29,0.9997500937148568
30,0.9990014977533699
0,0.0
1,0.9990019960079839
2,0.0
3,0.33333333333333326
4,0.49987509367974015
5,0.0009970089730807579
6,0.0009970089730807579
7,0.9980059820538385
8,0.9995003747189608
9,0.9996002398560864
10,0.9980059820538385
11,0.9993339993339992
12,0.9996668332500417
13,0.3636281014268836
14,0.9997144081108097
15,0.9997500937148568
16,0.9995003747189608
17,0.9997778518271686
18,0.9980059820538385
19,0.9998000599820054
20,0.9980059820538385
21,0.9980059820538385
22,0.9998182313914387
23,0.9990014977533699
24,0.9998333749895859
25,0.9993339993339992
26,0.9995003747189608
27,0.9998461893409213
28,0.9990014977533699
29,0.9998571734628293
30,0.000333000333000333
0,0.0
1,0.9990019960079839
2,0.0
3,0.4997503744383424
4,0.0009970089730807579
5,0.9980059820538385
6,0.49987509367974015
7,0.9980059820538385
8,0.9980059820538385
9,0.6663336663336663
10,0.9990014977533699
11,0.6663336663336663
12,0.9993339993339992
13,0.0009970089730807579
14,0.9980059820538385
15,0.9995003747189608
16,0.9996002398560864
17,0.9996668332500417
18,0.0004992511233150274
19,0.0004992511233150274
20,0.0004992511233150274
21,0.0009970089730807579
22,0.6665000832916875
23,0.0004992511233150274
24,0.0004992511233150274
25,0.9980059820538385
26,0.0004992511233150274
27,0.0004992511233150274
28,0.9980059820538385
29,0.0004992511233150274
30,0.9997144081108097
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.25006245316012987
5,0.9990014977533699
6,0.9993339993339992
7,0.7141225189204627
8,0.9995003747189608
9,0.9980059820538385
10,0.9996002398560864
11,0.9980059820538385
12,0.0009970089730807579
13,0.9996668332500417
14,0.9980059820538385
15,0.0009970089730807579
16,0.9997144081108097
17,0.00012495314257153568
18,0.9980059820538385
19,0.9990014977533699
20,0.0009970089730807579
21,0.0009970089730807579
22,0.9990014977533699
23,0.9980059820538385
24,0.9993339993339992
25,0.9990014977533699
26,0.0009970089730807579
27,0.9980059820538385
28,0.0009970089730807579
29,0.4997503744383424
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.9993339993339992
7,0.9995003747189608
8,0.9980059820538385
9,0.9996002398560864
10,0.9990014977533699
11,0.2000799520287827
12,0.9996668332500417
13,0.9993339993339992
14,0.9980059820538385
15,0.9996002398560864
16,0.9997144081108097
17,0.9995003747189608
18,0.00012495314257153568
19,0.9996002398560864
20,0.9997500937148568
21,0.9997778518271686
22,8.331250520703158e-05
23,0.9998000599820054
24,0.9990014977533699
25,9.088430428065073e-05
26,0.0009970089730807579
27,0.9980059820538385
28,0.9996668332500417
29,0.0009970089730807579
30,0.9993339993339992
0,0.0
1,0.9990019960079839
2,0.0
3,0.4997503744383424
4,0.9980059820538385
5,0.5998400959424345
6,0.0009970089730807579
7,0.9980059820538385
8,0.0009970089730807579
9,0.3999600239856086
10,0.6663336663336663
11,0.4997503744383424
12,0.0009970089730807579
13,0.4997503744383424
14,0.0009970089730807579
15,0.9990014977533699
16,0.0009970089730807579
17,0.9993339993339992
18,0.9995003747189608
19,0.0009970089730807579
20,0.0009970089730807579
21,0.9996002398560864
22,0.0009970089730807579
23,0.6663336663336663
24,0.0009970089730807579
25,0.2000799520287827
26,0.0009970089730807579
27,0.9996668332500417
28,0.9980059820538385
29,0.9997144081108097
30,0.9997500937148568
0,0.0
1,0.0
2,0.9980059820538385
3,0.6663336663336663
4,0.25006245316012987
5,0.9980059820538385
6,0.9980059820538385
7,0.000333000333000333
8,0.9990014977533699
9,0.9993339993339992
10,0.7496877341993504
11,0.0009970089730807579
12,0.0009970089730807579
13,0.9995003747189608
14,0.0009970089730807579
15,0.9980059820538385
16,0.9996002398560864
17,0.9990014977533699
18,0.14293874053976866
19,0.0009970089730807579
20,0.2727437971462328
21,0.0009970089730807579
22,0.9996668332500417
23,0.9980059820538385
24,0.9980059820538385
25,0.9997144081108097
26,0.9997500937148568
27,0.0009970089730807579
28,0.0004992511233150274
29,0.0004992511233150274
30,0.9997778518271686
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.0
5,0.2000799520287827
6,0.9980059820538385
7,0.9980059820538385
8,0.9996002398560864
9,0.9990014977533699
10,0.0002498126405196103
11,0.0009970089730807579
12,0.9996668332500417
13,0.000333000333000333
14,0.9980059820538385
15,0.25006245316012987
16,0.9993339993339992
17,0.0002498126405196103
18,0.7997201678992605
19,0.9980059820538385
20,0.9980059820538385
21,0.9990014977533699
22,0.9993339993339992
23,0.9997144081108097
24,0.0002498126405196103
25,0.9980059820538385
26,0.7997201678992605
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9980059820538385
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.0
5,0.9980059820538385
6,0.16674995835415624
7,0.000333000333000333
8,0.9980059820538385
9,0.9980059820538385
10,0.9990014977533699
11,0.9993339993339992
12,0.0009970089730807579
13,0.9995003747189608
14,0.9996002398560864
15,0.9993339993339992
16,0.9996668332500417
17,0.9997144081108097
18,0.9997500937148568
19,0.4997503744383424
20,0.9980059820538385
21,0.0009970089730807579
22,0.9990014977533699
23,0.9997778518271686
24,0.9998000599820054
25,0.9995003747189608
26,0.9980059820538385
27,0.9998182313914387
28,0.49987509367974015
29,0.9998333749895859
30,0.9998461893409213
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.0
5,0.0009970089730807579
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.9990014977533699
10,0.9993339993339992
11,0.9980059820538385
12,0.9995003747189608
13,0.9993339993339992
14,0.9980059820538385
15,0.9996002398560864
16,0.9996668332500417
17,0.9995003747189608
18,0.9980059820538385
19,0.9997144081108097
20,0.0009970089730807579
21,0.9997500937148568
22,0.9997778518271686
23,0.9980059820538385
24,0.9998000599820054
25,0.9998182313914387
26,0.9998333749895859
27,0.9996002398560864
28,0.9996668332500417
29,0.9998461893409213
30,0.9998571734628293
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9993339993339992
7,0.4997503744383424
8,0.0009970089730807579
9,0.0002498126405196103
10,0.0009970089730807579
11,0.8330834582708646
12,0.0009970089730807579
13,0.3999600239856086
14,0.0009970089730807579
15,0.0009970089730807579
16,0.0009970089730807579
17,0.4999167083125104
18,0.0009970089730807579
19,0.9980059820538385
20,0.0009970089730807579
21,0.9990014977533699
22,0.0009970089730807579
23,0.9980059820538385
24,0.0009970089730807579
25,0.25006245316012987
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9284439048775261
29,0.9980059820538385
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.0009970089730807579
4,0.7496877341993504
5,0.0004992511233150274
6,0.0009970089730807579
7,0.9980059820538385
8,0.7496877341993504
9,0.9990014977533699
10,0.9980059820538385
11,0.9980059820538385
12,0.9993339993339992
13,0.9995003747189608
14,0.9996002398560864
15,0.4997503744383424
16,0.9980059820538385
17,0.9990014977533699
18,0.9996668332500417
19,0.9993339993339992
20,0.9997144081108097
21,0.9997500937148568
22,0.9995003747189608
23,0.9997778518271686
24,0.9995003747189608
25,0.9998000599820054
26,0.9998182313914387
27,0.9998333749895859
28,0.9998461893409213
29,0.9998571734628293
30,6.665333599946678e-05
0,0.0
1,0.0
2,0.9980059820538385
3,0.0009970089730807579
4,0.0004992511233150274
5,0.3999600239856086
6,0.6663336663336663
7,0.9980059820538385
8,0.25006245316012987
9,0.4444074197489726
10,0.9980059820538385
11,0.9990014977533699
12,0.9993339993339992
13,0.0009970089730807579
14,0.0009970089730807579
15,0.0009970089730807579
16,0.9980059820538385
17,0.9995003747189608
18,0.0009970089730807579
19,0.0004992511233150274
20,0.9996002398560864
21,0.0004992511233150274
22,0.0004992511233150274
23,0.9996668332500417
24,0.0004992511233150274
25,0.4997503744383424
26,0.9997144081108097
27,0.3999600239856086
28,0.9997500937148568
29,0.0009970089730807579
30,0.4997503744383424
0,0.0
1,0.0
2,0.9980059820538385
3,0.0004992511233150274
4,0.9980059820538385
5,0.9980059820538385
6,0.49987509367974015
7,0.0009970089730807579
8,0.0009970089730807579
9,0.6663336663336663
10,0.0009970089730807579
11,0.9990014977533699
12,0.9993339993339992
13,0.9995003747189608
14,0.9980059820538385
15,0.9996002398560864
16,0.9996668332500417
17,0.0001427959445951735
18,0.9980059820538385
19,0.000333000333000333
20,0.7997201678992605
21,0.9997500937148568
22,0.0009970089730807579
23,0.9997778518271686
24,0.0009970089730807579
25,0.4997503744383424
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.4997503744383424
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.9997501249375313
5,0.0
6,0.4997503744383424
7,0.9980059820538385
8,0.9980059820538385
9,0.9980059820538385
10,0.9995003747189608
11,0.0001998800719568259
12,0.9990014977533699
13,0.9980059820538385
14,0.9980059820538385
15,0.000333000333000333
16,0.9993339993339992
17,0.9995003747189608
18,0.9996668332500417
19,0.9996002398560864
20,0.9997144081108097
21,0.0009970089730807579
22,0.9997500937148568
23,0.9997778518271686
24,0.9996668332500417
25,0.9997144081108097
26,0.9990014977533699
27,0.8747969511433212
28,0.00012495314257153568
29,0.9980059820538385
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9993339993339992
5,0.9995003747189608
6,0.9996002398560864
7,0.9996668332500417
8,0.0009970089730807579
9,0.9980059820538385
10,0.9997500937148568
11,0.00011107408641563923
12,0.9980059820538385
13,0.9980059820538385
14,0.9980059820538385
15,0.1000699790062981
16,0.9990014977533699
17,0.9980059820538385
18,0.0009970089730807579
19,0.9990014977533699
20,0.9980059820538385
21,0.9998000599820054
22,0.9998182313914387
23,0.9998333749895859
24,0.23531141563253546
25,0.9998461893409213
26,0.9980059820538385
27,0.9993339993339992
28,0.9998571734628293
29,0.9980059820538385
30,0.9990014977533699
0,0.0
1,0.0
2,0.9980059820538385
3,0.0004992511233150274
4,0.0009970089730807579
5,0.4997503744383424
6,0.6663336663336663
7,0.9980059820538385
8,0.0009970089730807579
9,0.7496877341993504
10,0.33333333333333326
11,0.4997503744383424
12,0.9990014977533699
13,0.4997503744383424
14,0.0009970089730807579
15,0.0009970089730807579
16,0.9993339993339992
17,0.0009970089730807579
18,0.0009970089730807579
19,0.9995003747189608
20,0.0009970089730807579
21,0.9996002398560864
22,0.9980059820538385
23,0.9980059820538385
24,0.6663336663336663
25,0.0004992511233150274
26,0.0004992511233150274
27,0.0004992511233150274
28,0.0009970089730807579
29,0.9980059820538385
30,0.9996668332500417
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.9980059820538385
5,0.9990014977533699
6,0.9993339993339992
7,0.9980059820538385
8,0.9980059820538385
9,0.9980059820538385
10,0.9995003747189608
11,0.0009970089730807579
12,0.9980059820538385
13,0.9990014977533699
14,0.0009970089730807579
15,0.9993339993339992
16,0.9996002398560864
17,0.0009970089730807579
18,0.8330834582708646
19,0.9996668332500417
20,0.4997503744383424
21,0.6663336663336663
22,0.7496877341993504
23,0.9980059820538385
24,0.9997144081108097
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9996002398560864
28,0.9996668332500417
29,0.9997500937148568
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.0009970089730807579
7,0.9995003747189608
8,0.0001998800719568259
9,0.3333333333333333
10,0.9980059820538385
11,0.0009970089730807579
12,0.9996002398560864
13,0.9990014977533699
14,0.0009970089730807579
15,0.9996668332500417
16,0.9997144081108097
17,0.9997500937148568
18,0.9997778518271686
19,0.9998000599820054
20,0.0009970089730807579
21,0.9980059820538385
22,0.0004992511233150274
23,0.0009970089730807579
24,0.33333333333333326
25,0.4997503744383424
26,0.9998182313914387
27,0.0004992511233150274
28,0.9993339993339992
29,0.9998333749895859
30,0.9998461893409213
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.9997501249375313
5,0.9998000799680129
6,0.0
7,0.8569184635156362
8,0.4997503744383424
9,0.9980059820538385
10,0.9995003747189608
11,0.9980059820538385
12,0.9996002398560864
13,0.9996668332500417
14,0.9980059820538385
15,0.9997144081108097
16,0.9990014977533699
17,0.9980059820538385
18,0.0009970089730807579
19,0.9997500937148568
20,0.9990014977533699
21,0.9993339993339992
22,0.9995003747189608
23,0.9996002398560864
24,0.9993339993339992
25,0.0004992511233150274
26,0.9996668332500417
27,0.0001427959445951735
28,0.9980059820538385
29,0.9997778518271686
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.0009970089730807579
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.9980059820538385
11,0.9995003747189608
12,0.000333000333000333
13,0.9996002398560864
14,0.7496877341993504
15,0.9996668332500417
16,0.9996002398560864
17,0.9990014977533699
18,0.9980059820538385
19,0.0009970089730807579
20,0.0009970089730807579
21,0.0009970089730807579
22,0.0009970089730807579
23,0.0009970089730807579
24,0.0009970089730807579
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9997144081108097
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9993339993339992
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.3999600239856086
6,0.9990014977533699
7,0.9993339993339992
8,0.9980059820538385
9,0.6665555925802511
10,0.9980059820538385
11,0.9990014977533699
12,0.9980059820538385
13,0.9980059820538385
14,0.9990014977533699
15,0.9993339993339992
16,0.9993339993339992
17,0.9995003747189608
18,0.9996002398560864
19,0.9990014977533699
20,0.9996668332500417
21,0.9997144081108097
22,0.3999600239856086
23,0.9997500937148568
24,0.9993339993339992
25,0.9995003747189608
26,0.9997778518271686
27,0.9998000599820054
28,0.9998182313914387
29,0.9996002398560864
30,0.9998333749895859
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.0002498126405196103
9,0.0009970089730807579
10,0.9980059820538385
11,0.9995003747189608
12,0.9980059820538385
13,0.000333000333000333
14,0.9996002398560864
15,0.1818594928655821
16,0.9990014977533699
17,0.0009970089730807579
18,0.9980059820538385
19,0.9980059820538385
20,0.9980059820538385
21,0.9995003747189608
22,0.9997144081108097
23,0.9997500937148568
24,0.9996002398560864
25,0.9980059820538385
26,0.9980059820538385
27,0.9998000599820054
28,0.0009970089730807579
29,0.9998182313914387
30,0.9996668332500417
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.7496877341993504
5,0.9980059820538385
6,0.9980059820538385
7,0.0009970089730807579
8,0.9990014977533699
9,0.9993339993339992
10,0.0002498126405196103
11,0.4999167083125104
12,0.9980059820538385
13,0.6248906660002499
14,0.9995003747189608
15,0.4997503744383424
16,0.9996002398560864
17,0.9990014977533699
18,0.0009970089730807579
19,0.9996668332500417
20,0.6665833541614595
21,0.9993339993339992
22,0.0009970089730807579
23,0.33333333333333326
24,0.0009970089730807579
25,0.9980059820538385
26,0.9995003747189608
27,0.9997144081108097
28,0.9990014977533699
29,0.9996002398560864
30,0.9993339993339992
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.9990019960079839
5,0.9990019960079839
6,0.9998333888703766
7,0.9990019960079839
8,0.0
9,0.9995003747189608
10,0.9990014977533699
11,0.9980059820538385
12,0.9990014977533699
13,0.9993339993339992
14,0.9996002398560864
15,0.9996668332500417
16,0.9995003747189608
17,0.9980059820538385
18,0.9996002398560864
19,0.9996668332500417
20,0.9993339993339992
21,0.9996668332500417
22,0.9997144081108097
23,0.9995003747189608
24,0.9997144081108097
25,0.9997500937148568
26,0.9997778518271686
27,0.9998000599820054
28,0.9998182313914387
29,0.9997500937148568
30,0.9997778518271686
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9990014977533699
9,0.9993339993339992
10,0.9995003747189608
11,0.0004992511233150274
12,0.9996002398560864
13,0.9993339993339992
14,0.9995003747189608
15,0.9990014977533699
16,0.9996002398560864
17,0.0009970089730807579
18,0.9996668332500417
19,0.9997144081108097
20,0.2500208281263017
21,0.9997500937148568
22,0.9996002398560864
23,0.9996668332500417
24,0.9997778518271686
25,0.0009970089730807579
26,0.9980059820538385
27,0.9997144081108097
28,0.0009970089730807579
29,0.7496877341993504
30,0.9998000599820054
0,0.0
1,0.9990019960079839
2,0.0
3,0.4997503744383424
4,0.0009970089730807579
5,0.3999600239856086
6,0.9980059820538385
7,0.6663336663336663
8,0.4999375234287143
9,0.9980059820538385
10,0.0009970089730807579
11,0.9990014977533699
12,0.0009970089730807579
13,0.9980059820538385
14,0.0009970089730807579
15,0.9980059820538385
16,0.9980059820538385
17,0.9993339993339992
18,0.9980059820538385
19,0.0009970089730807579
20,0.0004992511233150274
21,0.0009970089730807579
22,0.0009970089730807579
23,0.9980059820538385
24,0.28573468513494216
25,0.0009970089730807579
26,0.9990014977533699
27,0.0009970089730807579
28,0.9993339993339992
29,0.9980059820538385
30,0.9995003747189608
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9980059820538385
5,0.0004992511233150274
6,0.9993339993339992
7,0.9980059820538385
8,0.9980059820538385
9,0.9995003747189608
10,0.9996002398560864
11,0.9993339993339992
12,0.9990014977533699
13,0.0001665833749791771
14,0.9995003747189608
15,0.9996002398560864
16,0.9996668332500417
17,0.9996002398560864
18,0.0001427959445951735
19,0.0002498126405196103
20,0.9997144081108097
21,0.7997201678992605
22,0.9997500937148568
23,0.9997144081108097
24,0.0009970089730807579
25,0.9997500937148568
26,0.9980059820538385
27,0.9980059820538385
28,0.9997778518271686
29,0.9997778518271686
30,0.9998000599820054
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.0
5,0.9980059820538385
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.0002498126405196103
11,0.9980059820538385
12,0.9996002398560864
13,0.9980059820538385
14,0.9996668332500417
15,0.9996002398560864
16,0.9996668332500417
17,0.9980059820538385
18,0.9997144081108097
19,0.9980059820538385
20,0.00012495314257153568
21,0.9996668332500417
22,0.9997144081108097
23,0.9990014977533699
24,0.9993339993339992
25,0.9997144081108097
26,0.9980059820538385
27,0.9997500937148568
28,0.9990014977533699
29,0.9997778518271686
30,0.9997778518271686
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9990019960079839
4,0.9995004995004996
5,0.0
6,0.33333333333333326
7,0.9980059820538385
8,0.3999600239856086
9,0.6665555925802511
10,0.0009970089730807579
11,0.9993339993339992
12,0.9995003747189608
13,0.9996002398560864
14,0.0001665833749791771
15,0.9996668332500417
16,0.9980059820538385
17,0.9990014977533699
18,0.4997503744383424
19,0.9997144081108097
20,0.9997500937148568
21,0.9980059820538385
22,0.9990014977533699
23,0.9993339993339992
24,0.9993339993339992
25,0.9995003747189608
26,0.9996002398560864
27,0.000333000333000333
28,0.9996668332500417
29,0.9997144081108097
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9996668887408395
4,0.0
5,0.9990014977533699
6,0.9993339993339992
7,0.9980059820538385
8,0.9996668332500417
9,0.9990014977533699
10,0.0009970089730807579
11,0.9995003747189608
12,0.9996002398560864
13,0.9980059820538385
14,0.4997503744383424
15,0.0001665833749791771
16,0.6663336663336663
17,0.9980059820538385
18,0.8569184635156362
19,0.1250780957141072
20,0.0009970089730807579
21,0.4999167083125104
22,0.0009970089730807579
23,0.9990014977533699
24,0.5713265743252892
25,0.9993339993339992
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9980059820538385
29,0.0009970089730807579
30,0.9995003747189608
0,0.0
1,0.9990019960079839
2,0.0
3,0.6663336663336663
4,0.9980059820538385
5,0.0009970089730807579
6,0.9980059820538385
7,0.4997503744383424
8,0.33333333333333326
9,0.9980059820538385
10,0.9990014977533699
11,0.9993339993339992
12,0.0009970089730807579
13,0.6663336663336663
14,0.33333333333333326
15,0.0009970089730807579
16,0.9995003747189608
17,0.0009970089730807579
18,0.9996002398560864
19,0.49987509367974015
20,0.9980059820538385
21,0.0009970089730807579
22,0.9996668332500417
23,0.9997144081108097
24,0.0009970089730807579
25,0.0009970089730807579
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9980059820538385
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.33333333333333326
4,0.9980059820538385
5,0.0009970089730807579
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.9990014977533699
10,0.0009970089730807579
11,0.9993339993339992
12,0.9995003747189608
13,0.9996002398560864
14,0.0004992511233150274
15,0.0009970089730807579
16,0.0009970089730807579
17,0.9993339993339992
18,0.9996668332500417
19,0.9980059820538385
20,0.0009970089730807579
21,0.9995003747189608
22,0.9980059820538385
23,0.25006245316012987
24,0.0009970089730807579
25,0.9997144081108097
26,0.9980059820538385
27,0.4997503744383424
28,0.9996002398560864
29,0.9996668332500417
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9990014977533699
5,0.9980059820538385
6,0.9980059820538385
7,0.000333000333000333
8,0.0009970089730807579
9,0.7496877341993504
10,0.9980059820538385
11,0.0009970089730807579
12,0.9990014977533699
13,0.0009970089730807579
14,0.9980059820538385
15,0.9993339993339992
16,0.8569184635156362
17,0.0009970089730807579
18,0.0009970089730807579
19,0.9980059820538385
20,0.9995003747189608
21,0.0004992511233150274
22,0.0004992511233150274
23,0.0004992511233150274
24,0.0004992511233150274
25,0.0009970089730807579
26,0.9995003747189608
27,0.0004992511233150274
28,0.9980059820538385
29,0.0004992511233150274
30,0.4997503744383424
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.49987509367974015
5,0.9990014977533699
6,0.9993339993339992
7,0.9995003747189608
8,0.9980059820538385
9,0.9990014977533699
10,0.9996002398560864
11,0.0009970089730807579
12,0.0009970089730807579
13,0.9993339993339992
14,0.9996668332500417
15,0.4997503744383424
16,0.9980059820538385
17,0.9997144081108097
18,0.9996002398560864
19,0.9980059820538385
20,0.9993339993339992
21,0.9990014977533699
22,0.9980059820538385
23,0.9980059820538385
24,0.9995003747189608
25,0.9997500937148568
26,0.9990014977533699
27,0.9993339993339992
28,0.9997778518271686
29,0.9998000599820054
30,0.9998182313914387
0,0.0
1,0.0
2,0.4997503744383424
3,0.6663336663336663
4,0.0009970089730807579
5,0.0009970089730807579
6,0.16674995835415624
7,0.9980059820538385
8,0.9980059820538385
9,0.0009970089730807579
10,0.9980059820538385
11,0.0009970089730807579
12,0.0004992511233150274
13,0.0009970089730807579
14,0.0009970089730807579
15,0.0009970089730807579
16,0.0009970089730807579
17,0.9990014977533699
18,0.0009970089730807579
19,0.4997503744383424
20,0.6663336663336663
21,0.0009970089730807579
22,0.0009970089730807579
23,0.9993339993339992
24,0.4997503744383424
25,0.0009970089730807579
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9995003747189608
29,0.0009970089730807579
30,0.9980059820538385
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9990014977533699
5,0.0009970089730807579
6,0.0009970089730807579
7,0.9993339993339992
8,0.33333333333333326
9,0.4997503744383424
10,0.9995003747189608
11,0.9980059820538385
12,0.9996002398560864
13,0.9996668332500417
14,0.6663336663336663
15,0.0009970089730807579
16,0.0009970089730807579
17,0.0009970089730807579
18,0.33333333333333326
19,0.9980059820538385
20,0.0009970089730807579
21,0.0009970089730807579
22,0.9980059820538385
23,0.9990014977533699
24,0.9997144081108097
25,0.0009970089730807579
26,0.9997500937148568
27,0.0009970089730807579
28,0.9997778518271686
29,0.0009970089730807579
30,0.9993339993339992
0,0.0
1,0.9990019960079839
2,0.0
3,0.33333333333333326
4,0.0009970089730807579
5,0.9980059820538385
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.9995003747189608
11,0.9996002398560864
12,0.9996668332500417
13,0.0009970089730807579
14,0.9993339993339992
15,0.0004992511233150274
16,0.0001427959445951735
17,0.6663336663336663
18,0.9980059820538385
19,0.0009970089730807579
20,0.4997503744383424
21,0.0009970089730807579
22,0.9995003747189608
23,0.0009970089730807579
24,0.25006245316012987
25,0.9996002398560864
26,0.4997503744383424
27,0.9980059820538385
28,0.9996668332500417
29,0.25006245316012987
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9993339993339992
7,0.9980059820538385
8,0.0002498126405196103
9,0.9980059820538385
10,0.9990014977533699
11,0.9995003747189608
12,0.9980059820538385
13,0.9996002398560864
14,0.9990014977533699
15,0.0009970089730807579
16,0.9993339993339992
17,0.0001665833749791771
18,0.0004992511233150274
19,0.8569184635156362
20,0.0009970089730807579
21,0.0009970089730807579
22,0.9980059820538385
23,0.9980059820538385
24,0.0004992511233150274
25,0.9995003747189608
26,0.7499218896456914
27,0.0004992511233150274
28,0.7496877341993504
29,0.6663336663336663
30,0.9996002398560864
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9990014977533699
5,0.2000799520287827
6,0.9993339993339992
7,0.0002498126405196103
8,0.7997201678992605
9,0.9980059820538385
10,0.0009970089730807579
11,0.8747969511433212
12,0.9980059820538385
13,0.0009970089730807579
14,0.0009970089730807579
15,0.0009970089730807579
16,0.0009970089730807579
17,0.0009970089730807579
18,0.0009970089730807579
19,0.9990014977533699
20,0.6663336663336663
21,0.0009970089730807579
22,0.0009970089730807579
23,0.25006245316012987
24,0.9993339993339992
25,0.9980059820538385
26,0.9980059820538385
27,0.9990014977533699
28,0.000333000333000333
29,0.000333000333000333
30,0.000333000333000333
0,0.0
1,0.9990019960079839
2,0.0
3,0.6663336663336663
4,0.25006245316012987
5,0.9980059820538385
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.9980059820538385
10,0.9993339993339992
11,0.0009970089730807579
12,0.9980059820538385
13,0.9993339993339992
14,0.9990014977533699
15,0.9980059820538385
16,0.9993339993339992
17,0.9993339993339992
18,0.9990014977533699
19,0.9995003747189608
20,0.9980059820538385
21,0.0001998800719568259
22,0.0009970089730807579
23,0.0009970089730807579
24,0.0004992511233150274
25,0.0009970089730807579
26,0.0009970089730807579
27,0.0002498126405196103
28,0.9995003747189608
29,0.9996002398560864
30,0.9996668332500417
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.0
5,0.9980059820538385
6,0.16674995835415624
7,0.9980059820538385
8,0.9996002398560864
9,0.9980059820538385
10,0.9990014977533699
11,0.0001665833749791771
12,0.8569184635156362
13,0.9980059820538385
14,0.0009970089730807579
15,0.0004992511233150274
16,0.0009970089730807579
17,0.0009970089730807579
18,0.9993339993339992
19,0.9980059820538385
20,0.0009970089730807579
21,0.7997201678992605
22,0.0009970089730807579
23,0.9980059820538385
24,0.9990014977533699
25,0.0009970089730807579
26,0.9995003747189608
27,0.9996002398560864
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9996668332500417
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.0009970089730807579
5,0.6663336663336663
6,0.0009970089730807579
7,0.9980059820538385
8,0.9990014977533699
9,0.7997201678992605
10,0.9980059820538385
11,0.0009970089730807579
12,0.9993339993339992
13,0.0009970089730807579
14,0.0009970089730807579
15,0.0009970089730807579
16,0.0009970089730807579
17,0.0009970089730807579
18,0.9980059820538385
19,0.0009970089730807579
20,0.7496877341993504
21,0.0009970089730807579
22,0.0009970089730807579
23,0.9995003747189608
24,0.9996002398560864
25,0.9996668332500417
26,0.9997144081108097
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9997500937148568
30,0.0009970089730807579
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9990014977533699
5,0.2000799520287827
6,0.9993339993339992
7,0.9995003747189608
8,0.9996002398560864
9,0.9996668332500417
10,0.9980059820538385
11,0.0001427959445951735
12,0.9980059820538385
13,0.9997500937148568
14,0.9980059820538385
15,0.9990014977533699
16,0.7997201678992605
17,0.9997778518271686
18,0.0009970089730807579
19,0.6663336663336663
20,0.9980059820538385
21,0.9995003747189608
22,0.76913020072291
23,0.9998000599820054
24,0.9996002398560864
25,0.9998182313914387
26,0.7496877341993504
27,0.9990014977533699
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9998333749895859
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.0009970089730807579
5,0.33333333333333326
6,0.4997503744383424
7,0.0009970089730807579
8,0.6663336663336663
9,0.9980059820538385
10,0.9980059820538385
11,0.4997503744383424
12,0.0009970089730807579
13,0.9990014977533699
14,0.9993339993339992
15,0.0009970089730807579
16,0.0009970089730807579
17,0.6663336663336663
18,0.4997503744383424
19,0.0009970089730807579
20,0.9980059820538385
21,0.9990014977533699
22,0.0009970089730807579
23,0.9993339993339992
24,0.0009970089730807579
25,0.9980059820538385
26,0.0009970089730807579
27,0.9980059820538385
28,0.0009970089730807579
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.0009970089730807579
4,0.4997503744383424
5,0.0009970089730807579
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.9980059820538385
10,0.9995003747189608
11,0.0009970089730807579
12,0.7997201678992605
13,0.8330834582708646
14,0.9990014977533699
15,0.0009970089730807579
16,0.0009970089730807579
17,0.0009970089730807579
18,0.9980059820538385
19,0.9993339993339992
20,0.0009970089730807579
21,0.9995003747189608
22,0.9980059820538385
23,0.9980059820538385
24,0.0009970089730807579
25,0.9990014977533699
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9980059820538385
29,0.9980059820538385
30,0.9996002398560864
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.6665000832916875
7,0.9990014977533699
8,0.0004992511233150274
9,0.9993339993339992
10,0.9995003747189608
11,0.9980059820538385
12,0.0009970089730807579
13,0.9996002398560864
14,0.9980059820538385
15,0.9990014977533699
16,0.9993339993339992
17,0.0009970089730807579
18,0.9995003747189608
19,0.9996668332500417
20,0.9980059820538385
21,0.9997144081108097
22,0.9996002398560864
23,0.0004992511233150274
24,0.9990014977533699
25,0.9997500937148568
26,0.9996668332500417
27,0.9997144081108097
28,0.9980059820538385
29,0.9997778518271686
30,0.9997500937148568
0,0.0
1,0.0
2,0.9980059820538385
3,0.33333333333333326
4,0.0004992511233150274
5,0.9980059820538385
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.0009970089730807579
10,0.4997503744383424
11,0.9990014977533699
12,0.9993339993339992
13,0.9995003747189608
14,0.9993339993339992
15,0.9980059820538385
16,0.42853062973011563
17,0.9995003747189608
18,0.9980059820538385
19,0.9996002398560864
20,0.49987509367974015
21,0.0004992511233150274
22,0.9996668332500417
23,0.7997201678992605
24,0.9997144081108097
25,0.9997500937148568
26,0.9996002398560864
27,0.9996668332500417
28,0.9997144081108097
29,0.9997778518271686
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.9980059820538385
5,0.4997503744383424
6,0.9980059820538385
7,0.9980059820538385
8,0.9980059820538385
9,0.9990014977533699
10,0.9990014977533699
11,0.9993339993339992
12,0.9993339993339992
13,0.0002498126405196103
14,0.7997201678992605
15,0.0009970089730807579
16,0.0004992511233150274
17,0.9995003747189608
18,0.0009970089730807579
19,0.9996002398560864
20,0.0009970089730807579
21,0.9990014977533699
22,0.2000799520287827
23,0.0009970089730807579
24,0.9996668332500417
25,0.0009970089730807579
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9997144081108097
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.0004992511233150274
5,0.6663336663336663
6,0.25006245316012987
7,0.9980059820538385
8,0.9980059820538385
9,0.0009970089730807579
10,0.9980059820538385
11,0.9990014977533699
12,0.9990014977533699
13,0.0009970089730807579
14,0.9990014977533699
15,0.9993339993339992
16,0.9980059820538385
17,0.9995003747189608
18,0.9990014977533699
19,0.0004992511233150274
20,0.9996002398560864
21,0.9980059820538385
22,0.9993339993339992
23,0.9993339993339992
24,0.9995003747189608
25,0.9996002398560864
26,0.9990014977533699
27,0.0009970089730807579
28,0.9997144081108097
29,0.9997500937148568
30,0.9996668332500417
0,0.0
1,0.9990019960079839
2,0.0
3,0.33333333333333326
4,0.49987509367974015
5,0.0009970089730807579
6,0.4999167083125104
7,0.9980059820538385
8,0.9980059820538385
9,0.9990014977533699
10,0.9993339993339992
11,0.9995003747189608
12,0.9996002398560864
13,0.9993339993339992
14,0.9995003747189608
15,0.9996668332500417
16,0.9997144081108097
17,0.9996002398560864
18,0.9996668332500417
19,0.9997500937148568
20,0.9997778518271686
21,0.9997144081108097
22,0.0009970089730807579
23,0.4997503744383424
24,0.9993339993339992
25,0.9998000599820054
26,0.9997500937148568
27,0.9998182313914387
28,0.9997778518271686
29,0.9998000599820054
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.0009970089730807579
6,0.9980059820538385
7,0.9995003747189608
8,0.9980059820538385
9,0.3333333333333333
10,0.0004992511233150274
11,0.9980059820538385
12,0.9980059820538385
13,0.9980059820538385
14,0.9990014977533699
15,0.9995003747189608
16,0.9993339993339992
17,0.0009970089730807579
18,0.9996002398560864
19,0.9995003747189608
20,0.9990014977533699
21,0.9996002398560864
22,0.9996668332500417
23,0.9997144081108097
24,0.9997500937148568
25,0.9997778518271686
26,0.9995003747189608
27,0.9980059820538385
28,0.9998000599820054
29,0.9980059820538385
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.0009970089730807579
4,0.4997503744383424
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.9995003747189608
9,0.9980059820538385
10,0.9990014977533699
11,0.3333333333333333
12,0.0009970089730807579
13,0.9996002398560864
14,0.000333000333000333
15,0.000333000333000333
16,0.0001665833749791771
17,0.9980059820538385
18,0.0009970089730807579
19,0.9980059820538385
20,0.9993339993339992
21,0.7496877341993504
22,0.0009970089730807579
23,0.0009970089730807579
24,0.9980059820538385
25,0.4997503744383424
26,0.0009970089730807579
27,0.0004992511233150274
28,0.3999600239856086
29,0.9997144081108097
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.3999600239856086
6,0.9980059820538385
7,0.9990014977533699
8,0.9980059820538385
9,0.0009970089730807579
10,0.9980059820538385
11,0.9993339993339992
12,0.9990014977533699
13,0.0009970089730807579
14,0.9980059820538385
15,0.9980059820538385
16,0.000333000333000333
17,0.9995003747189608
18,0.9980059820538385
19,0.9996002398560864
20,0.9996668332500417
21,0.9993339993339992
22,0.0001427959445951735
23,0.9980059820538385
24,0.9995003747189608
25,0.9980059820538385
26,0.9990014977533699
27,0.0009970089730807579
28,0.9996002398560864
29,0.9996668332500417
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.000333000333000333
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.0009970089730807579
10,0.9980059820538385
11,0.7496877341993504
12,0.0009970089730807579
13,0.9993339993339992
14,0.9990014977533699
15,0.000333000333000333
16,0.0009970089730807579
17,0.0009970089730807579
18,0.0009970089730807579
19,0.9995003747189608
20,0.2666799973338666
21,0.0009970089730807579
22,0.9980059820538385
23,0.9996002398560864
24,0.0009970089730807579
25,0.0009970089730807579
26,0.0004992511233150274
27,0.9990014977533699
28,0.9996668332500417
29,0.9980059820538385
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.25006245316012987
5,0.0009970089730807579
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.0009970089730807579
11,0.9995003747189608
12,0.9996002398560864
13,0.9990014977533699
14,0.9980059820538385
15,0.33333333333333326
16,0.9990014977533699
17,0.25006245316012987
18,0.9993339993339992
19,0.9995003747189608
20,0.9993339993339992
21,0.0009970089730807579
22,0.9980059820538385
23,0.9996002398560864
24,0.9996668332500417
25,0.9980059820538385
26,0.9980059820538385
27,0.9980059820538385
28,0.9997144081108097
29,0.9997500937148568
30,0.9996668332500417
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.9980059820538385
5,0.4997503744383424
6,0.9990014977533699
7,0.9980059820538385
8,0.9993339993339992
9,0.4997503744383424
10,0.9990014977533699
11,0.9980059820538385
12,0.9995003747189608
13,0.6663336663336663
14,0.9990014977533699
15,0.9980059820538385
16,0.0009970089730807579
17,0.0009970089730807579
18,0.9996002398560864
19,0.0009970089730807579
20,0.0009970089730807579
21,0.9990014977533699
22,0.9980059820538385
23,0.9990014977533699
24,0.000333000333000333
25,0.9993339993339992
26,0.9980059820538385
27,0.0009970089730807579
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9993339993339992
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.9995003747189608
9,0.9980059820538385
10,0.9996002398560864
11,0.0004992511233150274
12,0.0004992511233150274
13,0.9980059820538385
14,0.0009970089730807579
15,0.9980059820538385
16,0.9996668332500417
17,0.9990014977533699
18,0.9980059820538385
19,0.9997144081108097
20,0.9993339993339992
21,0.9990014977533699
22,0.9997500937148568
23,0.9995003747189608
24,0.9996002398560864
25,0.9996668332500417
26,0.9993339993339992
27,0.0009970089730807579
28,0.9997778518271686
29,0.9998000599820054
30,0.2000799520287827
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.9993339993339992
8,0.9995003747189608
9,0.0009970089730807579
10,0.4997503744383424
11,0.9996002398560864
12,0.0001665833749791771
13,0.9990014977533699
14,0.8569184635156362
15,0.33333333333333326
16,0.0009970089730807579
17,0.8887037654115294
18,0.0004992511233150274
19,0.0009970089730807579
20,0.4997503744383424
21,0.9993339993339992
22,0.9997500937148568
23,0.15388756440821347
24,0.0009970089730807579
25,0.6665000832916875
26,0.9995003747189608
27,0.9997778518271686
28,0.9998000599820054
29,0.9980059820538385
30,0.9998182313914387
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.25006245316012987
5,0.9990014977533699
6,0.9980059820538385
7,0.9993339993339992
8,0.9996002398560864
9,0.0002498126405196103
10,0.9980059820538385
11,0.9990014977533699
12,0.9980059820538385
13,0.9993339993339992
14,0.0009970089730807579
15,0.9995003747189608
16,0.4997503744383424
17,0.0001998800719568259
18,0.8330834582708646
19,0.9995003747189608
20,0.0009970089730807579
21,0.0009970089730807579
22,0.9990014977533699
23,0.9980059820538385
24,0.0009970089730807579
25,0.0009970089730807579
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.49987509367974015
5,0.9980059820538385
6,0.0004992511233150274
7,0.9990014977533699
8,0.9993339993339992
9,0.9995003747189608
10,0.9996002398560864
11,0.9996668332500417
12,0.9990014977533699
13,0.9990014977533699
14,0.9993339993339992
15,0.9995003747189608
16,0.9980059820538385
17,0.9996002398560864
18,0.9997144081108097
19,0.9996668332500417
20,0.9997500937148568
21,0.9997144081108097
22,0.9995003747189608
23,0.9997778518271686
24,0.0009970089730807579
25,0.9998000599820054
26,0.9998182313914387
27,0.9998333749895859
28,0.9996002398560864
29,0.9998461893409213
30,7.141326858530316e-05
0,0.0
1,0.0
2,0.9980059820538385
3,0.0004992511233150274
4,0.9980059820538385
5,0.9980059820538385
6,0.9993339993339992
7,0.9980059820538385
8,0.9990014977533699
9,0.9995003747189608
10,0.9996002398560864
11,0.9993339993339992
12,0.9996668332500417
13,0.0002498126405196103
14,0.9980059820538385
15,0.9980059820538385
16,0.9996668332500417
17,0.9997144081108097
18,0.9990014977533699
19,0.9997500937148568
20,0.00011107408641563923
21,0.9996002398560864
22,0.9980059820538385
23,0.0004992511233150274
24,0.0009970089730807579
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9996668332500417
28,0.9997144081108097
29,0.0009970089730807579
30,0.9993339993339992
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.0009970089730807579
5,0.9980059820538385
6,0.000333000333000333
7,0.9980059820538385
8,0.9980059820538385
9,0.9990014977533699
10,0.9990014977533699
11,0.9980059820538385
12,0.9993339993339992
13,0.9990014977533699
14,0.9980059820538385
15,0.9990014977533699
16,0.9993339993339992
17,0.9995003747189608
18,0.000333000333000333
19,0.9993339993339992
20,0.9993339993339992
21,0.9995003747189608
22,0.9996002398560864
23,0.9996002398560864
24,0.9996668332500417
25,0.9996668332500417
26,0.9996002398560864
27,0.9980059820538385
28,0.9997144081108097
29,0.9997144081108097
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9993339993339992
7,0.9995003747189608
8,0.9996002398560864
9,0.0009970089730807579
10,0.9980059820538385
11,0.0009970089730807579
12,0.9980059820538385
13,0.4997503744383424
14,0.9980059820538385
15,0.9990014977533699
16,0.9993339993339992
17,0.9996668332500417
18,0.9995003747189608
19,0.9980059820538385
20,0.9996002398560864
21,0.9997144081108097
22,0.9997500937148568
23,0.9997778518271686
24,0.7997201678992605
25,0.6663336663336663
26,0.14293874053976866
27,0.9998000599820054
28,0.0009970089730807579
29,0.9996668332500417
30,0.7997201678992605
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.9980059820538385
5,0.9980059820538385
6,0.9980059820538385
7,0.9980059820538385
8,0.0009970089730807579
9,0.4997503744383424
10,0.9990014977533699
11,0.6663336663336663
12,0.9980059820538385
13,0.0009970089730807579
14,0.9980059820538385
15,0.0009970089730807579
16,0.9980059820538385
17,0.0009970089730807579
18,0.9990014977533699
19,0.0009970089730807579
20,0.9980059820538385
21,0.0009970089730807579
22,0.9990014977533699
23,0.25006245316012987
24,0.9990014977533699
25,0.0009970089730807579
26,0.0004992511233150274
27,0.9993339993339992
28,0.0009970089730807579
29,0.0009970089730807579
30,0.6874336061988376
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9980059820538385
5,0.0009970089730807579
6,0.9990014977533699
7,0.9980059820538385
8,0.9980059820538385
9,0.9990014977533699
10,0.9993339993339992
11,0.9980059820538385
12,0.9993339993339992
13,0.9990014977533699
14,0.0009970089730807579
15,0.9980059820538385
16,0.9997144081108097
17,0.9995003747189608
18,0.000333000333000333
19,0.0001665833749791771
20,0.9980059820538385
21,0.9980059820538385
22,0.9980059820538385
23,0.9980059820538385
24,0.9996668332500417
25,0.9990014977533699
26,0.9995003747189608
27,0.0001427959445951735
28,0.2000799520287827
29,0.0009970089730807579
30,0.9993339993339992
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.9980059820538385
8,0.000333000333000333
9,0.9990014977533699
10,0.7496877341993504
11,0.9980059820538385
12,0.9980059820538385
13,0.9995003747189608
14,0.0009970089730807579
15,0.9993339993339992
16,0.9995003747189608
17,0.4997503744383424
18,0.9996002398560864
19,0.9996668332500417
20,0.9990014977533699
21,0.0009970089730807579
22,0.9996002398560864
23,0.9996668332500417
24,0.9997144081108097
25,0.4997503744383424
26,0.9997500937148568
27,0.9997778518271686
28,0.9993339993339992
29,0.9997144081108097
30,0.9998000599820054
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9993339993339992
5,0.9995003747189608
6,0.9980059820538385
7,0.0001998800719568259
8,0.9980059820538385
9,0.9980059820538385
10,0.9996668332500417
11,0.9980059820538385
12,0.9997144081108097
13,0.9990014977533699
14,0.9997500937148568
15,0.00011107408641563923
16,0.9980059820538385
17,0.9990014977533699
18,0.9990014977533699
19,0.9980059820538385
20,0.9980059820538385
21,0.0004992511233150274
22,0.9980059820538385
23,0.9993339993339992
24,0.0009970089730807579
25,0.9995003747189608
26,0.9996002398560864
27,0.9980059820538385
28,0.0009970089730807579
29,0.9980059820538385
30,0.0004992511233150274
0,0.0
1,0.9990019960079839
2,0.0
3,0.33333333333333326
4,0.0009970089730807579
5,0.9980059820538385
6,0.9993339993339992
7,0.9995003747189608
8,0.16674995835415624
9,0.9980059820538385
10,0.9990014977533699
11,0.9996002398560864
12,0.9995003747189608
13,0.9993339993339992
14,0.0001427959445951735
15,0.0009970089730807579
16,0.9995003747189608
17,0.9996668332500417
18,0.9996002398560864
19,0.4997503744383424
20,0.0009970089730807579
21,0.9997144081108097
22,0.9997500937148568
23,0.9997778518271686
24,0.9998000599820054
25,0.9998182313914387
26,0.9998333749895859
27,0.9998461893409213
28,0.9998571734628293
29,0.9996668332500417
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.0004992511233150274
4,0.9980059820538385
5,0.9990014977533699
6,0.6665000832916875
7,0.9980059820538385
8,0.6663336663336663
9,0.9990014977533699
10,0.9993339993339992
11,0.0009970089730807579
12,0.9993339993339992
13,0.0009970089730807579
14,0.9995003747189608
15,0.0004992511233150274
16,0.9980059820538385
17,0.9996002398560864
18,0.0009970089730807579
19,0.0004992511233150274
20,0.0004992511233150274
21,0.9980059820538385
22,0.0004992511233150274
23,0.0004992511233150274
24,0.0004992511233150274
25,0.0004992511233150274
26,0.0004992511233150274
27,0.9996668332500417
28,0.8460355302622471
29,0.0004992511233150274
30,0.4997503744383424
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.0004992511233150274
6,0.9980059820538385
7,0.7496877341993504
8,0.9993339993339992
9,0.9993339993339992
10,0.9980059820538385
11,0.9995003747189608
12,0.9995003747189608
13,0.9996002398560864
14,0.9980059820538385
15,0.25006245316012987
16,0.9996668332500417
17,0.9996002398560864
18,0.9996668332500417
19,0.0009970089730807579
20,0.9997144081108097
21,0.9997144081108097
22,0.4997503744383424
23,0.9997500937148568
24,0.9980059820538385
25,0.9990014977533699
26,0.9997500937148568
27,0.9997778518271686
28,0.9997778518271686
29,0.9990014977533699
30,0.9998000599820054
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.0004992511233150274
5,0.5998400959424345
6,0.0009970089730807579
7,0.9980059820538385
8,0.9980059820538385
9,0.4997503744383424
10,0.0009970089730807579
11,0.9993339993339992
12,0.4999583437473965
13,0.9995003747189608
14,0.9990014977533699
15,0.9996002398560864
16,0.9993339993339992
17,0.9995003747189608
18,0.9996002398560864
19,0.9980059820538385
20,0.9980059820538385
21,0.9996668332500417
22,0.9997144081108097
23,0.9996668332500417
24,0.9980059820538385
25,0.9997500937148568
26,0.9997778518271686
27,0.0004992511233150274
28,0.9997144081108097
29,0.9990014977533699
30,0.000333000333000333
0,0.0
1,0.0
2,0.9980059820538385
3,0.33333333333333326
4,0.0009970089730807579
5,0.4997503744383424
6,0.9980059820538385
7,0.9990014977533699
8,0.9980059820538385
9,0.9993339993339992
10,0.9980059820538385
11,0.9995003747189608
12,0.9990014977533699
13,0.9993339993339992
14,0.0001998800719568259
15,0.0009970089730807579
16,0.9995003747189608
17,0.9980059820538385
18,0.25006245316012987
19,0.9996002398560864
20,0.5998400959424345
21,0.9990014977533699
22,0.0001665833749791771
23,0.9995003747189608
24,0.8569184635156362
25,0.9996668332500417
26,0.9980059820538385
27,0.9990014977533699
28,0.000333000333000333
29,0.0009970089730807579
30,0.9997144081108097
0,0.0
1,0.0
2,0.9980059820538385
3,0.6663336663336663
4,0.0009970089730807579
5,0.4997503744383424
6,0.4999167083125104
7,0.9980059820538385
8,0.9990014977533699
9,0.9980059820538385
10,0.9993339993339992
11,0.9990014977533699
12,0.9995003747189608
13,0.000333000333000333
14,0.9980059820538385
15,0.0009970089730807579
16,0.9980059820538385
17,0.9996002398560864
18,0.7496877341993504
19,0.0009970089730807579
20,0.4997503744383424
21,0.0009970089730807579
22,0.9996668332500417
23,0.0009970089730807579
24,0.4997503744383424
25,0.0009970089730807579
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9997144081108097
29,0.9997500937148568
30,0.6663336663336663
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9993339993339992
5,0.2000799520287827
6,0.9995003747189608
7,0.0009970089730807579
8,0.9996002398560864
9,0.9980059820538385
10,0.4997503744383424
11,0.9996668332500417
12,0.9997144081108097
13,0.9997500937148568
14,0.6663336663336663
15,0.9997778518271686
16,0.9998000599820054
17,0.9998182313914387
18,0.7496877341993504
19,0.9980059820538385
20,0.9993339993339992
21,0.9990014977533699
22,0.9980059820538385
23,0.9980059820538385
24,0.0009970089730807579
25,0.9990014977533699
26,0.0001998800719568259
27,0.9998000599820054
28,0.0009970089730807579
29,0.9998182313914387
30,0.9980059820538385
0,0.0
1,0.0
2,0.4997503744383424
3,0.6663336663336663
4,0.7496877341993504
5,0.9980059820538385
6,0.9980059820538385
7,0.9980059820538385
8,0.9980059820538385
9,0.9990014977533699
10,0.9980059820538385
11,0.0004992511233150274
12,0.0002498126405196103
13,0.9990014977533699
14,0.9993339993339992
15,0.9995003747189608
16,0.9996002398560864
17,0.9996668332500417
18,0.9990014977533699
19,0.9980059820538385
20,0.9980059820538385
21,0.9990014977533699
22,0.9993339993339992
23,0.9997144081108097
24,0.9997144081108097
25,0.9995003747189608
26,0.9997500937148568
27,0.9996002398560864
28,0.9996668332500417
29,0.9997778518271686
30,0.9996002398560864
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.0009970089730807579
5,0.0009970089730807579
6,0.9980059820538385
7,0.9993339993339992
8,0.9980059820538385
9,0.9995003747189608
10,0.9990014977533699
11,0.9980059820538385
12,0.000333000333000333
13,0.49987509367974015
14,0.9996002398560864
15,0.9990014977533699
16,0.9993339993339992
17,0.0009970089730807579
18,0.9996668332500417
19,0.2500208281263017
20,0.4997503744383424
21,0.9995003747189608
22,0.0009970089730807579
23,0.9996002398560864
24,0.9980059820538385
25,0.9996668332500417
26,0.9997144081108097
27,0.9997144081108097
28,0.9997500937148568
29,0.9997778518271686
30,0.33333333333333326
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9980059820538385
5,0.9993339993339992
6,0.3333333333333333
7,0.9995003747189608
8,0.0001998800719568259
9,0.9980059820538385
10,0.9990014977533699
11,0.9993339993339992
12,0.8330834582708646
13,0.0009970089730807579
14,0.9990014977533699
15,0.0009970089730807579
16,0.9980059820538385
17,0.9980059820538385
18,0.0009970089730807579
19,0.0009970089730807579
20,0.0009970089730807579
21,0.0009970089730807579
22,0.9990014977533699
23,0.0009970089730807579
24,0.0009970089730807579
25,0.0009970089730807579
26,0.9980059820538385
27,0.9990014977533699
28,0.9995003747189608
29,0.9373867399862525
30,0.9997500937148568
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.0009970089730807579
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9980059820538385
9,0.9993339993339992
10,0.9980059820538385
11,0.9995003747189608
12,0.9993339993339992
13,0.0004992511233150274
14,0.9990014977533699
15,0.6663336663336663
16,0.9995003747189608
17,0.9996002398560864
18,0.0009970089730807579
19,0.9996002398560864
20,0.9980059820538385
21,0.0009970089730807579
22,0.9996668332500417
23,0.9980059820538385
24,0.9993339993339992
25,0.9997144081108097
26,0.00012495314257153568
27,0.0009970089730807579
28,0.9996668332500417
29,0.4997503744383424
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.33333333333333326
4,0.9980059820538385
5,0.9980059820538385
6,0.9980059820538385
7,0.000333000333000333
8,0.9990014977533699
9,0.9980059820538385
10,0.0009970089730807579
11,0.9980059820538385
12,0.9995003747189608
13,0.9996002398560864
14,0.9996668332500417
15,0.4997503744383424
16,0.9997144081108097
17,0.0009970089730807579
18,0.33333333333333326
19,0.49987509367974015
20,0.9997500937148568
21,0.9997778518271686
22,0.9990014977533699
23,0.0004992511233150274
24,0.6663336663336663
25,0.9998000599820054
26,0.9998182313914387
27,0.9993339993339992
28,0.0009970089730807579
29,0.6665000832916875
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9990014977533699
7,0.9993339993339992
8,0.0009970089730807579
9,0.9993339993339992
10,0.9980059820538385
11,0.0001998800719568259
12,0.9995003747189608
13,0.9980059820538385
14,0.9980059820538385
15,0.9980059820538385
16,0.9996002398560864
17,0.9993339993339992
18,0.9995003747189608
19,0.9996002398560864
20,0.9996668332500417
21,0.9996668332500417
22,0.9980059820538385
23,0.000333000333000333
24,0.9980059820538385
25,0.0001427959445951735
26,0.0004992511233150274
27,0.0009970089730807579
28,0.9980059820538385
29,0.0009970089730807579
30,0.0004992511233150274
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.0004992511233150274
7,0.9990014977533699
8,0.9990014977533699
9,0.0009970089730807579
10,0.9993339993339992
11,0.9980059820538385
12,0.0009970089730807579
13,0.9995003747189608
14,0.9996002398560864
15,0.6663336663336663
16,0.9990014977533699
17,0.9993339993339992
18,0.6663336663336663
19,0.9996668332500417
20,0.9993339993339992
21,0.9997144081108097
22,0.9995003747189608
23,0.9980059820538385
24,0.9997500937148568
25,0.9990014977533699
26,0.9980059820538385
27,0.9997778518271686
28,0.9998000599820054
29,0.9996002398560864
30,0.9996668332500417
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.9993339993339992
7,0.9980059820538385
8,0.9995003747189608
9,0.9996002398560864
10,0.9990014977533699
11,0.9993339993339992
12,0.9995003747189608
13,0.9996002398560864
14,0.0001665833749791771
15,0.9996668332500417
16,0.9980059820538385
17,0.0001427959445951735
18,0.9996668332500417
19,0.9997144081108097
20,0.9997144081108097
21,0.9997500937148568
22,0.9997778518271686
23,0.0002498126405196103
24,0.9980059820538385
25,0.0009970089730807579
26,0.6663336663336663
27,0.9997500937148568
28,0.9980059820538385
29,0.9997778518271686
30,0.9998000599820054
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.9995003747189608
9,0.9995003747189608
10,0.9996002398560864
11,0.9996668332500417
12,0.9997144081108097
13,0.9997500937148568
14,0.9997778518271686
15,0.0009970089730807579
16,0.0009970089730807579
17,0.0009970089730807579
18,0.4997503744383424
19,0.9998000599820054
20,0.9980059820538385
21,0.9998182313914387
22,0.9993339993339992
23,0.9980059820538385
24,0.16674995835415624
25,0.4997503744383424
26,0.9980059820538385
27,0.9998333749895859
28,0.33333333333333326
29,0.9980059820538385
30,0.9998461893409213
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.9995003747189608
7,0.9980059820538385
8,0.9980059820538385
9,0.9980059820538385
10,0.9996002398560864
11,0.0009970089730807579
12,0.0009970089730807579
13,0.9980059820538385
14,0.9980059820538385
15,0.9990014977533699
16,0.49987509367974015
17,0.0004992511233150274
18,0.9993339993339992
19,0.9996668332500417
20,0.4997503744383424
21,0.9997144081108097
22,0.33333333333333326
23,0.00012495314257153568
24,0.9980059820538385
25,0.9980059820538385
26,0.9995003747189608
27,0.9996002398560864
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9996668332500417
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.7496877341993504
5,0.4997503744383424
6,0.2000799520287827
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.9995003747189608
11,0.9980059820538385
12,0.9996002398560864
13,0.9990014977533699
14,0.9993339993339992
15,0.9996668332500417
16,0.9995003747189608
17,0.9997144081108097
18,0.00012495314257153568
19,0.9990014977533699
20,0.8887037654115294
21,0.1000699790062981
22,0.9980059820538385
23,0.0004992511233150274
24,0.33333333333333326
25,0.9996002398560864
26,0.9996668332500417
27,0.0009970089730807579
28,0.9997144081108097
29,0.9997500937148568
30,0.9997778518271686
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9980059820538385
5,0.9990014977533699
6,0.9993339993339992
7,0.9980059820538385
8,0.9990014977533699
9,0.9990014977533699
10,0.9995003747189608
11,0.9980059820538385
12,0.9993339993339992
13,0.9993339993339992
14,0.9980059820538385
15,0.0001998800719568259
16,0.9995003747189608
17,0.8330834582708646
18,0.0009970089730807579
19,0.0009970089730807579
20,0.8998300509847045
21,0.9996002398560864
22,0.0001998800719568259
23,0.9980059820538385
24,0.9980059820538385
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9990014977533699
28,0.1250780957141072
29,0.9996668332500417
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.4997503744383424
5,0.0009970089730807579
6,0.6663336663336663
7,0.0009970089730807579
8,0.3999600239856086
9,0.9980059820538385
10,0.7496877341993504
11,0.0009970089730807579
12,0.0009970089730807579
13,0.0009970089730807579
14,0.0009970089730807579
15,0.0009970089730807579
16,0.0009970089730807579
17,0.9993339993339992
18,0.6663336663336663
19,0.0009970089730807579
20,0.9980059820538385
21,0.9993339993339992
22,0.0009970089730807579
23,0.9980059820538385
24,0.4997503744383424
25,0.9990014977533699
26,0.9980059820538385
27,0.0002498126405196103
28,0.9980059820538385
29,0.9993339993339992
30,0.9995003747189608
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.0009970089730807579
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.0009970089730807579
10,0.9995003747189608
11,0.0009970089730807579
12,0.4997503744383424
13,0.9996002398560864
14,0.9996668332500417
15,0.0009970089730807579
16,0.9997144081108097
17,0.9997500937148568
18,0.00011107408641563923
19,0.0009970089730807579
20,0.9980059820538385
21,0.00012495314257153568
22,0.9980059820538385
23,0.9990014977533699
24,0.9993339993339992
25,0.14293874053976866
26,0.0004992511233150274
27,0.9995003747189608
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9996002398560864
0,0.0
1,0.0
2,0.9980059820538385
3,0.33333333333333326
4,0.9990014977533699
5,0.9980059820538385
6,0.9980059820538385
7,0.9993339993339992
8,0.37498438085717856
9,0.9990014977533699
10,0.9980059820538385
11,0.9980059820538385
12,0.9990014977533699
13,0.9993339993339992
14,0.9995003747189608
15,0.0004992511233150274
16,0.9996002398560864
17,0.9996668332500417
18,0.9995003747189608
19,0.9996002398560864
20,0.9997144081108097
21,0.9997500937148568
22,0.9980059820538385
23,0.7997201678992605
24,0.9980059820538385
25,0.9990014977533699
26,0.9997778518271686
27,0.9980059820538385
28,0.9990014977533699
29,0.9980059820538385
30,0.9996668332500417
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.0009970089730807579
7,0.6663336663336663
8,0.25006245316012987
9,0.7496877341993504
10,0.0009970089730807579
11,0.0009970089730807579
12,0.9993339993339992
13,0.0009970089730807579
14,0.0009970089730807579
15,0.9980059820538385
16,0.0009970089730807579
17,0.9990014977533699
18,0.0009970089730807579
19,0.8887037654115294
20,0.9995003747189608
21,0.9996002398560864
22,0.9996668332500417
23,0.0009970089730807579
24,0.9997144081108097
25,0.0009970089730807579
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.9980059820538385
7,0.9993339993339992
8,0.9990014977533699
9,0.9980059820538385
10,0.0004992511233150274
11,0.9980059820538385
12,0.9995003747189608
13,0.9980059820538385
14,0.0009970089730807579
15,0.9993339993339992
16,0.9980059820538385
17,0.9996668332500417
18,0.9997144081108097
19,0.9980059820538385
20,0.9997500937148568
21,0.9997778518271686
22,0.9980059820538385
23,0.9998000599820054
24,0.9980059820538385
25,0.9998182313914387
26,0.9990014977533699
27,0.9993339993339992
28,0.9998333749895859
29,0.0009970089730807579
30,0.9990014977533699
0,0.0
1,0.0
2,0.9980059820538385
3,0.33333333333333326
4,0.9980059820538385
5,0.9990014977533699
6,0.9990014977533699
7,0.000333000333000333
8,0.0009970089730807579
9,0.9980059820538385
10,0.9980059820538385
11,0.9993339993339992
12,0.0009970089730807579
13,0.9993339993339992
14,0.9980059820538385
15,0.9990014977533699
16,0.9995003747189608
17,0.4997503744383424
18,0.9996002398560864
19,0.0002498126405196103
20,0.9993339993339992
21,0.9980059820538385
22,0.9996668332500417
23,0.33333333333333326
24,0.9995003747189608
25,0.7997201678992605
26,0.9997144081108097
27,0.0009970089730807579
28,0.0009970089730807579
29,0.0009970089730807579
30,0.49987509367974015
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.4997503744383424
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.9995003747189608
11,0.9996002398560864
12,0.0009970089730807579
13,0.33333333333333326
14,0.9996668332500417
15,0.9995003747189608
16,0.0009970089730807579
17,0.9997144081108097
18,0.9997500937148568
19,0.9996002398560864
20,0.9997778518271686
21,0.0009970089730807579
22,0.9998000599820054
23,0.9996668332500417
24,9.088430428065073e-05
25,0.9980059820538385
26,0.9980059820538385
27,0.0009970089730807579
28,0.0009970089730807579
29,0.28573468513494216
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9980059820538385
5,0.0004992511233150274
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.9995003747189608
10,0.9996002398560864
11,0.000333000333000333
12,0.4997503744383424
13,0.0009970089730807579
14,0.9993339993339992
15,0.9980059820538385
16,0.9995003747189608
17,0.4997503744383424
18,0.9996002398560864
19,0.9990014977533699
20,0.33333333333333326
21,0.5998400959424345
22,0.9980059820538385
23,0.9980059820538385
24,0.9996668332500417
25,0.9996668332500417
26,0.9997144081108097
27,0.9980059820538385
28,0.9997144081108097
29,0.9997500937148568
30,0.9993339993339992
0,0.0
1,0.0
2,0.4997503744383424
3,0.6663336663336663
4,0.0009970089730807579
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.9993339993339992
9,0.9980059820538385
10,0.9995003747189608
11,0.9990014977533699
12,0.0009970089730807579
13,0.9996002398560864
14,0.0001665833749791771
15,0.8569184635156362
16,0.9980059820538385
17,0.9990014977533699
18,0.9993339993339992
19,0.9993339993339992
20,0.33333333333333326
21,0.0004992511233150274
22,0.0009970089730807579
23,0.0009970089730807579
24,0.9995003747189608
25,0.9996002398560864
26,0.0009970089730807579
27,0.0001427959445951735
28,0.9980059820538385
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.49987509367974015
5,0.9980059820538385
6,0.9990014977533699
7,0.4997503744383424
8,0.9993339993339992
9,0.6663336663336663
10,0.0009970089730807579
11,0.4997503744383424
12,0.6248906660002499
13,0.6663336663336663
14,0.0009970089730807579
15,0.0009970089730807579
16,0.9980059820538385
17,0.0009970089730807579
18,0.0004992511233150274
19,0.9995003747189608
20,0.0009970089730807579
21,0.9996002398560864
22,0.0009970089730807579
23,0.0009970089730807579
24,0.9990014977533699
25,0.9996668332500417
26,0.9997144081108097
27,0.49987509367974015
28,0.2000799520287827
29,0.0009970089730807579
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9995004995004996
4,0.0
5,0.9980059820538385
6,0.0009970089730807579
7,0.9990014977533699
8,0.0009970089730807579
9,0.9993339993339992
10,0.4997503744383424
11,0.6663336663336663
12,0.9980059820538385
13,0.9995003747189608
14,0.9980059820538385
15,0.0004992511233150274
16,0.0009970089730807579
17,0.0009970089730807579
18,0.0009970089730807579
19,0.4997503744383424
20,0.9996002398560864
21,0.0009970089730807579
22,0.9996668332500417
23,0.0009970089730807579
24,0.49987509367974015
25,0.0009970089730807579
26,0.0004992511233150274
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9980059820538385
30,0.9990014977533699
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.0009970089730807579
5,0.0009970089730807579
6,0.4997503744383424
7,0.0004992511233150274
8,0.4997503744383424
9,0.6663336663336663
10,0.0009970089730807579
11,0.0004992511233150274
12,0.0009970089730807579
13,0.0009970089730807579
14,0.9980059820538385
15,0.0009970089730807579
16,0.25006245316012987
17,0.0009970089730807579
18,0.1250780957141072
19,0.9990014977533699
20,0.9997144081108097
21,0.9997500937148568
22,0.2500208281263017
23,0.9993339993339992
24,0.9997778518271686
25,0.9998000599820054
26,9.088430428065073e-05
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9995003747189608
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.0
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9990014977533699
9,0.9993339993339992
10,0.0001665833749791771
11,0.9993339993339992
12,0.9995003747189608
13,0.9995003747189608
14,0.9996002398560864
15,0.9996668332500417
16,0.9996002398560864
17,0.9996668332500417
18,0.9997144081108097
19,0.9997144081108097
20,0.9165208697825543
21,0.9229408598015842
22,0.9997500937148568
23,0.4997503744383424
24,0.9990014977533699
25,0.00011107408641563923
26,0.9997500937148568
27,0.9980059820538385
28,0.9998000599820054
29,0.9980059820538385
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.4997503744383424
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.9990014977533699
10,0.9995003747189608
11,0.9996002398560864
12,0.9996668332500417
13,0.0001427959445951735
14,0.9980059820538385
15,0.9980059820538385
16,0.0009970089730807579
17,0.9993339993339992
18,0.0009970089730807579
19,0.0009970089730807579
20,0.0009970089730807579
21,0.9980059820538385
22,0.9980059820538385
23,0.9980059820538385
24,0.9980059820538385
25,0.0004992511233150274
26,0.0004992511233150274
27,0.0009970089730807579
28,0.0004992511233150274
29,0.0004992511233150274
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9990019960079839
4,0.0
5,0.9980059820538385
6,0.4997503744383424
7,0.6663336663336663
8,0.4999167083125104
9,0.0004992511233150274
10,0.0009970089730807579
11,0.0009970089730807579
12,0.9980059820538385
13,0.9980059820538385
14,0.0009970089730807579
15,0.0004992511233150274
16,0.9990014977533699
17,0.4997503744383424
18,0.0009970089730807579
19,0.9993339993339992
20,0.0009970089730807579
21,0.9995003747189608
22,0.9980059820538385
23,0.0009970089730807579
24,0.9996002398560864
25,0.4997503744383424
26,0.9980059820538385
27,0.9996668332500417
28,0.0004992511233150274
29,0.0001427959445951735
30,0.9997144081108097
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.0009970089730807579
6,0.0009970089730807579
7,0.9980059820538385
8,0.9990014977533699
9,0.9980059820538385
10,0.9993339993339992
11,0.9995003747189608
12,0.0004992511233150274
13,0.33333333333333326
14,0.9993339993339992
15,0.9995003747189608
16,0.9980059820538385
17,0.0001998800719568259
18,0.9996002398560864
19,0.0009970089730807579
20,0.0009970089730807579
21,0.0009970089730807579
22,0.0009970089730807579
23,0.0009970089730807579
24,0.9996668332500417
25,0.0009970089730807579
26,0.9997144081108097
27,0.4997503744383424
28,0.9997500937148568
29,0.9997778518271686
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.33333333333333326
4,0.9980059820538385
5,0.9980059820538385
6,0.0009970089730807579
7,0.0009970089730807579
8,0.9990014977533699
9,0.9993339993339992
10,0.9995003747189608
11,0.9990014977533699
12,0.9996002398560864
13,0.0009970089730807579
14,0.9993339993339992
15,0.9995003747189608
16,0.9996002398560864
17,0.9996668332500417
18,0.9996668332500417
19,0.0009970089730807579
20,0.33333333333333326
21,0.9997144081108097
22,0.9997500937148568
23,0.9997144081108097
24,0.9997500937148568
25,0.00011107408641563923
26,0.4997503744383424
27,0.9980059820538385
28,0.9997778518271686
29,0.4997503744383424
30,0.6663336663336663
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.4997503744383424
7,0.9995003747189608
8,0.9980059820538385
9,0.7496877341993504
10,0.6663336663336663
11,0.9980059820538385
12,0.0009970089730807579
13,0.0004992511233150274
14,0.9980059820538385
15,0.0009970089730807579
16,0.9996002398560864
17,0.0009970089730807579
18,0.0009970089730807579
19,0.0009970089730807579
20,0.9996668332500417
21,0.0009970089730807579
22,0.9997144081108097
23,0.9997500937148568
24,0.9997778518271686
25,0.9998000599820054
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.9980059820538385
6,0.9980059820538385
7,0.9995003747189608
8,0.9990014977533699
9,0.0001998800719568259
10,0.9990014977533699
11,0.9993339993339992
12,0.14293874053976866
13,0.9995003747189608
14,0.000333000333000333
15,0.9996002398560864
16,0.7496877341993504
17,0.9980059820538385
18,0.0009970089730807579
19,0.9980059820538385
20,0.9990014977533699
21,0.9996668332500417
22,0.0009970089730807579
23,0.9997144081108097
24,0.0009970089730807579
25,0.9997500937148568
26,0.9980059820538385
27,0.0009970089730807579
28,0.9997778518271686
29,0.9998000599820054
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9990019960079839
4,0.0
5,0.9990014977533699
6,0.9980059820538385
7,0.9980059820538385
8,0.9993339993339992
9,0.9995003747189608
10,0.9980059820538385
11,0.9990014977533699
12,0.9993339993339992
13,0.9995003747189608
14,0.9996002398560864
15,0.9996668332500417
16,0.9995003747189608
17,0.9997144081108097
18,0.9997500937148568
19,0.9997778518271686
20,0.9998000599820054
21,0.0009970089730807579
22,0.9998182313914387
23,0.9998333749895859
24,0.8569184635156362
25,0.7496877341993504
26,0.9996002398560864
27,0.9998461893409213
28,0.9998571734628293
29,0.9996668332500417
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.0009970089730807579
5,0.0009970089730807579
6,0.9980059820538385
7,0.9990014977533699
8,0.7496877341993504
9,0.9993339993339992
10,0.9980059820538385
11,0.4997503744383424
12,0.9995003747189608
13,0.9996002398560864
14,0.9980059820538385
15,0.9980059820538385
16,0.9990014977533699
17,0.6663336663336663
18,0.9990014977533699
19,0.0001665833749791771
20,0.0009970089730807579
21,0.8569184635156362
22,0.9993339993339992
23,0.9995003747189608
24,0.0009970089730807579
25,0.9996002398560864
26,0.9996668332500417
27,0.9997144081108097
28,0.9980059820538385
29,0.9980059820538385
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.0009970089730807579
5,0.4997503744383424
6,0.9980059820538385
7,0.9980059820538385
8,0.4999375234287143
9,0.25006245316012987
10,0.0009970089730807579
11,0.9980059820538385
12,0.9990014977533699
13,0.9980059820538385
14,0.9993339993339992
15,0.7496877341993504
16,0.9995003747189608
17,0.9996002398560864
18,0.9996668332500417
19,0.9997144081108097
20,0.7997201678992605
21,0.9990014977533699
22,0.0009970089730807579
23,0.9980059820538385
24,0.9997500937148568
25,0.0004992511233150274
26,0.0004992511233150274
27,0.9995003747189608
28,0.9997778518271686
29,0.9998000599820054
30,0.2000399880035989
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.4997503744383424
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.0009970089730807579
9,0.9990014977533699
10,0.9993339993339992
11,0.9995003747189608
12,0.9993339993339992
13,0.9996002398560864
14,0.9995003747189608
15,0.9996668332500417
16,0.9997144081108097
17,0.9996002398560864
18,0.9996668332500417
19,0.9997144081108097
20,0.9997500937148568
21,0.9980059820538385
22,0.9997778518271686
23,0.0004992511233150274
24,0.9998000599820054
25,0.9997500937148568
26,0.0009970089730807579
27,0.9998182313914387
28,0.9980059820538385
29,0.25006245316012987
30,0.7496877341993504
0,0.0
1,0.0
2,0.4997503744383424
3,0.33333333333333326
4,0.9980059820538385
5,0.9990014977533699
6,0.6665000832916875
7,0.9980059820538385
8,0.9980059820538385
9,0.9995003747189608
10,0.9980059820538385
11,0.9980059820538385
12,0.9996002398560864
13,0.0009970089730807579
14,0.9990014977533699
15,0.9996668332500417
16,0.0009970089730807579
17,0.9997144081108097
18,0.4997503744383424
19,0.9980059820538385
20,0.9997500937148568
21,0.9980059820538385
22,0.9997778518271686
23,9.997000899730081e-05
24,0.9993339993339992
25,0.0009970089730807579
26,0.9995003747189608
27,0.9996002398560864
28,0.0002498126405196103
29,0.9996668332500417
30,0.9980059820538385
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9990014977533699
8,0.9980059820538385
9,0.9980059820538385
10,0.9993339993339992
11,0.9995003747189608
12,0.9996002398560864
13,0.0004992511233150274
14,0.33333333333333326
15,0.9993339993339992
16,0.9995003747189608
17,0.9996668332500417
18,0.9997144081108097
19,0.9996002398560864
20,0.9997500937148568
21,0.4997503744383424
22,0.9996668332500417
23,0.9997144081108097
24,0.9997778518271686
25,0.00012495314257153568
26,0.9980059820538385
27,0.9998000599820054
28,0.33333333333333326
29,0.9998182313914387
30,0.9998333749895859
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.4997503744383424
6,0.9990014977533699
7,0.9980059820538385
8,0.9990014977533699
9,0.000333000333000333
10,0.7496877341993504
11,0.9993339993339992
12,0.9980059820538385
13,0.9995003747189608
14,0.9990014977533699
15,0.9980059820538385
16,0.7997201678992605
17,0.9980059820538385
18,0.000333000333000333
19,0.9996002398560864
20,0.9996668332500417
21,0.0004992511233150274
22,0.0009970089730807579
23,0.9997144081108097
24,0.0009970089730807579
25,0.5998400959424345
26,0.0009970089730807579
27,0.9980059820538385
28,0.0004992511233150274
29,0.0004992511233150274
30,0.0004992511233150274
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.0009970089730807579
7,0.9990014977533699
8,0.4999375234287143
9,0.000333000333000333
10,0.9993339993339992
11,0.0009970089730807579
12,0.6663336663336663
13,0.9980059820538385
14,0.0009970089730807579
15,0.0009970089730807579
16,0.9993339993339992
17,0.9995003747189608
18,0.9996002398560864
19,0.9995003747189608
20,0.9996002398560864
21,0.25006245316012987
22,0.49987509367974015
23,0.9996668332500417
24,0.9996668332500417
25,0.4997503744383424
26,0.9997144081108097
27,0.9997500937148568
28,0.9997144081108097
29,0.4997503744383424
30,0.9997500937148568
0,0.0
1,0.0
2,0.4997503744383424
3,0.33333333333333326
4,0.0009970089730807579
5,0.3999600239856086
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.0009970089730807579
10,0.9980059820538385
11,0.9990014977533699
12,0.9993339993339992
13,0.0009970089730807579
14,0.9995003747189608
15,0.9996002398560864
16,0.9993339993339992
17,0.9995003747189608
18,0.9980059820538385
19,0.9996002398560864
20,0.0004992511233150274
21,0.9996668332500417
22,0.0009970089730807579
23,0.9996668332500417
24,0.9997144081108097
25,0.9997500937148568
26,0.9980059820538385
27,0.9997778518271686
28,0.9998000599820054
29,0.9998182313914387
30,0.9998333749895859
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.33333333333333326
5,0.3999600239856086
6,0.9980059820538385
7,0.42853062973011563
8,0.9993339993339992
9,0.0009970089730807579
10,0.9980059820538385
11,0.9995003747189608
12,0.9996002398560864
13,0.9980059820538385
14,0.9996668332500417
15,0.9980059820538385
16,0.9990014977533699
17,0.9993339993339992
18,0.9995003747189608
19,0.9996002398560864
20,0.0002498126405196103
21,0.9997144081108097
22,0.4997503744383424
23,0.9996668332500417
24,0.9990014977533699
25,0.9997500937148568
26,0.9993339993339992
27,0.9997778518271686
28,9.997000899730081e-05
29,0.9995003747189608
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9995004995004996
4,0.0
5,0.9993339993339992
6,0.9995003747189608
7,0.9996002398560864
8,0.9996668332500417
9,0.0001427959445951735
10,0.0009970089730807579
11,0.0009970089730807579
12,0.9980059820538385
13,0.6663336663336663
14,0.0009970089730807579
15,0.0009970089730807579
16,0.0009970089730807579
17,0.9980059820538385
18,0.0009970089730807579
19,0.9980059820538385
20,0.0009970089730807579
21,0.0009970089730807579
22,0.0009970089730807579
23,0.0009970089730807579
24,0.9990014977533699
25,0.4997503744383424
26,0.33333333333333326
27,0.0009970089730807579
28,0.9993339993339992
29,0.0004992511233150274
30,0.4997503744383424
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.0009970089730807579
6,0.4997503744383424
7,0.9990014977533699
8,0.9980059820538385
9,0.9993339993339992
10,0.9990014977533699
11,0.0009970089730807579
12,0.9995003747189608
13,0.9996002398560864
14,0.9980059820538385
15,0.9996668332500417
16,0.9993339993339992
17,0.0009970089730807579
18,0.4997503744383424
19,0.9997144081108097
20,0.9997500937148568
21,0.9997778518271686
22,0.9995003747189608
23,0.9980059820538385
24,0.33333333333333326
25,0.9998000599820054
26,0.49987509367974015
27,0.5998400959424345
28,0.9990014977533699
29,0.3999600239856086
30,0.9998182313914387
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9993339993339992
7,0.0009970089730807579
8,0.4997503744383424
9,0.9995003747189608
10,0.6663336663336663
11,0.0001998800719568259
12,0.0009970089730807579
13,0.8330834582708646
14,0.9980059820538385
15,0.0009970089730807579
16,0.0004992511233150274
17,0.0009970089730807579
18,0.9990014977533699
19,0.9980059820538385
20,0.9980059820538385
21,0.1250780957141072
22,0.0009970089730807579
23,0.2000799520287827
24,0.2000799520287827
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9993339993339992
28,0.0009970089730807579
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.0009970089730807579
3,0.4997503744383424
4,0.9980059820538385
5,0.0009970089730807579
6,0.9990014977533699
7,0.16674995835415624
8,0.9980059820538385
9,0.9980059820538385
10,0.4997503744383424
11,0.9993339993339992
12,0.3999600239856086
13,0.9990014977533699
14,0.9995003747189608
15,0.9993339993339992
16,0.9996002398560864
17,0.9996668332500417
18,0.6663336663336663
19,0.9995003747189608
20,0.9997144081108097
21,0.9980059820538385
22,0.9996002398560864
23,0.9997144081108097
24,0.9980059820538385
25,0.9996668332500417
26,0.9997500937148568
27,0.9997778518271686
28,0.9980059820538385
29,0.9997144081108097
30,0.9998000599820054
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9993339993339992
5,0.9980059820538385
6,0.9995003747189608
7,0.9980059820538385
8,0.9990014977533699
9,0.9980059820538385
10,0.9996002398560864
11,0.0009970089730807579
12,0.0001665833749791771
13,0.9980059820538385
14,0.9997144081108097
15,0.9980059820538385
16,0.9997500937148568
17,0.9997778518271686
18,0.9980059820538385
19,0.9980059820538385
20,0.9998000599820054
21,0.9998182313914387
22,0.9998333749895859
23,0.0009970089730807579
24,0.9998461893409213
25,0.0009970089730807579
26,0.9980059820538385
27,0.9990014977533699
28,0.9980059820538385
29,0.9990014977533699
30,0.9998571734628293
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.0004992511233150274
5,0.5998400959424345
6,0.6663336663336663
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.9980059820538385
11,0.9995003747189608
12,0.9993339993339992
13,0.9980059820538385
14,0.9990014977533699
15,0.9980059820538385
16,0.9996002398560864
17,0.9980059820538385
18,0.9980059820538385
19,0.9996668332500417
20,0.9997144081108097
21,0.4997503744383424
22,0.9980059820538385
23,0.00012495314257153568
24,0.9980059820538385
25,0.9990014977533699
26,0.9980059820538385
27,0.9993339993339992
28,0.9993339993339992
29,0.9980059820538385
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.0004992511233150274
5,0.4997503744383424
6,0.9980059820538385
7,0.0009970089730807579
8,0.9990014977533699
9,0.0009970089730807579
10,0.0002498126405196103
11,0.9980059820538385
12,0.9980059820538385
13,0.9995003747189608
14,0.9980059820538385
15,0.9996002398560864
16,0.9980059820538385
17,0.9980059820538385
18,0.9996668332500417
19,0.9980059820538385
20,0.9996668332500417
21,0.9980059820538385
22,0.0009970089730807579
23,0.9993339993339992
24,0.9997144081108097
25,0.9997500937148568
26,0.9990014977533699
27,0.0009970089730807579
28,0.9997778518271686
29,0.9998000599820054
30,0.9998182313914387
0,0.0
1,0.0
2,0.9980059820538385
3,0.0004992511233150274
4,0.9980059820538385
5,0.9990014977533699
6,0.6665000832916875
7,0.0009970089730807579
8,0.9990014977533699
9,0.9993339993339992
10,0.9980059820538385
11,0.9990014977533699
12,0.9995003747189608
13,0.9993339993339992
14,0.9996002398560864
15,0.9980059820538385
16,0.0009970089730807579
17,0.9996668332500417
18,0.9980059820538385
19,0.9995003747189608
20,0.9997144081108097
21,0.9980059820538385
22,0.9996002398560864
23,0.9997500937148568
24,0.9997778518271686
25,0.9980059820538385
26,0.9995003747189608
27,0.9980059820538385
28,0.9998000599820054
29,0.9998182313914387
30,8.331250520703158e-05
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.0004992511233150274
5,0.3999600239856086
6,0.9980059820538385
7,0.9990014977533699
8,0.9980059820538385
9,0.9980059820538385
10,0.0004992511233150274
11,0.545396709988185
12,0.9990014977533699
13,0.9993339993339992
14,0.9993339993339992
15,0.9995003747189608
16,0.9995003747189608
17,0.9996002398560864
18,0.9996668332500417
19,0.9990014977533699
20,0.9997144081108097
21,0.9980059820538385
22,0.9997500937148568
23,0.0009970089730807579
24,0.0009970089730807579
25,0.0009970089730807579
26,0.9980059820538385
27,0.4997503744383424
28,0.9997778518271686
29,0.9998000599820054
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9990019960079839
4,0.9995004995004996
5,0.0
6,0.9980059820538385
7,0.9995003747189608
8,0.9980059820538385
9,0.9990014977533699
10,0.9996002398560864
11,0.9996668332500417
12,0.9980059820538385
13,0.9980059820538385
14,0.9997144081108097
15,0.9997500937148568
16,0.9997778518271686
17,0.9980059820538385
18,0.9980059820538385
19,9.997000899730081e-05
20,0.0001665833749791771
21,0.9980059820538385
22,0.9993339993339992
23,0.9980059820538385
24,0.9990014977533699
25,0.9995003747189608
26,0.9980059820538385
27,0.0009970089730807579
28,0.9980059820538385
29,0.9980059820538385
30,0.0004992511233150274
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.0004992511233150274
6,0.9980059820538385
7,0.9980059820538385
8,0.9980059820538385
9,0.9990014977533699
10,0.33333333333333326
11,0.9990014977533699
12,0.9993339993339992
13,0.9995003747189608
14,0.9990014977533699
15,0.9996002398560864
16,0.9980059820538385
17,0.9993339993339992
18,0.9996668332500417
19,0.0001427959445951735
20,0.9995003747189608
21,0.9996002398560864
22,0.0009970089730807579
23,0.0009970089730807579
24,0.0009970089730807579
25,0.0009970089730807579
26,0.9996668332500417
27,0.9997144081108097
28,0.9995003747189608
29,0.9980059820538385
30,0.49987509367974015
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.2000799520287827
7,0.9980059820538385
8,0.9990014977533699
9,0.33333333333333326
10,0.0004992511233150274
11,0.9993339993339992
12,0.9995003747189608
13,0.9995003747189608
14,0.9996002398560864
15,0.9996668332500417
16,0.0009970089730807579
17,0.0009970089730807579
18,0.9997144081108097
19,0.9997500937148568
20,0.9990014977533699
21,0.9993339993339992
22,0.4997503744383424
23,0.9990014977533699
24,0.0009970089730807579
25,0.9997778518271686
26,0.9980059820538385
27,0.9995003747189608
28,0.9998000599820054
29,0.9996002398560864
30,0.6248906660002499
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.8330834582708646
7,0.9980059820538385
8,0.9990014977533699
9,0.9990014977533699
10,0.3000099970008997
11,0.9993339993339992
12,0.9980059820538385
13,0.0001427959445951735
14,0.9996002398560864
15,0.9980059820538385
16,0.9980059820538385
17,0.9997778518271686
18,0.9990014977533699
19,0.9996002398560864
20,0.9996668332500417
21,0.9993339993339992
22,0.9997144081108097
23,0.9993339993339992
24,0.9997500937148568
25,0.9997778518271686
26,0.9995003747189608
27,9.997000899730081e-05
28,0.9997500937148568
29,0.9996002398560864
30,0.9996668332500417
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.25006245316012987
5,0.9980059820538385
6,0.000333000333000333
7,0.9990014977533699
8,0.9980059820538385
9,0.9995003747189608
10,0.9996002398560864
11,0.9996668332500417
12,0.1250780957141072
13,0.9993339993339992
14,0.9980059820538385
15,0.9997144081108097
16,0.9995003747189608
17,0.9997500937148568
18,0.0009970089730807579
19,0.9980059820538385
20,0.9997778518271686
21,0.9980059820538385
22,0.0001998800719568259
23,0.0004992511233150274
24,0.9998000599820054
25,0.0004992511233150274
26,0.9990014977533699
27,0.9998182313914387
28,0.9980059820538385
29,0.9998333749895859
30,0.9996002398560864
0,0.0
1,0.9990019960079839
2,0.0
3,0.33333333333333326
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.9990014977533699
9,0.9993339993339992
10,0.9995003747189608
11,0.9995003747189608
12,0.9996002398560864
13,0.9996668332500417
14,0.9980059820538385
15,0.9996002398560864
16,0.0004992511233150274
17,0.9997144081108097
18,0.9980059820538385
19,0.9997500937148568
20,0.9997778518271686
21,0.9980059820538385
22,0.000333000333000333
23,0.9990014977533699
24,0.0009970089730807579
25,0.9996668332500417
26,0.9980059820538385
27,0.16674995835415624
28,0.9998000599820054
29,0.9997144081108097
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.0004992511233150274
4,0.49987509367974015
5,0.0009970089730807579
6,0.9980059820538385
7,0.9993339993339992
8,0.9995003747189608
9,0.9980059820538385
10,0.0001998800719568259
11,0.9980059820538385
12,0.9990014977533699
13,0.0009970089730807579
14,0.8330834582708646
15,0.0009970089730807579
16,0.9990014977533699
17,0.9993339993339992
18,0.9995003747189608
19,0.9993339993339992
20,0.9980059820538385
21,0.9993339993339992
22,0.0002498126405196103
23,0.0009970089730807579
24,0.9980059820538385
25,0.0009970089730807579
26,0.7997201678992605
27,0.0009970089730807579
28,0.9996002398560864
29,0.0009970089730807579
30,0.9980059820538385
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.6663336663336663
7,0.9980059820538385
8,0.9990014977533699
9,0.9980059820538385
10,0.9993339993339992
11,0.9995003747189608
12,0.9980059820538385
13,0.9993339993339992
14,0.9996002398560864
15,0.9995003747189608
16,0.9990014977533699
17,0.9980059820538385
18,0.9996002398560864
19,0.9990014977533699
20,0.9993339993339992
21,0.9996668332500417
22,0.9997144081108097
23,0.9996668332500417
24,0.9997500937148568
25,0.9997144081108097
26,0.9997778518271686
27,0.9997500937148568
28,0.9997778518271686
29,0.9998000599820054
30,0.9995003747189608
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.0004992511233150274
5,0.33333333333333326
6,0.9980059820538385
7,0.0009970089730807579
8,0.9980059820538385
9,0.0009970089730807579
10,0.0009970089730807579
11,0.9980059820538385
12,0.4997503744383424
13,0.0009970089730807579
14,0.9980059820538385
15,0.9980059820538385
16,0.14293874053976866
17,0.9990014977533699
18,0.0002498126405196103
19,0.9980059820538385
20,0.2000799520287827
21,0.9993339993339992
22,0.0004992511233150274
23,0.0004992511233150274
24,0.0004992511233150274
25,0.0004992511233150274
26,0.9995003747189608
27,0.0009970089730807579
28,0.0004992511233150274
29,0.0004992511233150274
30,0.9990014977533699
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.25006245316012987
5,0.9980059820538385
6,0.0009970089730807579
7,0.0009970089730807579
8,0.9980059820538385
9,0.9993339993339992
10,0.4997503744383424
11,0.0009970089730807579
12,0.9995003747189608
13,0.9996002398560864
14,0.9996668332500417
15,0.4997503744383424
16,0.9980059820538385
17,0.9997144081108097
18,0.9997500937148568
19,0.9990014977533699
20,0.6663336663336663
21,0.5713265743252892
22,0.9997778518271686
23,0.9993339993339992
24,0.25006245316012987
25,0.9980059820538385
26,0.9993339993339992
27,0.9995003747189608
28,0.9996002398560864
29,0.9996668332500417
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.9980059820538385
5,0.9980059820538385
6,0.0009970089730807579
7,0.0009970089730807579
8,0.9980059820538385
9,0.9990014977533699
10,0.9990014977533699
11,0.4997503744383424
12,0.9993339993339992
13,0.0009970089730807579
14,0.0002498126405196103
15,0.4997503744383424
16,0.9993339993339992
17,0.9980059820538385
18,0.0009970089730807579
19,0.9995003747189608
20,0.7997201678992605
21,0.0009970089730807579
22,0.0009970089730807579
23,0.9980059820538385
24,0.4999167083125104
25,0.0009970089730807579
26,0.6663336663336663
27,0.0009970089730807579
28,0.42853062973011563
29,0.0009970089730807579
30,0.9996002398560864
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.0
5,0.0009970089730807579
6,0.9980059820538385
7,0.9980059820538385
8,0.9980059820538385
9,0.9990014977533699
10,0.3999600239856086
11,0.7496877341993504
12,0.5713265743252892
13,0.9990014977533699
14,0.9980059820538385
15,0.9990014977533699
16,0.9993339993339992
17,0.9990014977533699
18,0.9990014977533699
19,0.9993339993339992
20,0.9995003747189608
21,0.9996002398560864
22,0.9993339993339992
23,0.9995003747189608
24,0.9996668332500417
25,0.9997144081108097
26,0.9997500937148568
27,0.0009970089730807579
28,0.9996002398560864
29,0.00011107408641563923
30,0.9996668332500417
0,0.0
1,0.0
2,0.4997503744383424
3,0.33333333333333326
4,0.49987509367974015
5,0.9990014977533699
6,0.9990014977533699
7,0.9993339993339992
8,0.9980059820538385
9,0.9980059820538385
10,0.9995003747189608
11,0.9996002398560864
12,0.9980059820538385
13,0.9996668332500417
14,0.9996002398560864
15,0.9997144081108097
16,0.9990014977533699
17,0.9980059820538385
18,0.9997500937148568
19,0.9990014977533699
20,0.9996002398560864
21,0.9993339993339992
22,0.9980059820538385
23,0.9980059820538385
24,0.9997778518271686
25,0.9995003747189608
26,0.000333000333000333
27,0.9996002398560864
28,0.0009970089730807579
29,0.9980059820538385
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.9997501249375313
5,0.9998000799680129
6,0.0
7,0.0009970089730807579
8,0.0009970089730807579
9,0.9980059820538385
10,0.9980059820538385
11,0.9996668332500417
12,0.9980059820538385
13,0.9980059820538385
14,0.0004992511233150274
15,0.0009970089730807579
16,0.9990014977533699
17,0.0001427959445951735
18,0.0009970089730807579
19,0.9980059820538385
20,0.0009970089730807579
21,0.0009970089730807579
22,0.0009970089730807579
23,0.9980059820538385
24,0.0009970089730807579
25,0.9980059820538385
26,0.4997503744383424
27,0.9990014977533699
28,0.000333000333000333
29,0.7496877341993504
30,0.9993339993339992
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.9993339993339992
8,0.9995003747189608
9,0.0009970089730807579
10,0.9980059820538385
11,0.9995003747189608
12,0.9990014977533699
13,0.9993339993339992
14,0.9990014977533699
15,0.9996002398560864
16,0.4997503744383424
17,0.9996668332500417
18,0.0002498126405196103
19,0.9997144081108097
20,0.7997201678992605
21,0.6663336663336663
22,0.0009970089730807579
23,0.0009970089730807579
24,0.0009970089730807579
25,0.000333000333000333
26,0.9997500937148568
27,0.9997778518271686
28,0.9998000599820054
29,0.9998182313914387
30,0.9998333749895859
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.25006245316012987
5,0.9980059820538385
6,0.9993339993339992
7,0.9995003747189608
8,0.9990014977533699
9,0.9996002398560864
10,0.0001665833749791771
11,0.9990014977533699
12,0.9996668332500417
13,0.9990014977533699
14,0.0009970089730807579
15,0.0009970089730807579
16,0.9980059820538385
17,0.9993339993339992
18,0.9980059820538385
19,0.00012495314257153568
20,0.11118516050205486
21,0.9980059820538385
22,0.8887037654115294
23,0.0009970089730807579
24,0.9995003747189608
25,0.9995003747189608
26,0.0009970089730807579
27,0.9980059820538385
28,0.0004992511233150274
29,0.0004992511233150274
30,0.11768511439157794
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9993339993339992
5,0.9980059820538385
6,0.9980059820538385
7,0.9980059820538385
8,0.0002498126405196103
9,0.9980059820538385
10,0.9990014977533699
11,0.0009970089730807579
12,0.9996002398560864
13,0.9980059820538385
14,0.9996668332500417
15,0.9997144081108097
16,0.4997503744383424
17,0.9997500937148568
18,0.9980059820538385
19,0.9997778518271686
20,0.33333333333333326
21,0.9998000599820054
22,0.9998182313914387
23,0.0009970089730807579
24,0.5998400959424345
25,0.9998333749895859
26,0.9998461893409213
27,0.4997503744383424
28,0.0009970089730807579
29,0.9998571734628293
30,0.999866693328001
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.4997503744383424
5,0.9980059820538385
6,0.9980059820538385
7,0.6663336663336663
8,0.0009970089730807579
9,0.0009970089730807579
10,0.9980059820538385
11,0.0009970089730807579
12,0.0009970089730807579
13,0.0009970089730807579
14,0.0009970089730807579
15,0.9980059820538385
16,0.9990014977533699
17,0.0004992511233150274
18,0.9990014977533699
19,0.9980059820538385
20,0.0009970089730807579
21,0.0004992511233150274
22,0.9980059820538385
23,0.0004992511233150274
24,0.0004992511233150274
25,0.9980059820538385
26,0.0004992511233150274
27,0.9980059820538385
28,0.9993339993339992
29,0.0004992511233150274
30,0.0004992511233150274
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.16674995835415624
7,0.9990014977533699
8,0.9993339993339992
9,0.0009970089730807579
10,0.9980059820538385
11,0.9995003747189608
12,0.9990014977533699
13,0.9993339993339992
14,0.5554815061646118
15,0.9995003747189608
16,0.9993339993339992
17,0.9980059820538385
18,0.9996002398560864
19,0.9996002398560864
20,0.9996668332500417
21,0.9980059820538385
22,0.9997144081108097
23,0.33333333333333326
24,0.9997500937148568
25,0.9980059820538385
26,0.0009970089730807579
27,0.4997503744383424
28,0.00011107408641563923
29,0.9995003747189608
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.9980059820538385
6,0.0009970089730807579
7,0.9995003747189608
8,0.6663336663336663
9,0.9980059820538385
10,0.33333333333333326
11,0.9980059820538385
12,0.9996002398560864
13,0.9990014977533699
14,0.9980059820538385
15,0.0009970089730807579
16,0.25006245316012987
17,0.9990014977533699
18,0.0004992511233150274
19,0.000333000333000333
20,0.9996668332500417
21,0.4997503744383424
22,0.7496877341993504
23,0.0009970089730807579
24,0.9980059820538385
25,0.9997144081108097
26,0.9997500937148568
27,0.33333333333333326
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9993339993339992
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.0009970089730807579
5,0.9990014977533699
6,0.0009970089730807579
7,0.0009970089730807579
8,0.9993339993339992
9,0.9980059820538385
10,0.9995003747189608
11,0.0009970089730807579
12,0.9990014977533699
13,0.9996002398560864
14,0.000333000333000333
15,0.25006245316012987
16,0.9980059820538385
17,0.9990014977533699
18,0.3333333333333333
19,0.9996668332500417
20,0.9980059820538385
21,0.9990014977533699
22,0.9980059820538385
23,0.9996002398560864
24,0.9996668332500417
25,0.9997144081108097
26,0.9997144081108097
27,0.9996002398560864
28,0.9980059820538385
29,0.9997500937148568
30,0.9997500937148568
0,0.0
1,0.0
2,0.9980059820538385
3,0.6663336663336663
4,0.9980059820538385
5,0.9993339993339992
6,0.9995003747189608
7,0.9980059820538385
8,0.0001998800719568259
9,0.0009970089730807579
10,0.8330834582708646
11,0.0009970089730807579
12,0.0009970089730807579
13,0.0009970089730807579
14,0.9990014977533699
15,0.0009970089730807579
16,0.9980059820538385
17,0.9980059820538385
18,0.0009970089730807579
19,0.9980059820538385
20,0.0009970089730807579
21,0.9980059820538385
22,0.9990014977533699
23,0.9993339993339992
24,0.0002498126405196103
25,0.0009970089730807579
26,0.9990014977533699
27,0.9990014977533699
28,0.9995003747189608
29,0.9993339993339992
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9990019960079839
4,0.9995004995004996
5,0.0
6,0.9990014977533699
7,0.9993339993339992
8,0.9980059820538385
9,0.9995003747189608
10,0.9990014977533699
11,0.000333000333000333
12,0.9980059820538385
13,0.9993339993339992
14,0.0009970089730807579
15,0.9996002398560864
16,0.0009970089730807579
17,0.9996668332500417
18,0.4997503744383424
19,0.6663336663336663
20,0.9997144081108097
21,0.0009970089730807579
22,0.0009970089730807579
23,0.9980059820538385
24,0.9997500937148568
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9980059820538385
28,0.9997778518271686
29,0.0009970089730807579
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.0004992511233150274
5,0.9980059820538385
6,0.9993339993339992
7,0.9980059820538385
8,0.9980059820538385
9,0.9990014977533699
10,0.9995003747189608
11,0.9993339993339992
12,0.28573468513494216
13,0.9980059820538385
14,0.9990014977533699
15,0.9996002398560864
16,0.9996668332500417
17,0.9997144081108097
18,0.9990014977533699
19,0.9993339993339992
20,0.9997500937148568
21,0.9997778518271686
22,0.9995003747189608
23,0.9998000599820054
24,0.9996002398560864
25,0.9996668332500417
26,0.9980059820538385
27,0.9998182313914387
28,0.9997144081108097
29,0.9998333749895859
30,0.9998461893409213
0,0.0
1,0.0
2,0.9980059820538385
3,0.33333333333333326
4,0.9990014977533699
5,0.9980059820538385
6,0.9993339993339992
7,0.9990014977533699
8,0.9993339993339992
9,0.0002498126405196103
10,0.9996002398560864
11,0.9995003747189608
12,0.9980059820538385
13,0.9996002398560864
14,0.9996668332500417
15,0.9996668332500417
16,0.0001427959445951735
17,0.9997144081108097
18,0.9997500937148568
19,0.9980059820538385
20,0.9996002398560864
21,0.9996668332500417
22,0.0009970089730807579
23,0.9997778518271686
24,0.9990014977533699
25,0.9998000599820054
26,0.0009970089730807579
27,0.9997144081108097
28,0.9998182313914387
29,0.9980059820538385
30,0.9998333749895859
0,0.0
1,0.0
2,0.9980059820538385
3,0.33333333333333326
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.0004992511233150274
8,0.9990014977533699
9,0.9990014977533699
10,0.9993339993339992
11,0.000333000333000333
12,0.9995003747189608
13,0.33333333333333326
14,0.9996002398560864
15,0.9993339993339992
16,0.9996668332500417
17,0.9995003747189608
18,0.9996002398560864
19,0.9997144081108097
20,0.7498958593684911
21,0.9997144081108097
22,0.00012495314257153568
23,0.9996668332500417
24,0.9980059820538385
25,0.0009970089730807579
26,0.5998400959424345
27,0.0004992511233150274
28,0.0009970089730807579
29,0.9980059820538385
30,0.9997144081108097
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9980059820538385
5,0.0009970089730807579
6,0.9990014977533699
7,0.9993339993339992
8,0.9995003747189608
9,0.9980059820538385
10,0.0009970089730807579
11,0.9993339993339992
12,0.9995003747189608
13,0.9996002398560864
14,0.9996002398560864
15,0.9996668332500417
16,0.9996668332500417
17,0.9997144081108097
18,0.9997500937148568
19,0.9980059820538385
20,0.9997778518271686
21,0.9998000599820054
22,0.0004992511233150274
23,0.9998182313914387
24,8.331250520703158e-05
25,0.9980059820538385
26,0.0009970089730807579
27,0.4997503744383424
28,0.06671998933546623
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.9995003747189608
7,0.9980059820538385
8,0.0009970089730807579
9,0.9990014977533699
10,0.0001998800719568259
11,0.9993339993339992
12,0.16674995835415624
13,0.0009970089730807579
14,0.33333333333333326
15,0.7498438085717856
16,0.9980059820538385
17,0.9990014977533699
18,0.6663336663336663
19,0.000333000333000333
20,0.4997503744383424
21,0.9980059820538385
22,0.9995003747189608
23,0.7271653185494864
24,0.7496877341993504
25,0.9996002398560864
26,0.9980059820538385
27,0.9996668332500417
28,0.9980059820538385
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.0009970089730807579
7,0.0009970089730807579
8,0.000333000333000333
9,0.9993339993339992
10,0.0009970089730807579
11,0.9980059820538385
12,0.9995003747189608
13,0.49987509367974015
14,0.9996002398560864
15,0.6663336663336663
16,0.9980059820538385
17,0.9980059820538385
18,0.9980059820538385
19,0.9990014977533699
20,0.0001665833749791771
21,0.49987509367974015
22,0.9980059820538385
23,0.8569184635156362
24,0.9993339993339992
25,0.0009970089730807579
26,0.8747969511433212
27,0.9990014977533699
28,0.9990014977533699
29,0.0009970089730807579
30,0.9995003747189608
0,0.0
1,0.0
2,0.4997503744383424
3,0.33333333333333326
4,0.9980059820538385
5,0.0009970089730807579
6,0.9980059820538385
7,0.9990014977533699
8,0.9980059820538385
9,0.4444074197489726
10,0.0009970089730807579
11,0.4997503744383424
12,0.6663336663336663
13,0.9980059820538385
14,0.6663336663336663
15,0.9980059820538385
16,0.9993339993339992
17,0.0004992511233150274
18,0.9980059820538385
19,0.0004992511233150274
20,0.0004992511233150274
21,0.5998400959424345
22,0.7498438085717856
23,0.0004992511233150274
24,0.0004992511233150274
25,0.0009970089730807579
26,0.9995003747189608
27,0.0004992511233150274
28,0.0009970089730807579
29,0.9996002398560864
30,0.0004992511233150274
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.000333000333000333
7,0.0009970089730807579
8,0.9980059820538385
9,0.9995003747189608
10,0.9980059820538385
11,0.9980059820538385
12,0.0001998800719568259
13,0.9990014977533699
14,0.8330834582708646
15,0.0009970089730807579
16,0.9980059820538385
17,0.0009970089730807579
18,0.9980059820538385
19,0.9993339993339992
20,0.0009970089730807579
21,0.9995003747189608
22,0.9990014977533699
23,0.0004992511233150274
24,0.0009970089730807579
25,0.0009970089730807579
26,0.9996002398560864
27,0.9996668332500417
28,0.000333000333000333
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9996668887408395
4,0.9990019960079839
5,0.0
6,0.9990014977533699
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.9993339993339992
11,0.0009970089730807579
12,0.9995003747189608
13,0.9995003747189608
14,0.9996002398560864
15,0.0001998800719568259
16,0.9996668332500417
17,0.8330834582708646
18,0.0009970089730807579
19,0.0009970089730807579
20,0.9980059820538385
21,0.9997144081108097
22,0.6427908305363136
23,0.0009970089730807579
24,0.9997500937148568
25,0.9997778518271686
26,0.0009970089730807579
27,0.9980059820538385
28,0.9998000599820054
29,0.0009970089730807579
30,0.9990014977533699
0,0.0
1,0.0
2,0.4997503744383424
3,0.33333333333333326
4,0.49987509367974015
5,0.4997503744383424
6,0.3333333333333333
7,0.0009970089730807579
8,0.9980059820538385
9,0.9980059820538385
10,0.4997503744383424
11,0.9990014977533699
12,0.6663336663336663
13,0.9980059820538385
14,0.9990014977533699
15,0.0009970089730807579
16,0.9993339993339992
17,0.9990014977533699
18,0.9993339993339992
19,0.9980059820538385
20,0.0009970089730807579
21,0.9995003747189608
22,0.9996002398560864
23,0.0009970089730807579
24,0.9980059820538385
25,0.9996668332500417
26,0.0009970089730807579
27,0.9997144081108097
28,0.9980059820538385
29,0.0009970089730807579
30,0.9997500937148568
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.0009970089730807579
5,0.4997503744383424
6,0.49987509367974015
7,0.9980059820538385
8,0.9980059820538385
9,0.22225924691769408
10,0.9980059820538385
11,0.9980059820538385
12,0.9980059820538385
13,0.9990014977533699
14,0.9980059820538385
15,0.9990014977533699
16,0.9990014977533699
17,0.9993339993339992
18,0.0004992511233150274
19,0.9980059820538385
20,0.0004992511233150274
21,0.49987509367974015
22,0.9993339993339992
23,0.9980059820538385
24,0.9995003747189608
25,0.22225924691769408
26,0.0009970089730807579
27,0.7496877341993504
28,0.9996002398560864
29,0.9996668332500417
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.0009970089730807579
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.9990014977533699
10,0.9993339993339992
11,0.9995003747189608
12,0.9995003747189608
13,0.9996002398560864
14,0.9996668332500417
15,0.0009970089730807579
16,0.9996002398560864
17,0.49987509367974015
18,0.9997144081108097
19,0.9997500937148568
20,0.3999600239856086
21,0.9997778518271686
22,0.9998000599820054
23,0.00011107408641563923
24,0.9996668332500417
25,0.9997144081108097
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.3333333333333333
7,0.0009970089730807579
8,0.9980059820538385
9,0.9980059820538385
10,0.0009970089730807579
11,0.9990014977533699
12,0.9995003747189608
13,0.9996668332500417
14,0.0001427959445951735
15,0.0009970089730807579
16,0.0009970089730807579
17,0.9980059820538385
18,0.0009970089730807579
19,0.0009970089730807579
20,0.9980059820538385
21,0.0009970089730807579
22,0.0009970089730807579
23,0.4997503744383424
24,0.0009970089730807579
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9990014977533699
28,0.9993339993339992
29,0.0009970089730807579
30,0.9995003747189608
0,0.0
1,0.9990019960079839
2,0.0
3,0.33333333333333326
4,0.9980059820538385
5,0.000333000333000333
6,0.9980059820538385
7,0.9995003747189608
8,0.9996002398560864
9,0.9980059820538385
10,0.9993339993339992
11,0.9996668332500417
12,0.9980059820538385
13,0.9990014977533699
14,0.9993339993339992
15,0.9993339993339992
16,0.9990014977533699
17,0.9997144081108097
18,0.9993339993339992
19,0.9997500937148568
20,0.9980059820538385
21,0.9980059820538385
22,0.9980059820538385
23,0.9996002398560864
24,0.9997778518271686
25,0.9995003747189608
26,0.9998000599820054
27,0.9980059820538385
28,0.0009970089730807579
29,9.088430428065073e-05
30,0.9996002398560864
0,0.0
1,0.0
2,0.4997503744383424
3,0.6663336663336663
4,0.0009970089730807579
5,0.9980059820538385
6,0.4997503744383424
7,0.0009970089730807579
8,0.6663336663336663
9,0.9980059820538385
10,0.3999600239856086
11,0.9980059820538385
12,0.9990014977533699
13,0.9993339993339992
14,0.0009970089730807579
15,0.0009970089730807579
16,0.9990014977533699
17,0.9993339993339992
18,0.0009970089730807579
19,0.9995003747189608
20,0.0009970089730807579
21,0.9995003747189608
22,0.9996002398560864
23,0.0009970089730807579
24,0.9996668332500417
25,0.9997144081108097
26,0.9997500937148568
27,0.0001998800719568259
28,0.9980059820538385
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.25006245316012987
5,0.9980059820538385
6,0.9990014977533699
7,0.0004992511233150274
8,0.9993339993339992
9,0.9980059820538385
10,0.9995003747189608
11,0.9980059820538385
12,0.9980059820538385
13,0.9996002398560864
14,0.0004992511233150274
15,0.9996668332500417
16,0.9997144081108097
17,0.0009970089730807579
18,0.0002498126405196103
19,0.6663336663336663
20,0.9990014977533699
21,0.9993339993339992
22,0.9996668332500417
23,0.9980059820538385
24,0.8569184635156362
25,0.9996002398560864
26,0.9997778518271686
27,0.9996668332500417
28,0.9980059820538385
29,0.9997500937148568
30,0.9997778518271686
0,0.0
1,0.0
2,0.9980059820538385
3,0.33333333333333326
4,0.9980059820538385
5,0.9980059820538385
6,0.0009970089730807579
7,0.9990014977533699
8,0.9980059820538385
9,0.9980059820538385
10,0.9990014977533699
11,0.9993339993339992
12,0.0002498126405196103
13,0.0009970089730807579
14,0.6663336663336663
15,0.0009970089730807579
16,0.9993339993339992
17,0.0009970089730807579
18,0.9980059820538385
19,0.7496877341993504
20,0.0009970089730807579
21,0.9995003747189608
22,0.0009970089730807579
23,0.9980059820538385
24,0.0009970089730807579
25,0.0009970089730807579
26,0.9996002398560864
27,0.9980059820538385
28,0.9993339993339992
29,0.0009970089730807579
30,0.7997201678992605
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.0009970089730807579
5,0.9980059820538385
6,0.9990014977533699
7,0.0009970089730807579
8,0.9980059820538385
9,0.33333333333333326
10,0.0009970089730807579
11,0.0009970089730807579
12,0.4997503744383424
13,0.9993339993339992
14,0.6663336663336663
15,0.0009970089730807579
16,0.0009970089730807579
17,0.9995003747189608
18,0.9980059820538385
19,0.0009970089730807579
20,0.0009970089730807579
21,0.6663336663336663
22,0.0009970089730807579
23,0.7496877341993504
24,0.9980059820538385
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9980059820538385
28,0.0009970089730807579
29,0.9996002398560864
30,0.0004992511233150274
0,0.0
1,0.9990019960079839
2,0.0
3,0.6663336663336663
4,0.0009970089730807579
5,0.0009970089730807579
6,0.0009970089730807579
7,0.0009970089730807579
8,0.4997503744383424
9,0.4997503744383424
10,0.6663336663336663
11,0.9980059820538385
12,0.0009970089730807579
13,0.0009970089730807579
14,0.9990014977533699
15,0.0009970089730807579
16,0.0009970089730807579
17,0.9980059820538385
18,0.0009970089730807579
19,0.0009970089730807579
20,0.0004992511233150274
21,0.0004992511233150274
22,0.0004992511233150274
23,0.9980059820538385
24,0.9980059820538385
25,0.0004992511233150274
26,0.9993339993339992
27,0.0004992511233150274
28,0.9995003747189608
29,0.49987509367974015
30,0.4997503744383424
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9995004995004996
4,0.9996668887408395
5,0.0
6,0.9980059820538385
7,0.0009970089730807579
8,0.9990014977533699
9,0.9993339993339992
10,0.9995003747189608
11,0.9995003747189608
12,0.0001998800719568259
13,0.9996002398560864
14,0.9980059820538385
15,0.9980059820538385
16,0.9995003747189608
17,0.9990014977533699
18,0.0001998800719568259
19,0.9993339993339992
20,0.9996668332500417
21,0.0009970089730807579
22,0.9997144081108097
23,0.8330834582708646
24,0.9997500937148568
25,0.7997201678992605
26,0.9980059820538385
27,0.9997778518271686
28,0.4997503744383424
29,0.0009970089730807579
30,0.9998000599820054
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.0009970089730807579
5,0.9980059820538385
6,0.9980059820538385
7,0.6663336663336663
8,0.9990014977533699
9,0.9993339993339992
10,0.9995003747189608
11,0.9996002398560864
12,0.9995003747189608
13,0.0009970089730807579
14,0.8887037654115294
15,0.0001665833749791771
16,0.8569184635156362
17,0.0009970089730807579
18,0.9980059820538385
19,0.0001998800719568259
20,0.9980059820538385
21,0.4997503744383424
22,0.6663336663336663
23,0.0009970089730807579
24,0.0009970089730807579
25,0.25006245316012987
26,0.0009970089730807579
27,0.9990014977533699
28,0.9996668332500417
29,0.9980059820538385
30,0.0004992511233150274
0,0.0
1,0.0
2,0.0009970089730807579
3,0.4997503744383424
4,0.49987509367974015
5,0.9980059820538385
6,0.6663336663336663
7,0.9980059820538385
8,0.9990014977533699
9,0.7496877341993504
10,0.000333000333000333
11,0.0009970089730807579
12,0.25006245316012987
13,0.9990014977533699
14,0.16674995835415624
15,0.0009970089730807579
16,0.0009970089730807579
17,0.0009970089730807579
18,0.9980059820538385
19,0.9990014977533699
20,0.0009970089730807579
21,0.6663336663336663
22,0.8747969511433212
23,0.9993339993339992
24,0.0009970089730807579
25,0.9995003747189608
26,0.0009970089730807579
27,0.9980059820538385
28,0.0009970089730807579
29,0.9980059820538385
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.9990019960079839
5,0.0
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.0009970089730807579
10,0.9980059820538385
11,0.9993339993339992
12,0.0002498126405196103
13,0.2000799520287827
14,0.9980059820538385
15,0.0004992511233150274
16,0.0009970089730807579
17,0.0004992511233150274
18,0.9980059820538385
19,0.0004992511233150274
20,0.0004992511233150274
21,0.0004992511233150274
22,0.0009970089730807579
23,0.9980059820538385
24,0.0004992511233150274
25,0.9990014977533699
26,0.4997503744383424
27,0.9993339993339992
28,0.0004992511233150274
29,0.9995003747189608
30,0.0004992511233150274
0,0.0
1,0.0
2,0.9980059820538385
3,0.6663336663336663
4,0.9980059820538385
5,0.9993339993339992
6,0.9980059820538385
7,0.9980059820538385
8,0.9995003747189608
9,0.9996002398560864
10,0.9980059820538385
11,0.9990014977533699
12,0.9996668332500417
13,0.9997144081108097
14,0.9980059820538385
15,0.9980059820538385
16,0.9990014977533699
17,0.000333000333000333
18,0.9993339993339992
19,0.9997500937148568
20,0.0009970089730807579
21,0.9995003747189608
22,0.00011107408641563923
23,0.3999600239856086
24,0.9980059820538385
25,0.9980059820538385
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9980059820538385
29,0.4999375234287143
30,0.9996002398560864
0,0.0
1,0.0
2,0.0009970089730807579
3,0.0009970089730807579
4,0.4997503744383424
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.2000799520287827
9,0.9980059820538385
10,0.9993339993339992
11,0.9990014977533699
12,0.9993339993339992
13,0.9995003747189608
14,0.9995003747189608
15,0.9996002398560864
16,0.0009970089730807579
17,0.9996668332500417
18,0.9997144081108097
19,0.9996002398560864
20,0.9996668332500417
21,0.33333333333333326
22,0.9997500937148568
23,0.49987509367974015
24,0.9980059820538385
25,0.9990014977533699
26,0.9997778518271686
27,0.9998000599820054
28,0.9997144081108097
29,0.9997500937148568
30,0.7496877341993504
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9990019960079839
4,0.9995004995004996
5,0.9998000799680129
6,0.0
7,0.0009970089730807579
8,0.9980059820538385
9,0.33333333333333326
10,0.9980059820538385
11,0.9993339993339992
12,0.9980059820538385
13,0.9990014977533699
14,0.9995003747189608
15,0.9996002398560864
16,0.9993339993339992
17,0.9996668332500417
18,0.9997144081108097
19,0.9995003747189608
20,0.0004992511233150274
21,0.9996002398560864
22,0.000333000333000333
23,0.9997500937148568
24,0.7496877341993504
25,0.9997778518271686
26,0.9996668332500417
27,0.9997144081108097
28,0.9998000599820054
29,0.9998182313914387
30,0.9980059820538385
0,0.0
1,0.0
2,0.0009970089730807579
3,0.33333333333333326
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9990014977533699
8,0.9980059820538385
9,0.9993339993339992
10,0.9980059820538385
11,0.9993339993339992
12,0.9990014977533699
13,0.9980059820538385
14,0.9995003747189608
15,0.9996002398560864
16,0.9996668332500417
17,0.0009970089730807579
18,0.9980059820538385
19,0.0001427959445951735
20,0.9995003747189608
21,0.0009970089730807579
22,0.0009970089730807579
23,0.9980059820538385
24,0.9993339993339992
25,0.9996002398560864
26,0.9990014977533699
27,0.9996668332500417
28,0.0009970089730807579
29,0.9997144081108097
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.33333333333333326
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.0009970089730807579
8,0.9993339993339992
9,0.9995003747189608
10,0.9993339993339992
11,0.0001998800719568259
12,0.9980059820538385
13,0.9995003747189608
14,0.9996002398560864
15,0.9980059820538385
16,0.9996668332500417
17,0.9996668332500417
18,0.0004992511233150274
19,0.9997144081108097
20,0.9980059820538385
21,0.9997500937148568
22,0.0009970089730807579
23,0.9997778518271686
24,0.0009970089730807579
25,0.9997144081108097
26,0.9997500937148568
27,0.9993339993339992
28,0.9998000599820054
29,0.9997778518271686
30,0.9998000599820054
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.6663336663336663
5,0.5998400959424345
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.9980059820538385
10,0.9995003747189608
11,0.9996002398560864
12,0.9996668332500417
13,0.9997144081108097
14,0.9997500937148568
15,0.9980059820538385
16,0.9980059820538385
17,0.0009970089730807579
18,0.9993339993339992
19,0.9997778518271686
20,0.0002498126405196103
21,0.9980059820538385
22,0.4997503744383424
23,0.9990014977533699
24,0.9995003747189608
25,0.9998000599820054
26,0.0002498126405196103
27,0.9998182313914387
28,0.9998333749895859
29,0.9980059820538385
30,0.2500312382856429
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.0004992511233150274
6,0.9980059820538385
7,0.9980059820538385
8,0.9993339993339992
9,0.9980059820538385
10,0.9995003747189608
11,0.9980059820538385
12,0.0001665833749791771
13,0.0009970089730807579
14,0.9996002398560864
15,0.9980059820538385
16,0.9996668332500417
17,0.9980059820538385
18,0.9997144081108097
19,0.9980059820538385
20,0.9997500937148568
21,0.9993339993339992
22,0.9980059820538385
23,0.9990014977533699
24,0.9993339993339992
25,0.9997778518271686
26,0.9995003747189608
27,0.9998000599820054
28,0.9996002398560864
29,0.9980059820538385
30,0.9998333749895859
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.0001998800719568259
10,0.9995003747189608
11,0.9993339993339992
12,0.9980059820538385
13,0.6665555925802511
14,0.9996002398560864
15,0.9996668332500417
16,0.9995003747189608
17,0.9997144081108097
18,0.0009970089730807579
19,0.9980059820538385
20,0.9997500937148568
21,0.9990014977533699
22,0.9996002398560864
23,0.9996668332500417
24,0.000333000333000333
25,0.9980059820538385
26,0.7997201678992605
27,0.9997144081108097
28,0.9997778518271686
29,0.9998000599820054
30,0.9998182313914387
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9990014977533699
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.9993339993339992
10,0.6665000832916875
11,0.9995003747189608
12,0.9996002398560864
13,0.9995003747189608
14,0.9996002398560864
15,0.9990014977533699
16,0.9980059820538385
17,0.9996668332500417
18,0.9997144081108097
19,0.9995003747189608
20,0.9996668332500417
21,0.9980059820538385
22,0.00011107408641563923
23,0.9996002398560864
24,0.9980059820538385
25,0.9980059820538385
26,0.9993339993339992
27,0.9997144081108097
28,0.0009970089730807579
29,0.9980059820538385
30,0.000333000333000333
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.4997503744383424
5,0.9980059820538385
6,0.9990014977533699
7,0.28573468513494216
8,0.9980059820538385
9,0.9993339993339992
10,0.0009970089730807579
11,0.9980059820538385
12,0.9995003747189608
13,0.9980059820538385
14,0.0009970089730807579
15,0.9996002398560864
16,0.0001665833749791771
17,0.9980059820538385
18,0.9990014977533699
19,0.9993339993339992
20,0.8569184635156362
21,0.4997503744383424
22,0.0009970089730807579
23,0.0009970089730807579
24,0.0009970089730807579
25,0.6663336663336663
26,0.0009970089730807579
27,0.9995003747189608
28,0.9996002398560864
29,0.9980059820538385
30,0.9996668332500417
0,0.0
1,0.0
2,0.0009970089730807579
3,0.4997503744383424
4,0.25006245316012987
5,0.0009970089730807579
6,0.6663336663336663
7,0.9980059820538385
8,0.0009970089730807579
9,0.6665000832916875
10,0.9980059820538385
11,0.0004992511233150274
12,0.0009970089730807579
13,0.9990014977533699
14,0.0009970089730807579
15,0.0009970089730807579
16,0.9993339993339992
17,0.4997503744383424
18,0.9995003747189608
19,0.6663336663336663
20,0.0009970089730807579
21,0.9996002398560864
22,0.0009970089730807579
23,0.0009970089730807579
24,0.0009970089730807579
25,0.9980059820538385
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.7997201678992605
9,0.9995003747189608
10,0.9993339993339992
11,0.9980059820538385
12,0.9980059820538385
13,0.9990014977533699
14,0.0004992511233150274
15,0.9996002398560864
16,0.9996668332500417
17,0.9997144081108097
18,0.9980059820538385
19,0.9980059820538385
20,0.9980059820538385
21,0.9993339993339992
22,0.9993339993339992
23,0.9995003747189608
24,0.0009970089730807579
25,0.9997500937148568
26,0.9997778518271686
27,0.9998000599820054
28,0.9998182313914387
29,0.9998333749895859
30,0.9998461893409213
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9990019960079839
4,0.0
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.9995003747189608
9,0.000333000333000333
10,0.9980059820538385
11,0.9993339993339992
12,0.9980059820538385
13,0.9995003747189608
14,0.0009970089730807579
15,0.9996002398560864
16,0.9996668332500417
17,0.9997144081108097
18,0.9996668332500417
19,0.4997503744383424
20,0.9997144081108097
21,0.0009970089730807579
22,0.9997500937148568
23,0.9997778518271686
24,0.9998000599820054
25,0.0009970089730807579
26,0.9998182313914387
27,0.9998333749895859
28,0.0009970089730807579
29,0.4997503744383424
30,0.6663336663336663
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.0009970089730807579
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.9993339993339992
9,0.9990014977533699
10,0.9980059820538385
11,0.9980059820538385
12,0.9995003747189608
13,0.9980059820538385
14,0.9996002398560864
15,0.000333000333000333
16,0.9990014977533699
17,0.9980059820538385
18,0.9996668332500417
19,0.9997144081108097
20,0.9997500937148568
21,0.9993339993339992
22,0.9995003747189608
23,0.0009970089730807579
24,0.9997778518271686
25,0.9996002398560864
26,0.4997503744383424
27,0.9980059820538385
28,0.9998000599820054
29,0.9998182313914387
30,0.9996668332500417
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.9980059820538385
5,0.2000799520287827
6,0.9980059820538385
7,0.000333000333000333
8,0.9990014977533699
9,0.7496877341993504
10,0.0009970089730807579
11,0.8330834582708646
12,0.0009970089730807579
13,0.9980059820538385
14,0.4997503744383424
15,0.9993339993339992
16,0.9996002398560864
17,0.3000099970008997
18,0.6663336663336663
19,0.9995003747189608
20,0.7997201678992605
21,0.9996668332500417
22,0.7496877341993504
23,0.9996002398560864
24,0.9997144081108097
25,0.0009970089730807579
26,0.9996668332500417
27,0.9997500937148568
28,0.9980059820538385
29,0.9997144081108097
30,0.00011107408641563923
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9993339993339992
7,0.9995003747189608
8,0.9996002398560864
9,0.0009970089730807579
10,0.0009970089730807579
11,0.9980059820538385
12,0.0004992511233150274
13,0.9980059820538385
14,0.9996668332500417
15,0.9997144081108097
16,0.9980059820538385
17,0.9997500937148568
18,0.9990014977533699
19,0.9997778518271686
20,0.49987509367974015
21,0.9980059820538385
22,0.9980059820538385
23,0.9998000599820054
24,0.9998182313914387
25,0.9980059820538385
26,0.9980059820538385
27,0.9980059820538385
28,0.9998333749895859
29,0.9990014977533699
30,0.9998461893409213
0,0.0
1,0.0
2,0.0009970089730807579
3,0.6663336663336663
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.9990014977533699
9,0.9980059820538385
10,0.9993339993339992
11,0.0009970089730807579
12,0.9993339993339992
13,0.9993339993339992
14,0.9995003747189608
15,0.9995003747189608
16,0.9996002398560864
17,0.9996668332500417
18,0.9997144081108097
19,0.9997500937148568
20,0.0009970089730807579
21,0.9980059820538385
22,0.9995003747189608
23,0.9997778518271686
24,0.9996002398560864
25,9.997000899730081e-05
26,0.9980059820538385
27,0.9980059820538385
28,0.9980059820538385
29,0.0009970089730807579
30,0.9980059820538385
0,0.0
1,0.0
2,0.0009970089730807579
3,0.0009970089730807579
4,0.9980059820538385
5,0.9980059820538385
6,0.9980059820538385
7,0.42853062973011563
8,0.9990014977533699
9,0.9980059820538385
10,0.9980059820538385
11,0.9993339993339992
12,0.9995003747189608
13,0.9996002398560864
14,0.9990014977533699
15,0.9996668332500417
16,0.9997144081108097
17,0.00012495314257153568
18,0.0009970089730807579
19,0.9993339993339992
20,0.9990014977533699
21,0.9980059820538385
22,0.0009970089730807579
23,0.0009970089730807579
24,0.9995003747189608
25,0.9990014977533699
26,0.9995003747189608
27,0.0009970089730807579
28,0.9990014977533699
29,0.0004992511233150274
30,0.0009970089730807579
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.0004992511233150274
5,0.9980059820538385
6,0.9990014977533699
7,0.9990014977533699
8,0.9993339993339992
9,0.0002498126405196103
10,0.0009970089730807579
11,0.9980059820538385
12,0.9980059820538385
13,0.9995003747189608
14,0.0009970089730807579
15,0.9980059820538385
16,0.9996002398560864
17,0.4997503744383424
18,0.9993339993339992
19,0.9990014977533699
20,0.9996668332500417
21,0.9995003747189608
22,0.0004992511233150274
23,0.9980059820538385
24,0.9996002398560864
25,0.2500312382856429
26,0.9990014977533699
27,0.9997144081108097
28,0.9997500937148568
29,0.9996668332500417
30,0.9997778518271686
0,0.0
1,0.9990019960079839
2,0.0
3,0.33333333333333326
4,0.49987509367974015
5,0.3999600239856086
6,0.0009970089730807579
7,0.5998400959424345
8,0.9980059820538385
9,0.9990014977533699
10,0.9980059820538385
11,0.9980059820538385
12,0.9990014977533699
13,0.9980059820538385
14,0.9980059820538385
15,0.9993339993339992
16,0.9995003747189608
17,0.9996668332500417
18,0.9996002398560864
19,0.0004992511233150274
20,0.6665000832916875
21,0.9996668332500417
22,0.9995003747189608
23,0.9997144081108097
24,0.9997500937148568
25,0.33333333333333326
26,0.9996002398560864
27,0.9996668332500417
28,0.49987509367974015
29,0.9997778518271686
30,0.9998000599820054
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9980059820538385
5,0.9990014977533699
6,0.9993339993339992
7,0.42853062973011563
8,0.0009970089730807579
9,0.0009970089730807579
10,0.9980059820538385
11,0.9990014977533699
12,0.9980059820538385
13,0.9993339993339992
14,0.4997503744383424
15,0.9995003747189608
16,0.9980059820538385
17,0.9995003747189608
18,0.9996002398560864
19,0.9996668332500417
20,0.9997144081108097
21,0.9990014977533699
22,0.9996002398560864
23,0.9996668332500417
24,0.00012495314257153568
25,0.0001427959445951735
26,0.9980059820538385
27,0.0009970089730807579
28,0.9980059820538385
29,0.6663336663336663
30,0.7496877341993504
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.25006245316012987
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.0009970089730807579
9,0.9980059820538385
10,0.9990014977533699
11,0.9990014977533699
12,0.9993339993339992
13,0.9995003747189608
14,0.000333000333000333
15,0.9980059820538385
16,0.9996002398560864
17,0.0009970089730807579
18,0.9993339993339992
19,0.9990014977533699
20,0.9993339993339992
21,0.9995003747189608
22,0.9996668332500417
23,0.9997144081108097
24,0.9997500937148568
25,0.9995003747189608
26,0.9997778518271686
27,0.9996002398560864
28,0.0009970089730807579
29,0.9996668332500417
30,0.9993339993339992
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.9997501249375313
5,0.0
6,0.0009970089730807579
7,0.2000799520287827
8,0.9980059820538385
9,0.0009970089730807579
10,0.0009970089730807579
11,0.33333333333333326
12,0.49987509367974015
13,0.0009970089730807579
14,0.9980059820538385
15,0.0009970089730807579
16,0.9990014977533699
17,0.0009970089730807579
18,0.9993339993339992
19,0.9980059820538385
20,0.0009970089730807579
21,0.0009970089730807579
22,0.0009970089730807579
23,0.9980059820538385
24,0.9995003747189608
25,0.9980059820538385
26,0.0004992511233150274
27,0.9996002398560864
28,0.9996668332500417
29,0.0009970089730807579
30,0.9997144081108097
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.9980059820538385
5,0.6663336663336663
6,0.0009970089730807579
7,0.42853062973011563
8,0.7496877341993504
9,0.9980059820538385
10,0.9980059820538385
11,0.0009970089730807579
12,0.9980059820538385
13,0.9980059820538385
14,0.9990014977533699
15,0.9980059820538385
16,0.0009970089730807579
17,0.0009970089730807579
18,0.0009970089730807579
19,0.0009970089730807579
20,0.9993339993339992
21,0.0009970089730807579
22,0.7496877341993504
23,0.9995003747189608
24,0.4997503744383424
25,0.9996002398560864
26,0.3999600239856086
27,0.9980059820538385
28,0.9980059820538385
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.000333000333000333
7,0.9980059820538385
8,0.9980059820538385
9,0.9990014977533699
10,0.9995003747189608
11,0.7141225189204627
12,0.0009970089730807579
13,0.9993339993339992
14,0.9995003747189608
15,0.9996002398560864
16,0.9996668332500417
17,0.9996002398560864
18,0.0009970089730807579
19,0.9996668332500417
20,0.9997144081108097
21,0.9997144081108097
22,0.9980059820538385
23,0.9997500937148568
24,0.9997778518271686
25,0.9980059820538385
26,0.4997503744383424
27,0.9998182313914387
28,0.33333333333333326
29,0.4997503744383424
30,0.6663336663336663
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9990019960079839
4,0.0
5,0.9980059820538385
6,0.0009970089730807579
7,0.0009970089730807579
8,0.0009970089730807579
9,0.9980059820538385
10,0.33333333333333326
11,0.4997503744383424
12,0.49987509367974015
13,0.9990014977533699
14,0.33333333333333326
15,0.9990014977533699
16,0.9993339993339992
17,0.4997503744383424
18,0.9993339993339992
19,0.6663336663336663
20,0.9995003747189608
21,0.9996002398560864
22,0.9996668332500417
23,0.9997144081108097
24,0.8330834582708646
25,0.9980059820538385
26,0.9980059820538385
27,0.0009970089730807579
28,0.9997500937148568
29,0.9997778518271686
30,0.9998000599820054
0,0.0
1,0.9990019960079839
2,0.0
3,0.33333333333333326
4,0.0009970089730807579
5,0.3999600239856086
6,0.9993339993339992
7,0.0009970089730807579
8,0.0002498126405196103
9,0.0009970089730807579
10,0.9980059820538385
11,0.6362810142688358
12,0.9980059820538385
13,0.0009970089730807579
14,0.9995003747189608
15,0.9980059820538385
16,0.9996002398560864
17,0.9996668332500417
18,0.9997144081108097
19,0.9980059820538385
20,0.4997503744383424
21,0.9990014977533699
22,0.9997500937148568
23,0.9990014977533699
24,0.9997778518271686
25,0.9998000599820054
26,0.9990014977533699
27,0.9980059820538385
28,0.9995003747189608
29,0.0009970089730807579
30,0.33333333333333326
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.0004992511233150274
6,0.9980059820538385
7,0.9993339993339992
8,0.0009970089730807579
9,0.9980059820538385
10,0.0002498126405196103
11,0.0009970089730807579
12,0.7997201678992605
13,0.9980059820538385
14,0.0009970089730807579
15,0.0009970089730807579
16,0.4997503744383424
17,0.0009970089730807579
18,0.0009970089730807579
19,0.0009970089730807579
20,0.0009970089730807579
21,0.0009970089730807579
22,0.4997503744383424
23,0.9990014977533699
24,0.9980059820538385
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9993339993339992
28,0.9995003747189608
29,0.9996002398560864
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.25006245316012987
5,0.9980059820538385
6,0.9980059820538385
7,0.9980059820538385
8,0.9993339993339992
9,0.9995003747189608
10,0.9996002398560864
11,0.0001665833749791771
12,0.9990014977533699
13,0.0009970089730807579
14,0.9993339993339992
15,0.9980059820538385
16,0.9995003747189608
17,0.9996002398560864
18,0.9997144081108097
19,0.0004992511233150274
20,0.9997500937148568
21,0.9980059820538385
22,0.9997778518271686
23,0.9998000599820054
24,0.9980059820538385
25,0.9998182313914387
26,0.0009970089730807579
27,0.000333000333000333
28,0.9998333749895859
29,0.9998461893409213
30,0.4999167083125104
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.9993339993339992
9,0.9990014977533699
10,0.9990014977533699
11,0.000333000333000333
12,0.9995003747189608
13,0.9993339993339992
14,0.0001998800719568259
15,0.9980059820538385
16,0.9996002398560864
17,0.9980059820538385
18,0.9996668332500417
19,0.9995003747189608
20,0.9997144081108097
21,0.0009970089730807579
22,0.0004992511233150274
23,0.9997500937148568
24,0.9996002398560864
25,0.9997778518271686
26,0.9996668332500417
27,0.0009970089730807579
28,0.9997144081108097
29,9.997000899730081e-05
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.0009970089730807579
5,0.0009970089730807579
6,0.4997503744383424
7,0.0009970089730807579
8,0.4997503744383424
9,0.9993339993339992
10,0.6663336663336663
11,0.9980059820538385
12,0.5998400959424345
13,0.9995003747189608
14,0.0004992511233150274
15,0.0004992511233150274
16,0.28573468513494216
17,0.9990014977533699
18,0.0004992511233150274
19,0.0004992511233150274
20,0.9980059820538385
21,0.9990014977533699
22,0.9980059820538385
23,0.0009970089730807579
24,0.9980059820538385
25,0.9990014977533699
26,0.9996002398560864
27,0.9996668332500417
28,0.0004992511233150274
29,0.0004992511233150274
30,0.0004992511233150274
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9980059820538385
5,0.9990014977533699
6,0.000333000333000333
7,0.0009970089730807579
8,0.9980059820538385
9,0.3333333333333333
10,0.9995003747189608
11,0.9996002398560864
12,0.0009970089730807579
13,0.9996668332500417
14,0.9993339993339992
15,0.9997144081108097
16,0.9995003747189608
17,0.0009970089730807579
18,0.9089339271107879
19,0.9980059820538385
20,0.0009970089730807579
21,0.4997503744383424
22,0.9996002398560864
23,0.9996668332500417
24,0.9980059820538385
25,0.0004992511233150274
26,0.9980059820538385
27,0.9997144081108097
28,0.6663336663336663
29,0.000333000333000333
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.0009970089730807579
5,0.7496877341993504
6,0.2000799520287827
7,0.9980059820538385
8,0.4999375234287143
9,0.9980059820538385
10,0.0009970089730807579
11,0.0004992511233150274
12,0.0009970089730807579
13,0.0009970089730807579
14,0.9980059820538385
15,0.0009970089730807579
16,0.9990014977533699
17,0.4997503744383424
18,0.9993339993339992
19,0.9980059820538385
20,0.9996002398560864
21,0.0009970089730807579
22,0.0009970089730807579
23,0.9990014977533699
24,0.0009970089730807579
25,0.9996002398560864
26,0.9980059820538385
27,0.3999600239856086
28,0.9980059820538385
29,0.0004992511233150274
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.0009970089730807579
5,0.9980059820538385
6,0.0009970089730807579
7,0.9990014977533699
8,0.9993339993339992
9,0.49987509367974015
10,0.9980059820538385
11,0.6663336663336663
12,0.9990014977533699
13,0.9993339993339992
14,0.0009970089730807579
15,0.9995003747189608
16,0.9995003747189608
17,0.0009970089730807579
18,0.9980059820538385
19,0.6663336663336663
20,0.0009970089730807579
21,0.8330834582708646
22,0.0009970089730807579
23,0.0009970089730807579
24,0.9980059820538385
25,0.9996002398560864
26,0.9996668332500417
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9980059820538385
30,0.9997144081108097
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.0009970089730807579
7,0.4997503744383424
8,0.9980059820538385
9,0.0004992511233150274
10,0.9995003747189608
11,0.9980059820538385
12,0.9996002398560864
13,0.9996668332500417
14,0.9997144081108097
15,0.0009970089730807579
16,0.0009970089730807579
17,0.0009970089730807579
18,0.9980059820538385
19,0.9980059820538385
20,0.9980059820538385
21,0.9997500937148568
22,0.9997778518271686
23,0.4997503744383424
24,0.9998000599820054
25,0.6663336663336663
26,0.9998182313914387
27,0.9998333749895859
28,0.0009970089730807579
29,0.9998461893409213
30,7.141326858530316e-05
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.0004992511233150274
7,0.9980059820538385
8,0.9993339993339992
9,0.9995003747189608
10,0.9996002398560864
11,0.9996668332500417
12,0.9980059820538385
13,0.9995003747189608
14,0.9997144081108097
15,0.9997500937148568
16,0.9990014977533699
17,0.9996002398560864
18,0.9996668332500417
19,0.000333000333000333
20,0.9997144081108097
21,0.9997144081108097
22,0.9980059820538385
23,0.9997500937148568
24,0.9997778518271686
25,0.9980059820538385
26,0.9998000599820054
27,0.9997778518271686
28,0.9998000599820054
29,0.0009970089730807579
30,0.9998182313914387
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.9997501249375313
5,0.9998000799680129
6,0.0
7,0.9980059820538385
8,0.9997144081108097
9,0.9980059820538385
10,0.0009970089730807579
11,0.9997500937148568
12,0.9980059820538385
13,0.9997778518271686
14,0.9998000599820054
15,0.9998182313914387
16,0.0009970089730807579
17,0.9998333749895859
18,0.9998461893409213
19,0.9990014977533699
20,0.9980059820538385
21,0.9998571734628293
22,0.16674995835415624
23,0.9993339993339992
24,0.999866693328001
25,0.4997503744383424
26,0.9998750234331064
27,0.6663336663336663
28,0.9980059820538385
29,5.881315062047874e-05
30,0.4997503744383424
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9995003747189608
9,0.9996002398560864
10,0.0009970089730807579
11,0.8747969511433212
12,0.9980059820538385
13,0.9996668332500417
14,0.9993339993339992
15,0.9990014977533699
16,0.9993339993339992
17,0.9997144081108097
18,0.9995003747189608
19,0.9980059820538385
20,0.9980059820538385
21,0.9996002398560864
22,0.9996668332500417
23,0.9997500937148568
24,0.0009970089730807579
25,0.9997778518271686
26,0.9997144081108097
27,0.9997500937148568
28,0.4997503744383424
29,0.9998000599820054
30,0.9998182313914387
0,0.0
1,0.0
2,0.9980059820538385
3,0.0004992511233150274
4,0.9980059820538385
5,0.9993339993339992
6,0.9980059820538385
7,0.9980059820538385
8,0.9995003747189608
9,0.9996002398560864
10,0.9996668332500417
11,0.0001427959445951735
12,0.9990014977533699
13,0.9996668332500417
14,0.9993339993339992
15,0.0009970089730807579
16,0.00012495314257153568
17,0.9980059820538385
18,0.4997503744383424
19,0.9995003747189608
20,0.9990014977533699
21,0.000333000333000333
22,0.0009970089730807579
23,0.0009970089730807579
24,0.0009970089730807579
25,0.0009970089730807579
26,0.9995003747189608
27,0.9996002398560864
28,0.0009970089730807579
29,0.0004992511233150274
30,0.9980059820538385
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.9980059820538385
5,0.9980059820538385
6,0.000333000333000333
7,0.9980059820538385
8,0.9980059820538385
9,0.0004992511233150274
10,0.6663336663336663
11,0.9980059820538385
12,0.0004992511233150274
13,0.9980059820538385
14,0.4999500149955014
15,0.9980059820538385
16,0.9990014977533699
17,0.5998400959424345
18,0.0009970089730807579
19,0.9990014977533699
20,0.9993339993339992
21,0.9993339993339992
22,0.9995003747189608
23,0.9980059820538385
24,0.9995003747189608
25,0.9996002398560864
26,0.2000799520287827
27,0.0004992511233150274
28,0.42853062973011563
29,0.9996668332500417
30,0.9996002398560864
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9980059820538385
5,0.9990014977533699
6,0.9990014977533699
7,0.9993339993339992
8,0.9995003747189608
9,0.9993339993339992
10,0.9995003747189608
11,0.0009970089730807579
12,0.9996002398560864
13,0.9996002398560864
14,0.9996668332500417
15,0.9980059820538385
16,0.9980059820538385
17,0.9997144081108097
18,0.9996668332500417
19,0.0009970089730807579
20,0.9997500937148568
21,0.0009970089730807579
22,0.9997144081108097
23,0.9997778518271686
24,0.4997503744383424
25,0.9998000599820054
26,0.4997503744383424
27,0.9998182313914387
28,0.9997500937148568
29,0.9998333749895859
30,0.33333333333333326
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.0009970089730807579
5,0.9980059820538385
6,0.4997503744383424
7,0.9990014977533699
8,0.9993339993339992
9,0.9995003747189608
10,0.9980059820538385
11,0.0009970089730807579
12,0.4997503744383424
13,0.9980059820538385
14,0.9990014977533699
15,0.9993339993339992
16,0.9996002398560864
17,0.0009970089730807579
18,0.9996668332500417
19,0.9997144081108097
20,0.9980059820538385
21,0.9980059820538385
22,0.9997500937148568
23,0.9995003747189608
24,0.9997778518271686
25,0.9998000599820054
26,0.0009970089730807579
27,0.9998182313914387
28,0.9998333749895859
29,0.49987509367974015
30,7.690532953933707e-05
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.0009970089730807579
5,0.9980059820538385
6,0.9980059820538385
7,0.4997503744383424
8,0.9990014977533699
9,0.0009970089730807579
10,0.9990014977533699
11,0.9993339993339992
12,0.9995003747189608
13,0.9980059820538385
14,0.9996002398560864
15,0.9996668332500417
16,0.9993339993339992
17,0.9997144081108097
18,0.9990014977533699
19,0.9995003747189608
20,0.9996002398560864
21,0.7496877341993504
22,0.9997500937148568
23,0.9997778518271686
24,0.9998000599820054
25,0.9980059820538385
26,9.088430428065073e-05
27,0.0009970089730807579
28,0.9996668332500417
29,0.9229408598015842
30,0.2000799520287827
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.0009970089730807579
5,0.4997503744383424
6,0.9980059820538385
7,0.33333333333333326
8,0.6663336663336663
9,0.9993339993339992
10,0.9995003747189608
11,0.0009970089730807579
12,0.0001998800719568259
13,0.0009970089730807579
14,0.7496877341993504
15,0.0009970089730807579
16,0.0009970089730807579
17,0.9980059820538385
18,0.0009970089730807579
19,0.0009970089730807579
20,0.9980059820538385
21,0.0009970089730807579
22,0.0009970089730807579
23,0.0009970089730807579
24,0.9980059820538385
25,0.0009970089730807579
26,0.9990014977533699
27,0.0009970089730807579
28,0.0009970089730807579
29,0.7141225189204627
30,0.0009970089730807579
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9980059820538385
5,0.0009970089730807579
6,0.0004992511233150274
7,0.9990014977533699
8,0.9993339993339992
9,0.9990014977533699
10,0.9995003747189608
11,0.0009970089730807579
12,0.7496877341993504
13,0.9996002398560864
14,0.9996668332500417
15,0.9980059820538385
16,0.9990014977533699
17,0.9997144081108097
18,0.9997500937148568
19,0.9990014977533699
20,0.9997778518271686
21,0.9998000599820054
22,0.9998182313914387
23,0.9998333749895859
24,7.690532953933707e-05
25,0.9980059820538385
26,0.9990014977533699
27,0.9993339993339992
28,0.9980059820538385
29,0.0009970089730807579
30,0.9998571734628293
0,0.0
1,0.9990019960079839
2,0.0
3,0.33333333333333326
4,0.9980059820538385
5,0.5998400959424345
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.6663336663336663
10,0.9980059820538385
11,0.9990014977533699
12,0.9993339993339992
13,0.9990014977533699
14,0.9980059820538385
15,0.9993339993339992
16,0.9993339993339992
17,0.9995003747189608
18,0.9995003747189608
19,0.9996002398560864
20,0.9996002398560864
21,0.9996668332500417
22,0.9996668332500417
23,0.9997144081108097
24,0.9997500937148568
25,0.9997778518271686
26,0.9995003747189608
27,0.9997144081108097
28,0.0002498126405196103
29,0.9997500937148568
30,0.9998000599820054
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.000333000333000333
5,0.9980059820538385
6,0.0009970089730807579
7,0.9990014977533699
8,0.4997503744383424
9,0.0009970089730807579
10,0.9980059820538385
11,0.9980059820538385
12,0.9993339993339992
13,0.9990014977533699
14,0.9995003747189608
15,0.9995003747189608
16,0.9980059820538385
17,0.0009970089730807579
18,0.9980059820538385
19,0.9996002398560864
20,0.0004992511233150274
21,0.0009970089730807579
22,0.7496877341993504
23,0.9996668332500417
24,0.9997144081108097
25,0.4997503744383424
26,0.9996002398560864
27,0.9993339993339992
28,0.9997500937148568
29,0.9980059820538385
30,0.9997778518271686
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9990019960079839
4,0.0
5,0.9980059820538385
6,0.0004992511233150274
7,0.33333333333333326
8,0.9980059820538385
9,0.9990014977533699
10,0.9993339993339992
11,0.3333333333333333
12,0.9990014977533699
13,0.9980059820538385
14,0.0009970089730807579
15,0.9990014977533699
16,0.9993339993339992
17,0.9995003747189608
18,0.49987509367974015
19,0.9995003747189608
20,0.9996002398560864
21,0.9996002398560864
22,0.9996668332500417
23,0.4997503744383424
24,0.9997144081108097
25,0.3999600239856086
26,0.9997500937148568
27,0.0004992511233150274
28,0.9997778518271686
29,0.6665000832916875
30,0.9998000599820054
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.25006245316012987
5,0.9993339993339992
6,0.9980059820538385
7,0.9990014977533699
8,0.9995003747189608
9,0.0001998800719568259
10,0.9980059820538385
11,0.545396709988185
12,0.0009970089730807579
13,0.9993339993339992
14,0.9996668332500417
15,0.9995003747189608
16,0.9996002398560864
17,0.8887037654115294
18,0.9980059820538385
19,0.9997144081108097
20,0.0004992511233150274
21,0.9997500937148568
22,0.4997503744383424
23,0.9997778518271686
24,0.0009970089730807579
25,0.9998000599820054
26,0.9980059820538385
27,0.9998182313914387
28,0.9998333749895859
29,0.9996668332500417
30,0.2500312382856429
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.0004992511233150274
7,0.9980059820538385
8,0.0009970089730807579
9,0.3333333333333333
10,0.9990014977533699
11,0.9980059820538385
12,0.9980059820538385
13,0.9993339993339992
14,0.9995003747189608
15,0.9996002398560864
16,0.4997503744383424
17,0.9996668332500417
18,0.9993339993339992
19,0.9997144081108097
20,0.9997500937148568
21,0.00011107408641563923
22,0.9995003747189608
23,0.0009970089730807579
24,0.9993339993339992
25,0.0002498126405196103
26,0.9980059820538385
27,0.9996002398560864
28,0.9996668332500417
29,0.0009970089730807579
30,0.7997201678992605
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9980059820538385
5,0.9990014977533699
6,0.9990014977533699
7,0.9993339993339992
8,0.7997201678992605
9,0.0009970089730807579
10,0.9980059820538385
11,0.9993339993339992
12,0.9995003747189608
13,0.9996002398560864
14,0.9995003747189608
15,0.9996002398560864
16,0.9980059820538385
17,0.9996668332500417
18,0.9990014977533699
19,0.9997144081108097
20,0.9996668332500417
21,0.9980059820538385
22,0.9997144081108097
23,0.9997500937148568
24,0.0009970089730807579
25,0.9993339993339992
26,0.9997778518271686
27,0.0009970089730807579
28,0.9980059820538385
29,0.9980059820538385
30,0.9998000599820054
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.7496877341993504
5,0.9980059820538385
6,0.9980059820538385
7,0.9980059820538385
8,0.9995003747189608
9,0.9993339993339992
10,0.9996002398560864
11,0.9996668332500417
12,0.0002498126405196103
13,0.9990014977533699
14,0.0009970089730807579
15,0.9997144081108097
16,0.6663336663336663
17,0.0009970089730807579
18,0.4997503744383424
19,0.9993339993339992
20,0.0009970089730807579
21,0.9995003747189608
22,0.9996002398560864
23,0.9997500937148568
24,0.9996668332500417
25,0.9980059820538385
26,0.9996668332500417
27,0.9997144081108097
28,0.4997503744383424
29,0.0009970089730807579
30,0.9997778518271686
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9980059820538385
5,0.9980059820538385
6,0.9980059820538385
7,0.9980059820538385
8,0.9980059820538385
9,0.0009970089730807579
10,0.9980059820538385
11,0.0004992511233150274
12,0.7997201678992605
13,0.9990014977533699
14,0.6663336663336663
15,0.0009970089730807579
16,0.0004992511233150274
17,0.0009970089730807579
18,0.6663336663336663
19,0.25006245316012987
20,0.9980059820538385
21,0.0009970089730807579
22,0.9980059820538385
23,0.0009970089730807579
24,0.0009970089730807579
25,0.000333000333000333
26,0.4999167083125104
27,0.9990014977533699
28,0.9980059820538385
29,0.6663336663336663
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9993339993339992
7,0.9980059820538385
8,0.9995003747189608
9,0.9996002398560864
10,0.0001665833749791771
11,0.9990014977533699
12,0.9980059820538385
13,0.9990014977533699
14,0.0001665833749791771
15,0.9997144081108097
16,0.9997500937148568
17,0.9980059820538385
18,0.9990014977533699
19,0.9997778518271686
20,0.0004992511233150274
21,0.0004992511233150274
22,0.9998000599820054
23,0.9990014977533699
24,0.9993339993339992
25,0.9998182313914387
26,0.9998333749895859
27,0.9998461893409213
28,0.9980059820538385
29,0.9995003747189608
30,0.9998571734628293
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.9980059820538385
8,0.9993339993339992
9,0.9980059820538385
10,0.9990014977533699
11,0.9996002398560864
12,0.9990014977533699
13,0.9990014977533699
14,0.9993339993339992
15,0.9980059820538385
16,0.9980059820538385
17,0.9980059820538385
18,0.9995003747189608
19,0.9996002398560864
20,0.9996668332500417
21,0.9997144081108097
22,0.9997500937148568
23,0.9997778518271686
24,0.9980059820538385
25,0.9990014977533699
26,0.9990014977533699
27,0.9980059820538385
28,0.9998000599820054
29,0.9998182313914387
30,0.9980059820538385
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.49987509367974015
5,0.9980059820538385
6,0.4999167083125104
7,0.0004992511233150274
8,0.9980059820538385
9,0.9980059820538385
10,0.9980059820538385
11,0.9990014977533699
12,0.9993339993339992
13,0.9995003747189608
14,0.9996002398560864
15,0.9990014977533699
16,0.9980059820538385
17,0.9996668332500417
18,0.9993339993339992
19,0.9997144081108097
20,0.9995003747189608
21,0.9996002398560864
22,0.49987509367974015
23,0.6663336663336663
24,0.9996668332500417
25,0.7496877341993504
26,0.9997500937148568
27,0.9997144081108097
28,0.9980059820538385
29,0.9980059820538385
30,0.0004992511233150274
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.0009970089730807579
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.9980059820538385
10,0.9990014977533699
11,0.000333000333000333
12,0.9980059820538385
13,0.9993339993339992
14,0.9990014977533699
15,0.9993339993339992
16,0.0009970089730807579
17,0.9995003747189608
18,0.9996002398560864
19,0.9980059820538385
20,0.9995003747189608
21,0.9996668332500417
22,0.000333000333000333
23,0.9997144081108097
24,0.9996002398560864
25,0.9996668332500417
26,0.8330834582708646
27,0.9997144081108097
28,0.0009970089730807579
29,0.9997500937148568
30,0.8569184635156362
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.25006245316012987
5,0.9980059820538385
6,0.9993339993339992
7,0.0004992511233150274
8,0.9995003747189608
9,0.0009970089730807579
10,0.0009970089730807579
11,0.4997503744383424
12,0.9980059820538385
13,0.0001998800719568259
14,0.8330834582708646
15,0.0009970089730807579
16,0.9990014977533699
17,0.1250780957141072
18,0.0009970089730807579
19,0.9996668332500417
20,0.9997144081108097
21,0.9993339993339992
22,0.9995003747189608
23,0.3333333333333333
24,0.9997500937148568
25,0.6663336663336663
26,0.9997778518271686
27,0.9998000599820054
28,0.9998182313914387
29,0.9996002398560864
30,0.9980059820538385
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.9995003747189608
10,0.9996002398560864
11,0.9990014977533699
12,0.000333000333000333
13,0.9996668332500417
14,0.9993339993339992
15,0.9980059820538385
16,0.9993339993339992
17,0.9990014977533699
18,0.0009970089730807579
19,0.0009970089730807579
20,0.9997144081108097
21,0.9980059820538385
22,0.9995003747189608
23,0.16674995835415624
24,0.25006245316012987
25,0.9980059820538385
26,0.0009970089730807579
27,0.9997500937148568
28,0.9980059820538385
29,0.9996002398560864
30,0.000333000333000333
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.0009970089730807579
5,0.9990014977533699
6,0.9980059820538385
7,0.9990014977533699
8,0.9980059820538385
9,0.9993339993339992
10,0.9995003747189608
11,0.0001998800719568259
12,0.9980059820538385
13,0.0004992511233150274
14,0.9993339993339992
15,0.9995003747189608
16,0.9995003747189608
17,0.9996002398560864
18,0.9990014977533699
19,0.6663336663336663
20,0.9980059820538385
21,0.9996668332500417
22,0.7496877341993504
23,0.9997144081108097
24,0.0001998800719568259
25,0.9997500937148568
26,0.9997778518271686
27,0.9998000599820054
28,0.9980059820538385
29,0.0009970089730807579
30,0.8330834582708646
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.0009970089730807579
5,0.9980059820538385
6,0.0009970089730807579
7,0.9990014977533699
8,0.7496877341993504
9,0.9980059820538385
10,0.9990014977533699
11,0.9993339993339992
12,0.9995003747189608
13,0.0009970089730807579
14,0.000333000333000333
15,0.9996002398560864
16,0.9996668332500417
17,0.9997144081108097
18,0.9993339993339992
19,0.9980059820538385
20,0.9995003747189608
21,0.0009970089730807579
22,0.9997500937148568
23,0.9997778518271686
24,0.0009970089730807579
25,0.9996002398560864
26,0.4997503744383424
27,0.9996668332500417
28,0.9998000599820054
29,0.9997144081108097
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.0
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.0009970089730807579
9,0.9980059820538385
10,0.0009970089730807579
11,0.9980059820538385
12,0.4997503744383424
13,0.9995003747189608
14,0.9995003747189608
15,0.0009970089730807579
16,0.33333333333333326
17,0.0009970089730807579
18,0.9996002398560864
19,0.49987509367974015
20,0.9996668332500417
21,0.49987509367974015
22,0.9996002398560864
23,0.9997144081108097
24,0.9996668332500417
25,0.9997500937148568
26,0.9980059820538385
27,0.9997144081108097
28,0.9997500937148568
29,0.9980059820538385
30,0.33333333333333326
0,0.0
1,0.0
2,0.4997503744383424
3,0.33333333333333326
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.9995003747189608
9,0.9990014977533699
10,0.9996002398560864
11,0.8747969511433212
12,0.9980059820538385
13,0.9993339993339992
14,0.9980059820538385
15,0.9980059820538385
16,0.9996668332500417
17,0.9995003747189608
18,0.9997144081108097
19,0.9997500937148568
20,0.0009970089730807579
21,0.9996002398560864
22,0.9997778518271686
23,0.9996668332500417
24,0.9993339993339992
25,0.9998000599820054
26,0.6663336663336663
27,0.7997201678992605
28,0.9997144081108097
29,0.9998182313914387
30,0.9998333749895859
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9990014977533699
8,0.9990014977533699
9,0.9980059820538385
10,0.0004992511233150274
11,0.9980059820538385
12,0.33333333333333326
13,0.9993339993339992
14,0.49987509367974015
15,0.9980059820538385
16,0.9990014977533699
17,0.9980059820538385
18,0.9993339993339992
19,0.9980059820538385
20,0.9995003747189608
21,0.9996002398560864
22,0.9990014977533699
23,0.000333000333000333
24,0.0009970089730807579
25,0.9996668332500417
26,0.9997144081108097
27,0.0009970089730807579
28,0.9995003747189608
29,0.9997500937148568
30,0.9997778518271686
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.9995003747189608
7,0.9990014977533699
8,0.9993339993339992
9,0.0002498126405196103
10,0.9980059820538385
11,0.9990014977533699
12,0.0009970089730807579
13,0.9993339993339992
14,0.9980059820538385
15,0.0004992511233150274
16,0.6663336663336663
17,0.4997503744383424
18,0.28573468513494216
19,0.0004992511233150274
20,0.0004992511233150274
21,0.9980059820538385
22,0.0009970089730807579
23,0.0009970089730807579
24,0.9980059820538385
25,0.0009970089730807579
26,0.33333333333333326
27,0.0009970089730807579
28,0.3571377561951011
29,0.9980059820538385
30,0.0004992511233150274
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.0009970089730807579
6,0.9990014977533699
7,0.9993339993339992
8,0.4997503744383424
9,0.4997503744383424
10,0.9980059820538385
11,0.9980059820538385
12,0.0009970089730807579
13,0.6663336663336663
14,0.9993339993339992
15,0.9995003747189608
16,0.9980059820538385
17,0.6663336663336663
18,0.0009970089730807579
19,0.9990014977533699
20,0.0009970089730807579
21,0.0009970089730807579
22,0.0009970089730807579
23,0.8569184635156362
24,0.0009970089730807579
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9993339993339992
28,0.9996002398560864
29,0.0001665833749791771
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.0009970089730807579
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9990014977533699
8,0.9993339993339992
9,0.9993339993339992
10,0.9990014977533699
11,0.9995003747189608
12,0.9995003747189608
13,0.9993339993339992
14,0.9996002398560864
15,0.9996668332500417
16,0.0009970089730807579
17,0.9997144081108097
18,0.9997500937148568
19,0.9996002398560864
20,0.9997778518271686
21,0.9980059820538385
22,0.9997500937148568
23,0.9996668332500417
24,0.9997778518271686
25,0.9998000599820054
26,0.4997503744383424
27,0.9980059820538385
28,0.9998182313914387
29,0.9997144081108097
30,0.9998333749895859
0,0.0
1,0.0
2,0.9980059820538385
3,0.0004992511233150274
4,0.49987509367974015
5,0.9980059820538385
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.0009970089730807579
10,0.9993339993339992
11,0.3999600239856086
12,0.9980059820538385
13,0.9980059820538385
14,0.0009970089730807579
15,0.9995003747189608
16,0.9996002398560864
17,0.9993339993339992
18,0.9995003747189608
19,0.9996002398560864
20,0.9996668332500417
21,0.9997144081108097
22,0.9990014977533699
23,0.6663336663336663
24,0.9996668332500417
25,0.0001427959445951735
26,0.000333000333000333
27,0.9980059820538385
28,0.9995003747189608
29,0.0009970089730807579
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.9995003747189608
7,0.9980059820538385
8,0.9990014977533699
9,0.9996002398560864
10,0.9980059820538385
11,0.9980059820538385
12,0.9993339993339992
13,0.9993339993339992
14,0.9996668332500417
15,0.9997144081108097
16,0.00012495314257153568
17,0.0009970089730807579
18,0.9980059820538385
19,0.9995003747189608
20,0.9996002398560864
21,0.9980059820538385
22,0.9997144081108097
23,0.7496877341993504
24,0.9990014977533699
25,0.9997500937148568
26,0.9990014977533699
27,0.9980059820538385
28,0.9997778518271686
29,0.9996668332500417
30,0.9997144081108097
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.6663336663336663
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.9995003747189608
11,0.9996002398560864
12,0.9996668332500417
13,0.9980059820538385
14,0.9993339993339992
15,0.9995003747189608
16,0.9997144081108097
17,0.9980059820538385
18,0.9980059820538385
19,0.9997500937148568
20,0.9997778518271686
21,0.0009970089730807579
22,0.9998000599820054
23,0.9996668332500417
24,0.9998182313914387
25,0.4997503744383424
26,0.9998333749895859
27,0.9980059820538385
28,0.9998461893409213
29,0.9990014977533699
30,7.141326858530316e-05
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.0004992511233150274
7,0.25006245316012987
8,0.9990014977533699
9,0.9980059820538385
10,0.9980059820538385
11,0.0009970089730807579
12,0.9993339993339992
13,0.0004992511233150274
14,0.9993339993339992
15,0.9995003747189608
16,0.9996002398560864
17,0.9996668332500417
18,0.9997144081108097
19,0.9995003747189608
20,0.9996002398560864
21,0.4997503744383424
22,0.9996668332500417
23,0.9997500937148568
24,0.9980059820538385
25,0.9997778518271686
26,0.4997503744383424
27,0.9998000599820054
28,0.9998182313914387
29,0.9998333749895859
30,0.7997201678992605
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.25006245316012987
5,0.9980059820538385
6,0.9980059820538385
7,0.5713265743252892
8,0.9990014977533699
9,0.9995003747189608
10,0.9996002398560864
11,0.0001665833749791771
12,0.9980059820538385
13,0.9980059820538385
14,0.9997144081108097
15,0.9993339993339992
16,0.9997500937148568
17,0.9997778518271686
18,0.0009970089730807579
19,0.0009970089730807579
20,0.9998000599820054
21,0.9995003747189608
22,0.9998182313914387
23,0.4997503744383424
24,0.9998333749895859
25,0.0009970089730807579
26,0.9980059820538385
27,0.9998461893409213
28,0.9998571734628293
29,0.4997503744383424
30,0.6663336663336663
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9980059820538385
5,0.0009970089730807579
6,0.9990014977533699
7,0.9990014977533699
8,0.9993339993339992
9,0.2000799520287827
10,0.9993339993339992
11,0.4997503744383424
12,0.33333333333333326
13,0.0002498126405196103
14,0.0009970089730807579
15,0.9995003747189608
16,0.0009970089730807579
17,0.9996002398560864
18,0.0009970089730807579
19,0.0009970089730807579
20,0.9996668332500417
21,0.0009970089730807579
22,0.9980059820538385
23,0.0009970089730807579
24,0.9997144081108097
25,0.0009970089730807579
26,0.6663336663336663
27,0.4997503744383424
28,0.9997500937148568
29,0.6663336663336663
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9993339993339992
7,0.9980059820538385
8,0.9995003747189608
9,0.9990014977533699
10,0.0009970089730807579
11,0.9993339993339992
12,0.9980059820538385
13,0.9996002398560864
14,0.9996668332500417
15,0.9990014977533699
16,0.4997503744383424
17,0.33333333333333326
18,0.9997144081108097
19,0.9993339993339992
20,0.9980059820538385
21,0.9980059820538385
22,0.9995003747189608
23,0.9996002398560864
24,0.0001998800719568259
25,0.9997500937148568
26,0.9997778518271686
27,0.0004992511233150274
28,0.9996668332500417
29,0.9998000599820054
30,0.9998182313914387
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9990014977533699
8,0.0009970089730807579
9,0.9993339993339992
10,0.9993339993339992
11,0.9995003747189608
12,0.9996002398560864
13,0.9996002398560864
14,0.9995003747189608
15,0.0009970089730807579
16,0.4997503744383424
17,0.4997503744383424
18,0.9996002398560864
19,0.9996668332500417
20,0.9980059820538385
21,0.9997144081108097
22,0.9996668332500417
23,0.9997144081108097
24,0.9980059820538385
25,0.9997500937148568
26,0.9997778518271686
27,0.9998000599820054
28,0.9997500937148568
29,0.9998182313914387
30,0.9997778518271686
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.2000799520287827
6,0.9980059820538385
7,0.9990014977533699
8,0.000333000333000333
9,0.9993339993339992
10,0.7496877341993504
11,0.0009970089730807579
12,0.0009970089730807579
13,0.9980059820538385
14,0.0009970089730807579
15,0.9980059820538385
16,0.9995003747189608
17,0.0004992511233150274
18,0.0009970089730807579
19,0.0004992511233150274
20,0.9980059820538385
21,0.9980059820538385
22,0.9993339993339992
23,0.9996002398560864
24,0.0004992511233150274
25,0.0004992511233150274
26,0.0004992511233150274
27,0.9993339993339992
28,0.9996668332500417
29,0.0004992511233150274
30,0.0004992511233150274
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9993339993339992
5,0.2000799520287827
6,0.9980059820538385
7,0.9980059820538385
8,0.0002498126405196103
9,0.9980059820538385
10,0.9996002398560864
11,0.0009970089730807579
12,0.9996668332500417
13,0.9997144081108097
14,0.9990014977533699
15,0.9980059820538385
16,0.9993339993339992
17,0.9980059820538385
18,0.9995003747189608
19,0.9980059820538385
20,0.9996668332500417
21,0.9980059820538385
22,0.6663336663336663
23,0.9990014977533699
24,0.9997500937148568
25,0.9997144081108097
26,0.9993339993339992
27,0.9980059820538385
28,0.9990014977533699
29,0.9995003747189608
30,0.9997778518271686
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9990019960079839
4,0.0
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.9995003747189608
9,0.9990014977533699
10,0.9996002398560864
11,0.9993339993339992
12,0.9995003747189608
13,0.9996002398560864
14,0.9996668332500417
15,0.22225924691769408
16,0.9980059820538385
17,0.0009970089730807579
18,0.9996668332500417
19,0.4997503744383424
20,0.9980059820538385
21,0.9980059820538385
22,0.9990014977533699
23,0.9993339993339992
24,0.0002498126405196103
25,0.9997144081108097
26,0.9996002398560864
27,0.9980059820538385
28,0.9997144081108097
29,0.0009970089730807579
30,0.9997500937148568
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9980059820538385
5,0.5998400959424345
6,0.9990014977533699
7,0.9980059820538385
8,0.0009970089730807579
9,0.9990014977533699
10,0.9980059820538385
11,0.9993339993339992
12,0.0002498126405196103
13,0.9993339993339992
14,0.9995003747189608
15,0.7997201678992605
16,0.0009970089730807579
17,0.8569184635156362
18,0.000333000333000333
19,0.9993339993339992
20,0.9996002398560864
21,0.9996668332500417
22,0.9997144081108097
23,0.9997500937148568
24,0.9997778518271686
25,0.38460355302622473
26,0.0009970089730807579
27,0.9998000599820054
28,0.0009970089730807579
29,0.9980059820538385
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.0004992511233150274
5,0.9980059820538385
6,0.9990014977533699
7,0.7496877341993504
8,0.9980059820538385
9,0.9993339993339992
10,0.0009970089730807579
11,0.9980059820538385
12,0.9995003747189608
13,0.9990014977533699
14,0.9996002398560864
15,0.9996668332500417
16,0.9993339993339992
17,0.9997144081108097
18,0.9980059820538385
19,0.9995003747189608
20,0.0004992511233150274
21,0.33333333333333326
22,0.9996002398560864
23,0.9996668332500417
24,0.9997500937148568
25,0.9980059820538385
26,0.9997144081108097
27,0.9997778518271686
28,0.9997500937148568
29,0.9997778518271686
30,0.9998000599820054
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.0002498126405196103
9,0.0009970089730807579
10,0.9980059820538385
11,0.0002498126405196103
12,0.9993339993339992
13,0.9980059820538385
14,0.9995003747189608
15,0.9980059820538385
16,0.9980059820538385
17,0.9995003747189608
18,0.6663336663336663
19,0.9996002398560864
20,0.9996002398560864
21,0.0009970089730807579
22,0.9996668332500417
23,0.9996668332500417
24,0.9997144081108097
25,0.9997144081108097
26,0.9997500937148568
27,0.9980059820538385
28,0.9997500937148568
29,0.9997778518271686
30,0.9990014977533699
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.0009970089730807579
5,0.9980059820538385
6,0.9990014977533699
7,0.0009970089730807579
8,0.0009970089730807579
9,0.9993339993339992
10,0.9980059820538385
11,0.9980059820538385
12,0.4997503744383424
13,0.9990014977533699
14,0.9993339993339992
15,0.9995003747189608
16,0.9995003747189608
17,0.9996002398560864
18,0.6663336663336663
19,0.9980059820538385
20,0.9996668332500417
21,0.0004992511233150274
22,0.9996002398560864
23,0.0001427959445951735
24,0.9980059820538385
25,0.9996668332500417
26,0.9980059820538385
27,0.9980059820538385
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9997144081108097
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.7496877341993504
5,0.9990014977533699
6,0.9980059820538385
7,0.9993339993339992
8,0.9995003747189608
9,0.9990014977533699
10,0.9996002398560864
11,0.0009970089730807579
12,0.0009970089730807579
13,0.9996668332500417
14,0.9997144081108097
15,0.33333333333333326
16,0.9980059820538385
17,0.0009970089730807579
18,0.9997778518271686
19,0.9993339993339992
20,0.9998000599820054
21,0.9998182313914387
22,0.0009970089730807579
23,0.9998333749895859
24,0.9998461893409213
25,0.49987509367974015
26,0.9998571734628293
27,0.999866693328001
28,0.9980059820538385
29,0.9995003747189608
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9990019960079839
4,0.9990019960079839
5,0.9990019960079839
6,0.0
7,0.9990014977533699
8,0.0009970089730807579
9,0.4997503744383424
10,0.33333333333333326
11,0.6663336663336663
12,0.9993339993339992
13,0.3999600239856086
14,0.9995003747189608
15,0.9980059820538385
16,0.9990014977533699
17,0.4997503744383424
18,0.9996002398560864
19,0.0009970089730807579
20,0.0009970089730807579
21,0.9980059820538385
22,0.9996668332500417
23,0.0009970089730807579
24,0.9997144081108097
25,0.0009970089730807579
26,0.9990014977533699
27,0.0009970089730807579
28,0.9980059820538385
29,0.9993339993339992
30,0.9997500937148568
0,0.0
1,0.0
2,0.4997503744383424
3,0.33333333333333326
4,0.49987509367974015
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.9990014977533699
9,0.9990014977533699
10,0.9995003747189608
11,0.9996002398560864
12,0.9996668332500417
13,0.9980059820538385
14,0.0009970089730807579
15,0.7271653185494864
16,0.2500208281263017
17,0.9997144081108097
18,0.9997500937148568
19,0.9997778518271686
20,0.9998000599820054
21,0.9980059820538385
22,0.7496877341993504
23,0.9998182313914387
24,0.9980059820538385
25,0.9995003747189608
26,0.9998333749895859
27,0.9998461893409213
28,0.4997503744383424
29,0.9980059820538385
30,0.9990014977533699
0,0.0
1,0.9990019960079839
2,0.0
3,0.33333333333333326
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.9993339993339992
8,0.9993339993339992
9,0.9995003747189608
10,0.9996002398560864
11,0.0002498126405196103
12,0.0009970089730807579
13,0.9996668332500417
14,0.9980059820538385
15,0.9995003747189608
16,0.0001998800719568259
17,0.0009970089730807579
18,0.0009970089730807579
19,0.0009970089730807579
20,0.4997503744383424
21,0.9980059820538385
22,0.9997144081108097
23,0.9990014977533699
24,0.0009970089730807579
25,0.9997500937148568
26,0.0009970089730807579
27,0.9980059820538385
28,0.9997778518271686
29,0.4997503744383424
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9990019960079839
4,0.9995004995004996
5,0.9995004995004996
6,0.0
7,0.9980059820538385
8,0.9993339993339992
9,0.5998400959424345
10,0.0004992511233150274
11,0.6663336663336663
12,0.9990014977533699
13,0.9995003747189608
14,0.25006245316012987
15,0.9996002398560864
16,0.0009970089730807579
17,0.0009970089730807579
18,0.9996668332500417
19,0.0009970089730807579
20,0.9980059820538385
21,0.9980059820538385
22,0.9980059820538385
23,0.9997144081108097
24,0.9990014977533699
25,0.9997500937148568
26,0.9997778518271686
27,0.0009970089730807579
28,0.0004992511233150274
29,0.9998000599820054
30,0.9993339993339992
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.0004992511233150274
5,0.9980059820538385
6,0.4999167083125104
7,0.9990014977533699
8,0.9993339993339992
9,0.9995003747189608
10,0.7496877341993504
11,0.9993339993339992
12,0.9996002398560864
13,0.9995003747189608
14,0.9980059820538385
15,0.9980059820538385
16,0.9996002398560864
17,0.9980059820538385
18,0.9996668332500417
19,0.9993339993339992
20,0.9996668332500417
21,0.0009970089730807579
22,0.9997144081108097
23,0.9980059820538385
24,0.9997144081108097
25,0.9990014977533699
26,0.9997500937148568
27,0.9997500937148568
28,0.9997778518271686
29,0.9980059820538385
30,0.9998000599820054
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.9993339993339992
6,0.9980059820538385
7,0.9990014977533699
8,0.0009970089730807579
9,0.9990014977533699
10,0.9993339993339992
11,0.4997503744383424
12,0.9995003747189608
13,0.9993339993339992
14,0.9980059820538385
15,0.0001998800719568259
16,0.7997201678992605
17,0.8330834582708646
18,0.7496877341993504
19,0.0009970089730807579
20,0.9996002398560864
21,0.0009970089730807579
22,0.8569184635156362
23,0.0009970089730807579
24,0.9980059820538385
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9980059820538385
28,0.7997201678992605
29,0.0004992511233150274
30,0.0004992511233150274
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.0009970089730807579
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.9993339993339992
9,0.0004992511233150274
10,0.0009970089730807579
11,0.7496877341993504
12,0.2000799520287827
13,0.0009970089730807579
14,0.0009970089730807579
15,0.9995003747189608
16,0.9996002398560864
17,0.9996668332500417
18,0.0009970089730807579
19,0.33333333333333326
20,0.0009970089730807579
21,0.0009970089730807579
22,0.0009970089730807579
23,0.0009970089730807579
24,0.9980059820538385
25,0.9980059820538385
26,0.0009970089730807579
27,0.4999375234287143
28,0.0009970089730807579
29,0.9997144081108097
30,0.6663336663336663
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.4997503744383424
5,0.0009970089730807579
6,0.33333333333333326
7,0.0009970089730807579
8,0.0009970089730807579
9,0.9980059820538385
10,0.0004992511233150274
11,0.4997503744383424
12,0.0004992511233150274
13,0.9980059820538385
14,0.6663336663336663
15,0.9990014977533699
16,0.9980059820538385
17,0.9993339993339992
18,0.0004992511233150274
19,0.9980059820538385
20,0.7498438085717856
21,0.9990014977533699
22,0.0004992511233150274
23,0.0004992511233150274
24,0.9990014977533699
25,0.9980059820538385
26,0.9980059820538385
27,0.9995003747189608
28,0.9990014977533699
29,0.9996002398560864
30,0.8180496228301372
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9995004995004996
4,0.0
5,0.4997503744383424
6,0.8330834582708646
7,0.9980059820538385
8,0.9980059820538385
9,0.0009970089730807579
10,0.9980059820538385
11,0.9993339993339992
12,0.9990014977533699
13,0.9993339993339992
14,0.9995003747189608
15,0.0004992511233150274
16,0.9996002398560864
17,0.9996668332500417
18,0.9980059820538385
19,0.9997144081108097
20,0.9995003747189608
21,0.9997500937148568
22,0.9996002398560864
23,0.9997778518271686
24,0.9998000599820054
25,0.9996668332500417
26,0.9998182313914387
27,0.9998333749895859
28,0.9997144081108097
29,0.0004992511233150274
30,0.9998461893409213
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.4999167083125104
7,0.9993339993339992
8,0.0009970089730807579
9,0.9980059820538385
10,0.9995003747189608
11,0.9980059820538385
12,0.9980059820538385
13,0.9990014977533699
14,0.9993339993339992
15,0.0001998800719568259
16,0.9995003747189608
17,0.4997503744383424
18,0.9980059820538385
19,0.0009970089730807579
20,0.9996002398560864
21,0.8330834582708646
22,0.9996668332500417
23,0.9980059820538385
24,0.9997144081108097
25,0.9980059820538385
26,0.0004992511233150274
27,0.0004992511233150274
28,0.9997500937148568
29,0.9993339993339992
30,0.0004992511233150274
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9990014977533699
5,0.000333000333000333
6,0.7496877341993504
7,0.9980059820538385
8,0.7496877341993504
9,0.6663336663336663
10,0.9980059820538385
11,0.0009970089730807579
12,0.9990014977533699
13,0.0009970089730807579
14,0.9993339993339992
15,0.0009970089730807579
16,0.9990014977533699
17,0.0009970089730807579
18,0.9980059820538385
19,0.0009970089730807579
20,0.9990014977533699
21,0.0009970089730807579
22,0.9993339993339992
23,0.0009970089730807579
24,0.9993339993339992
25,0.2000799520287827
26,0.9995003747189608
27,0.9980059820538385
28,0.9996002398560864
29,0.9996668332500417
30,0.9997144081108097
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9990014977533699
5,0.0009970089730807579
6,0.9993339993339992
7,0.9980059820538385
8,0.6663336663336663
9,0.9995003747189608
10,0.9980059820538385
11,0.9996002398560864
12,0.9980059820538385
13,0.0009970089730807579
14,0.9996668332500417
15,0.9980059820538385
16,0.4997503744383424
17,0.9997144081108097
18,0.9990014977533699
19,0.9980059820538385
20,0.9997500937148568
21,0.9980059820538385
22,0.9998000599820054
23,0.9998182313914387
24,8.331250520703158e-05
25,0.9998333749895859
26,0.9980059820538385
27,0.9993339993339992
28,0.9993339993339992
29,0.9998461893409213
30,0.14293874053976866
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.9980059820538385
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.0009970089730807579
9,0.9980059820538385
10,0.9990014977533699
11,0.9990014977533699
12,0.9990014977533699
13,0.9993339993339992
14,0.9990014977533699
15,0.9980059820538385
16,0.9993339993339992
17,0.9995003747189608
18,0.9993339993339992
19,0.9980059820538385
20,0.9995003747189608
21,0.9996002398560864
22,0.9996002398560864
23,0.9996668332500417
24,0.9997144081108097
25,0.9996668332500417
26,0.9995003747189608
27,0.9997500937148568
28,0.9997144081108097
29,0.9980059820538385
30,0.00012495314257153568
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.33333333333333326
5,0.3999600239856086
6,0.9980059820538385
7,0.42853062973011563
8,0.0004992511233150274
9,0.9980059820538385
10,0.9990014977533699
11,0.6663336663336663
12,0.4997503744383424
13,0.9980059820538385
14,0.0009970089730807579
15,0.0009970089730807579
16,0.0009970089730807579
17,0.0009970089730807579
18,0.9993339993339992
19,0.8330834582708646
20,0.0009970089730807579
21,0.0009970089730807579
22,0.0009970089730807579
23,0.9995003747189608
24,0.0009970089730807579
25,0.0009970089730807579
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.0009970089730807579
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.9990014977533699
10,0.9995003747189608
11,0.9993339993339992
12,0.0001998800719568259
13,0.9980059820538385
14,0.9995003747189608
15,0.9990014977533699
16,0.0004992511233150274
17,0.9996002398560864
18,0.0009970089730807579
19,0.9993339993339992
20,0.9980059820538385
21,0.0004992511233150274
22,0.9995003747189608
23,0.0009970089730807579
24,0.5998400959424345
25,0.6663336663336663
26,0.9996668332500417
27,0.0009970089730807579
28,0.9997144081108097
29,0.9996002398560864
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.25006245316012987
5,0.3999600239856086
6,0.9980059820538385
7,0.9980059820538385
8,0.0004992511233150274
9,0.9990014977533699
10,0.9993339993339992
11,0.9995003747189608
12,0.9993339993339992
13,0.9995003747189608
14,0.9996002398560864
15,0.9996002398560864
16,0.9996668332500417
17,0.0009970089730807579
18,0.9997144081108097
19,0.9997500937148568
20,0.25006245316012987
21,0.9997778518271686
22,0.9996668332500417
23,0.9997144081108097
24,0.9998000599820054
25,0.9980059820538385
26,0.9997778518271686
27,0.00012495314257153568
28,0.9998182313914387
29,0.9980059820538385
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.7997201678992605
6,0.9980059820538385
7,0.9993339993339992
8,0.0004992511233150274
9,0.9995003747189608
10,0.9996002398560864
11,0.49987509367974015
12,0.0009970089730807579
13,0.9996668332500417
14,0.4997503744383424
15,0.0009970089730807579
16,0.6663336663336663
17,0.0009970089730807579
18,0.0009970089730807579
19,0.0009970089730807579
20,0.9997144081108097
21,0.9997500937148568
22,0.699890032990103
23,0.9997778518271686
24,0.9998000599820054
25,0.9998182313914387
26,0.0009970089730807579
27,0.0009970089730807579
28,0.49987509367974015
29,0.9998333749895859
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.0009970089730807579
4,0.9990014977533699
5,0.4997503744383424
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.9995003747189608
11,0.9993339993339992
12,0.9990014977533699
13,0.9995003747189608
14,0.9993339993339992
15,0.9996002398560864
16,0.9996668332500417
17,0.9980059820538385
18,0.9990014977533699
19,0.9996002398560864
20,0.0001665833749791771
21,0.9997144081108097
22,0.9996668332500417
23,0.9980059820538385
24,0.9980059820538385
25,0.0009970089730807579
26,0.9997500937148568
27,0.9997778518271686
28,0.9993339993339992
29,0.11118516050205486
30,0.0001427959445951735
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.9980059820538385
7,0.6663336663336663
8,0.0009970089730807579
9,0.2000799520287827
10,0.9980059820538385
11,0.9995003747189608
12,0.9995003747189608
13,0.9996002398560864
14,0.9996002398560864
15,0.9996668332500417
16,0.0009970089730807579
17,0.9997144081108097
18,0.4997503744383424
19,0.9996668332500417
20,0.0009970089730807579
21,0.9980059820538385
22,0.9997500937148568
23,0.9993339993339992
24,0.9997144081108097
25,0.0009970089730807579
26,0.9997778518271686
27,0.0009970089730807579
28,0.9997500937148568
29,0.0009970089730807579
30,0.6663336663336663
0,0.0
1,0.0
2,0.9980059820538385
3,0.6663336663336663
4,0.9980059820538385
5,0.9990014977533699
6,0.9990014977533699
7,0.9993339993339992
8,0.9995003747189608
9,0.9980059820538385
10,0.9996002398560864
11,0.9996668332500417
12,0.9980059820538385
13,0.9997144081108097
14,0.9990014977533699
15,0.9993339993339992
16,0.0009970089730807579
17,0.9995003747189608
18,0.9980059820538385
19,0.9996002398560864
20,0.0009970089730807579
21,0.0009970089730807579
22,0.9997500937148568
23,0.9980059820538385
24,0.0009970089730807579
25,0.9990014977533699
26,0.9993339993339992
27,0.9996668332500417
28,0.9997778518271686
29,0.0009970089730807579
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.0009970089730807579
5,0.49987509367974015
6,0.0009970089730807579
7,0.9980059820538385
8,0.9980059820538385
9,0.9980059820538385
10,0.9990014977533699
11,0.9980059820538385
12,0.9990014977533699
13,0.9993339993339992
14,0.9993339993339992
15,0.9995003747189608
16,0.9990014977533699
17,0.9995003747189608
18,0.9980059820538385
19,0.9996002398560864
20,0.9980059820538385
21,0.9996668332500417
22,0.9996002398560864
23,0.9980059820538385
24,0.9996668332500417
25,0.0009970089730807579
26,0.9997144081108097
27,0.9990014977533699
28,0.9997500937148568
29,0.9997144081108097
30,0.9990014977533699
0,0.0
1,0.9990019960079839
2,0.0
3,0.6663336663336663
4,0.25006245316012987
5,0.9980059820538385
6,0.9980059820538385
7,0.0004992511233150274
8,0.9990014977533699
9,0.9980059820538385
10,0.9993339993339992
11,0.9995003747189608
12,0.0009970089730807579
13,0.9996002398560864
14,0.0001665833749791771
15,0.0009970089730807579
16,0.0009970089730807579
17,0.6663336663336663
18,0.9980059820538385
19,0.6362810142688358
20,0.9980059820538385
21,0.8569184635156362
22,0.9995003747189608
23,0.0009970089730807579
24,0.9980059820538385
25,0.9990014977533699
26,0.9995003747189608
27,0.9996002398560864
28,0.9996668332500417
29,0.0009970089730807579
30,0.0004992511233150274
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.25006245316012987
5,0.9980059820538385
6,0.0004992511233150274
7,0.0009970089730807579
8,0.9980059820538385
9,0.9980059820538385
10,0.9995003747189608
11,0.0001998800719568259
12,0.1250780957141072
13,0.9990014977533699
14,0.8330834582708646
15,0.0009970089730807579
16,0.9993339993339992
17,0.0009970089730807579
18,0.0009970089730807579
19,0.9980059820538385
20,0.9980059820538385
21,0.0009970089730807579
22,0.9995003747189608
23,0.0009970089730807579
24,0.9980059820538385
25,0.0009970089730807579
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9980059820538385
30,0.9990014977533699
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.25006245316012987
5,0.9980059820538385
6,0.9990014977533699
7,0.4997503744383424
8,0.9980059820538385
9,0.6665000832916875
10,0.9980059820538385
11,0.9990014977533699
12,0.9993339993339992
13,0.9995003747189608
14,0.0004992511233150274
15,0.0009970089730807579
16,0.9996002398560864
17,0.6663336663336663
18,0.9996668332500417
19,0.9997144081108097
20,0.9980059820538385
21,0.9993339993339992
22,0.9997500937148568
23,0.9995003747189608
24,0.9996002398560864
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9997778518271686
28,0.9998000599820054
29,0.9990014977533699
30,0.9993339993339992
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.25006245316012987
5,0.6663336663336663
6,0.25006245316012987
7,0.0009970089730807579
8,0.9980059820538385
9,0.9980059820538385
10,0.0004992511233150274
11,0.9980059820538385
12,0.9980059820538385
13,0.0009970089730807579
14,0.9980059820538385
15,0.9990014977533699
16,0.0009970089730807579
17,0.9993339993339992
18,0.9995003747189608
19,0.0009970089730807579
20,0.9980059820538385
21,0.0009970089730807579
22,0.9996002398560864
23,0.9996668332500417
24,0.0009970089730807579
25,0.9990014977533699
26,0.0009970089730807579
27,0.9990014977533699
28,0.9997144081108097
29,0.9997500937148568
30,0.9997778518271686
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9980059820538385
5,0.2000799520287827
6,0.33333333333333326
7,0.4997503744383424
8,0.33333333333333326
9,0.9980059820538385
10,0.0009970089730807579
11,0.5713265743252892
12,0.9990014977533699
13,0.9993339993339992
14,0.9990014977533699
15,0.9995003747189608
16,0.9980059820538385
17,0.9990014977533699
18,0.9996002398560864
19,0.9993339993339992
20,0.9995003747189608
21,0.0009970089730807579
22,0.0004992511233150274
23,0.9993339993339992
24,0.9995003747189608
25,0.9996668332500417
26,0.9996002398560864
27,0.9997144081108097
28,0.33333333333333326
29,0.9996668332500417
30,0.9997144081108097
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9980059820538385
5,0.9980059820538385
6,0.9993339993339992
7,0.0004992511233150274
8,0.9995003747189608
9,0.9980059820538385
10,0.9996002398560864
11,0.9996668332500417
12,0.9980059820538385
13,0.9990014977533699
14,0.9980059820538385
15,0.9997144081108097
16,0.9993339993339992
17,0.9995003747189608
18,0.000333000333000333
19,0.9996002398560864
20,0.9980059820538385
21,0.9997500937148568
22,0.9996668332500417
23,0.9990014977533699
24,0.9997778518271686
25,0.9998000599820054
26,0.9998182313914387
27,0.0001427959445951735
28,0.9229408598015842
29,0.9990014977533699
30,0.9997144081108097
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9980059820538385
5,0.9993339993339992
6,0.3333333333333333
7,0.9995003747189608
8,0.9996002398560864
9,0.9980059820538385
10,0.9980059820538385
11,0.9980059820538385
12,0.9980059820538385
13,0.9996668332500417
14,0.9990014977533699
15,0.9997144081108097
16,0.0009970089730807579
17,0.0009970089730807579
18,0.9997500937148568
19,0.9997778518271686
20,0.9990014977533699
21,0.9998000599820054
22,0.9998182313914387
23,0.9990014977533699
24,0.9980059820538385
25,0.9998333749895859
26,0.0002498126405196103
27,0.9995003747189608
28,0.9980059820538385
29,0.9998461893409213
30,0.9993339993339992
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.25006245316012987
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.9980059820538385
9,0.9993339993339992
10,0.9980059820538385
11,0.9990014977533699
12,0.9995003747189608
13,0.0001998800719568259
14,0.8330834582708646
15,0.9980059820538385
16,0.9990014977533699
17,0.9993339993339992
18,0.9990014977533699
19,0.9993339993339992
20,0.0009970089730807579
21,0.000333000333000333
22,0.9980059820538385
23,0.0009970089730807579
24,0.0001665833749791771
25,0.9993339993339992
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9995003747189608
30,0.9996002398560864
0,0.0
1,0.9990019960079839
2,0.0
3,0.6663336663336663
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.9990014977533699
8,0.0009970089730807579
9,0.9980059820538385
10,0.9980059820538385
11,0.9980059820538385
12,0.9990014977533699
13,0.9990014977533699
14,0.9993339993339992
15,0.9993339993339992
16,0.4997503744383424
17,0.6663336663336663
18,0.000333000333000333
19,0.9980059820538385
20,0.9995003747189608
21,0.9995003747189608
22,0.9996002398560864
23,0.0009970089730807579
24,0.9996668332500417
25,0.0009970089730807579
26,0.9997144081108097
27,0.000333000333000333
28,0.9990014977533699
29,0.9997500937148568
30,0.9996002398560864
0,0.0
1,0.0
2,0.9980059820538385
3,0.33333333333333326
4,0.0004992511233150274
5,0.9980059820538385
6,0.9980059820538385
7,0.9993339993339992
8,0.9980059820538385
9,0.9980059820538385
10,0.9996668332500417
11,0.9990014977533699
12,0.9995003747189608
13,0.9990014977533699
14,0.0004992511233150274
15,0.9993339993339992
16,0.6663336663336663
17,0.9996002398560864
18,0.9996668332500417
19,0.9997144081108097
20,0.9993339993339992
21,0.0009970089730807579
22,0.9995003747189608
23,0.9980059820538385
24,0.9980059820538385
25,0.9997500937148568
26,0.9997778518271686
27,0.9990014977533699
28,0.0009970089730807579
29,0.9996002398560864
30,0.9996668332500417
0,0.0
1,0.0
2,0.9980059820538385
3,0.6663336663336663
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.000333000333000333
10,0.9993339993339992
11,0.7496877341993504
12,0.9995003747189608
13,0.0009970089730807579
14,0.16674995835415624
15,0.9980059820538385
16,0.9996002398560864
17,0.9996668332500417
18,0.9996002398560864
19,0.9993339993339992
20,0.9997144081108097
21,0.9997500937148568
22,0.0009970089730807579
23,0.9995003747189608
24,0.9990014977533699
25,0.9996668332500417
26,0.9997778518271686
27,0.9998000599820054
28,0.0001427959445951735
29,0.33333333333333326
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.25006245316012987
5,0.9980059820538385
6,0.9980059820538385
7,0.9995003747189608
8,0.9980059820538385
9,0.9996002398560864
10,0.9996668332500417
11,0.0001427959445951735
12,0.9980059820538385
13,0.9990014977533699
14,0.9980059820538385
15,0.9980059820538385
16,0.9980059820538385
17,0.0004992511233150274
18,0.9990014977533699
19,0.9980059820538385
20,0.0004992511233150274
21,0.0004992511233150274
22,0.9993339993339992
23,0.0004992511233150274
24,0.9995003747189608
25,0.8570306362922231
26,0.9996002398560864
27,0.9996668332500417
28,0.0004992511233150274
29,0.0004992511233150274
30,0.0004992511233150274
0,0.0
1,0.0
2,0.9980059820538385
3,0.0009970089730807579
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.9980059820538385
9,0.0009970089730807579
10,0.9980059820538385
11,0.4997503744383424
12,0.9990014977533699
13,0.9993339993339992
14,0.9993339993339992
15,0.9995003747189608
16,0.6663336663336663
17,0.9980059820538385
18,0.9980059820538385
19,0.9995003747189608
20,0.9996002398560864
21,0.9996668332500417
22,0.9980059820538385
23,0.9980059820538385
24,0.9997144081108097
25,0.9997500937148568
26,0.9997778518271686
27,0.9996002398560864
28,0.9996002398560864
29,0.9998000599820054
30,0.9998182313914387
0,0.0
1,0.0
2,0.4997503744383424
3,0.33333333333333326
4,0.0009970089730807579
5,0.9980059820538385
6,0.9980059820538385
7,0.7141225189204627
8,0.4997503744383424
9,0.9980059820538385
10,0.9990014977533699
11,0.9980059820538385
12,0.9990014977533699
13,0.9980059820538385
14,0.9993339993339992
15,0.6663336663336663
16,0.9980059820538385
17,0.9990014977533699
18,0.0009970089730807579
19,0.0009970089730807579
20,0.9995003747189608
21,0.0009970089730807579
22,0.9980059820538385
23,0.9995003747189608
24,0.9980059820538385
25,0.9996668332500417
26,0.9996002398560864
27,0.0009970089730807579
28,0.9995003747189608
29,0.9990014977533699
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9980059820538385
5,0.9993339993339992
6,0.0009970089730807579
7,0.9995003747189608
8,0.0001998800719568259
9,0.9980059820538385
10,0.39998000599820055
11,0.9980059820538385
12,0.9980059820538385
13,0.9980059820538385
14,0.9996668332500417
15,0.9980059820538385
16,0.9997144081108097
17,0.9980059820538385
18,0.0009970089730807579
19,0.9990014977533699
20,0.9997500937148568
21,0.9997778518271686
22,0.9980059820538385
23,0.9998000599820054
24,0.9990014977533699
25,0.9993339993339992
26,0.9998182313914387
27,0.9998333749895859
28,0.9998461893409213
29,0.9998571734628293
30,0.999866693328001
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9990014977533699
7,0.9993339993339992
8,0.9993339993339992
9,0.9995003747189608
10,0.0001998800719568259
11,0.9995003747189608
12,0.9996002398560864
13,0.28573468513494216
14,0.9996668332500417
15,0.8330834582708646
16,0.9980059820538385
17,0.9990014977533699
18,0.9980059820538385
19,0.0009970089730807579
20,0.0009970089730807579
21,0.9995003747189608
22,0.0009970089730807579
23,0.000333000333000333
24,0.9997144081108097
25,0.9980059820538385
26,0.9993339993339992
27,0.9997500937148568
28,0.9980059820538385
29,0.0009970089730807579
30,0.4997503744383424
0,0.0
1,0.0
2,0.4997503744383424
3,0.6663336663336663
4,0.9980059820538385
5,0.9990014977533699
6,0.9990014977533699
7,0.9980059820538385
8,0.0009970089730807579
9,0.000333000333000333
10,0.9980059820538385
11,0.9980059820538385
12,0.9990014977533699
13,0.9993339993339992
14,0.0004992511233150274
15,0.0004992511233150274
16,0.0004992511233150274
17,0.0004992511233150274
18,0.0004992511233150274
19,0.9980059820538385
20,0.0004992511233150274
21,0.25006245316012987
22,0.0004992511233150274
23,0.9980059820538385
24,0.9995003747189608
25,0.9996002398560864
26,0.8332083645755227
27,0.000333000333000333
28,0.9980059820538385
29,0.9996668332500417
30,0.7496877341993504
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.0009970089730807579
8,0.9980059820538385
9,0.9993339993339992
10,0.9993339993339992
11,0.9990014977533699
12,0.9990014977533699
13,0.9993339993339992
14,0.9995003747189608
15,0.9996002398560864
16,0.9995003747189608
17,0.000333000333000333
18,0.9980059820538385
19,0.0009970089730807579
20,0.9996002398560864
21,0.9996668332500417
22,0.9997144081108097
23,0.3333333333333333
24,0.9996668332500417
25,0.9980059820538385
26,0.9980059820538385
27,0.9997500937148568
28,0.9997144081108097
29,0.9980059820538385
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.9990019960079839
5,0.9990019960079839
6,0.9990019960079839
7,0.9997501249375313
8,0.0
9,0.9980059820538385
10,0.0001665833749791771
11,0.0009970089730807579
12,0.9980059820538385
13,0.9990014977533699
14,0.9993339993339992
15,0.9995003747189608
16,0.0001998800719568259
17,0.8330834582708646
18,0.9996002398560864
19,0.0009970089730807579
20,0.0009970089730807579
21,0.0009970089730807579
22,0.9980059820538385
23,0.9996668332500417
24,0.9980059820538385
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9980059820538385
28,0.9997144081108097
29,0.0004992511233150274
30,0.0001998800719568259
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.9990014977533699
6,0.000333000333000333
7,0.9980059820538385
8,0.9995003747189608
9,0.9980059820538385
10,0.16674995835415624
11,0.0009970089730807579
12,0.9995003747189608
13,0.9996002398560864
14,0.0009970089730807579
15,0.0009970089730807579
16,0.9996002398560864
17,0.4997503744383424
18,0.9996668332500417
19,0.9997144081108097
20,0.9980059820538385
21,0.9980059820538385
22,0.9980059820538385
23,0.9996668332500417
24,0.9997500937148568
25,0.9997778518271686
26,0.9997144081108097
27,0.0009970089730807579
28,0.9998000599820054
29,0.9997500937148568
30,0.9998182313914387
0,0.0
1,0.0
2,0.9980059820538385
3,0.33333333333333326
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.9990014977533699
8,0.0009970089730807579
9,0.9993339993339992
10,0.9993339993339992
11,0.4997503744383424
12,0.9995003747189608
13,0.9995003747189608
14,0.9996002398560864
15,0.9980059820538385
16,0.9996002398560864
17,0.9996668332500417
18,0.9996668332500417
19,0.9997144081108097
20,0.9997144081108097
21,0.9997500937148568
22,0.33333333333333326
23,0.49987509367974015
24,0.9997500937148568
25,0.0004992511233150274
26,0.6663336663336663
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9997778518271686
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.0009970089730807579
6,0.9980059820538385
7,0.9980059820538385
8,0.0004992511233150274
9,0.9980059820538385
10,0.9980059820538385
11,0.9990014977533699
12,0.9990014977533699
13,0.9993339993339992
14,0.9980059820538385
15,0.9995003747189608
16,0.9996002398560864
17,0.9996668332500417
18,0.9997144081108097
19,0.9995003747189608
20,0.9993339993339992
21,0.9995003747189608
22,0.9980059820538385
23,0.9997500937148568
24,0.9997778518271686
25,0.9980059820538385
26,0.9980059820538385
27,0.0009970089730807579
28,0.9993339993339992
29,0.0004992511233150274
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9993339993339992
5,0.9980059820538385
6,0.9980059820538385
7,0.9995003747189608
8,0.9996002398560864
9,0.0004992511233150274
10,0.0009970089730807579
11,0.9980059820538385
12,0.0009970089730807579
13,0.9980059820538385
14,0.9996668332500417
15,0.9997144081108097
16,0.9997500937148568
17,0.9997778518271686
18,0.9998000599820054
19,0.9980059820538385
20,0.9980059820538385
21,0.9998182313914387
22,0.9998333749895859
23,0.9990014977533699
24,0.9993339993339992
25,0.4997503744383424
26,0.9980059820538385
27,0.9998461893409213
28,0.9980059820538385
29,0.9993339993339992
30,0.9998571734628293
0,0.0
1,0.0
2,0.0009970089730807579
3,0.0009970089730807579
4,0.49987509367974015
5,0.0009970089730807579
6,0.6663336663336663
7,0.0009970089730807579
8,0.0009970089730807579
9,0.4997503744383424
10,0.9980059820538385
11,0.8330834582708646
12,0.9980059820538385
13,0.0009970089730807579
14,0.9980059820538385
15,0.9990014977533699
16,0.9993339993339992
17,0.0009970089730807579
18,0.0009970089730807579
19,0.0009970089730807579
20,0.9995003747189608
21,0.9996002398560864
22,0.0009970089730807579
23,0.9996668332500417
24,0.9980059820538385
25,0.9980059820538385
26,0.0009970089730807579
27,0.7496877341993504
28,0.0009970089730807579
29,0.9980059820538385
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9980059820538385
5,0.9990014977533699
6,0.4999167083125104
7,0.5713265743252892
8,0.9993339993339992
9,0.0009970089730807579
10,0.9995003747189608
11,0.9996002398560864
12,0.9980059820538385
13,0.9996668332500417
14,0.9990014977533699
15,0.0004992511233150274
16,0.9980059820538385
17,0.9990014977533699
18,0.9993339993339992
19,0.6663336663336663
20,0.9997144081108097
21,0.9997500937148568
22,0.9995003747189608
23,0.9996002398560864
24,0.9997778518271686
25,0.7856173677069199
26,0.9998000599820054
27,0.9996668332500417
28,0.9997144081108097
29,0.9998182313914387
30,0.9997500937148568
0,0.0
1,0.0
2,0.9980059820538385
3,0.0009970089730807579
4,0.9990014977533699
5,0.4997503744383424
6,0.9980059820538385
7,0.9980059820538385
8,0.9980059820538385
9,0.9990014977533699
10,0.0009970089730807579
11,0.9993339993339992
12,0.9995003747189608
13,0.9996002398560864
14,0.0004992511233150274
15,0.9993339993339992
16,0.9995003747189608
17,0.7271653185494864
18,0.9980059820538385
19,0.0001665833749791771
20,0.8569184635156362
21,0.9996668332500417
22,0.9997144081108097
23,0.0009970089730807579
24,0.9997500937148568
25,0.9997778518271686
26,0.9998000599820054
27,0.9980059820538385
28,0.0009970089730807579
29,0.9990014977533699
30,0.9998182313914387
0,0.0
1,0.0
2,0.9980059820538385
3,0.33333333333333326
4,0.0009970089730807579
5,0.9990014977533699
6,0.9993339993339992
7,0.0009970089730807579
8,0.4997503744383424
9,0.9980059820538385
10,0.9980059820538385
11,0.5998400959424345
12,0.9980059820538385
13,0.9995003747189608
14,0.9990014977533699
15,0.9993339993339992
16,0.9995003747189608
17,0.9996002398560864
18,0.9993339993339992
19,0.9996668332500417
20,0.9990014977533699
21,0.0002498126405196103
22,0.0001427959445951735
23,0.9980059820538385
24,0.0009970089730807579
25,0.0009970089730807579
26,0.9996002398560864
27,0.9996668332500417
28,0.9993339993339992
29,0.0009970089730807579
30,0.9995003747189608
0,0.0
1,0.0
2,0.9980059820538385
3,0.33333333333333326
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.9995003747189608
9,0.0009970089730807579
10,0.33333333333333326
11,0.0009970089730807579
12,0.9980059820538385
13,0.0004992511233150274
14,0.9996002398560864
15,0.9980059820538385
16,0.9996668332500417
17,0.9997144081108097
18,0.9980059820538385
19,0.4999167083125104
20,0.0004992511233150274
21,0.9997500937148568
22,0.9980059820538385
23,0.6663336663336663
24,0.0009970089730807579
25,0.9997778518271686
26,0.0009970089730807579
27,0.9998000599820054
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.0004992511233150274
4,0.9980059820538385
5,0.0009970089730807579
6,0.9980059820538385
7,0.9993339993339992
8,0.9995003747189608
9,0.4997503744383424
10,0.0009970089730807579
11,0.9980059820538385
12,0.9990014977533699
13,0.9980059820538385
14,0.4997503744383424
15,0.0009970089730807579
16,0.9996668332500417
17,0.9997144081108097
18,0.9980059820538385
19,0.9997500937148568
20,0.9993339993339992
21,0.9980059820538385
22,0.9980059820538385
23,0.9980059820538385
24,0.9990014977533699
25,0.9993339993339992
26,0.9997778518271686
27,0.0009970089730807579
28,0.9998000599820054
29,0.0009970089730807579
30,0.9995003747189608
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.3999600239856086
6,0.9990014977533699
7,0.9980059820538385
8,0.9990014977533699
9,0.000333000333000333
10,0.9993339993339992
11,0.25006245316012987
12,0.0009970089730807579
13,0.9980059820538385
14,0.9995003747189608
15,0.9996002398560864
16,0.9995003747189608
17,0.9996002398560864
18,0.9996668332500417
19,0.000333000333000333
20,0.9996668332500417
21,0.9997144081108097
22,0.0009970089730807579
23,0.9997144081108097
24,0.9997500937148568
25,0.9997778518271686
26,0.3999600239856086
27,0.4999167083125104
28,0.9980059820538385
29,0.9997500937148568
30,0.9997778518271686
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9990014977533699
8,0.9990014977533699
9,0.9980059820538385
10,0.9993339993339992
11,0.9993339993339992
12,0.9990014977533699
13,0.9980059820538385
14,0.9995003747189608
15,0.9995003747189608
16,0.9996002398560864
17,0.9996002398560864
18,0.9980059820538385
19,0.9990014977533699
20,0.9996002398560864
21,0.9996668332500417
22,0.9997144081108097
23,0.9990014977533699
24,0.9997500937148568
25,0.9996668332500417
26,0.9997778518271686
27,0.0001427959445951735
28,0.9980059820538385
29,0.9980059820538385
30,0.9993339993339992
0,0.0
1,0.0
2,0.4997503744383424
3,0.33333333333333326
4,0.0004992511233150274
5,0.5998400959424345
6,0.0009970089730807579
7,0.0009970089730807579
8,0.0009970089730807579
9,0.0009970089730807579
10,0.6665000832916875
11,0.28573468513494216
12,0.9980059820538385
13,0.9995003747189608
14,0.9996002398560864
15,0.9980059820538385
16,0.9990014977533699
17,0.9990014977533699
18,0.9993339993339992
19,0.9996668332500417
20,0.9995003747189608
21,0.9996002398560864
22,0.9997144081108097
23,0.9997500937148568
24,0.4997503744383424
25,0.9997778518271686
26,0.9998000599820054
27,0.9980059820538385
28,0.9998182313914387
29,0.9998333749895859
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.0009970089730807579
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.9993339993339992
9,0.9980059820538385
10,0.0009970089730807579
11,0.9980059820538385
12,0.9990014977533699
13,0.9995003747189608
14,0.9993339993339992
15,0.0002498126405196103
16,0.9995003747189608
17,0.9996002398560864
18,0.9996002398560864
19,0.9990014977533699
20,0.9996668332500417
21,0.16674995835415624
22,0.0001427959445951735
23,0.0009970089730807579
24,0.9996668332500417
25,0.0001427959445951735
26,0.0009970089730807579
27,0.9990014977533699
28,0.0009970089730807579
29,0.9980059820538385
30,0.9997500937148568
0,0.0
1,0.0
2,0.0009970089730807579
3,0.0009970089730807579
4,0.9980059820538385
5,0.4997503744383424
6,0.9980059820538385
7,0.0004992511233150274
8,0.9990014977533699
9,0.6663336663336663
10,0.9993339993339992
11,0.0009970089730807579
12,0.9980059820538385
13,0.4997503744383424
14,0.0009970089730807579
15,0.4997503744383424
16,0.0009970089730807579
17,0.6663336663336663
18,0.0009970089730807579
19,0.9995003747189608
20,0.9996002398560864
21,0.9980059820538385
22,0.0009970089730807579
23,0.9996668332500417
24,0.0009970089730807579
25,0.0009970089730807579
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9089339271107879
30,0.4997503744383424
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.000333000333000333
7,0.9980059820538385
8,0.9990014977533699
9,0.0009970089730807579
10,0.9990014977533699
11,0.9993339993339992
12,0.9995003747189608
13,0.9980059820538385
14,0.9980059820538385
15,0.9980059820538385
16,0.9996002398560864
17,0.9996668332500417
18,0.9997144081108097
19,0.9997500937148568
20,0.0002498126405196103
21,0.25006245316012987
22,0.9997778518271686
23,0.7997201678992605
24,0.9980059820538385
25,0.0009970089730807579
26,0.0004992511233150274
27,0.9998000599820054
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9998182313914387
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9980059820538385
5,0.5998400959424345
6,0.9980059820538385
7,0.9980059820538385
8,0.9993339993339992
9,0.22225924691769408
10,0.0009970089730807579
11,0.9980059820538385
12,0.9990014977533699
13,0.9995003747189608
14,0.9996002398560864
15,0.9980059820538385
16,0.9996668332500417
17,0.9980059820538385
18,0.9980059820538385
19,0.9980059820538385
20,0.9980059820538385
21,0.9997144081108097
22,0.9980059820538385
23,0.9993339993339992
24,0.9995003747189608
25,0.9997500937148568
26,0.0001427959445951735
27,0.9980059820538385
28,0.0004992511233150274
29,0.9995003747189608
30,0.9997778518271686
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.9990014977533699
9,0.3333333333333333
10,0.9980059820538385
11,0.0009970089730807579
12,0.9993339993339992
13,0.0002498126405196103
14,0.9990014977533699
15,0.9980059820538385
16,0.9990014977533699
17,0.0009970089730807579
18,0.16674995835415624
19,0.4997503744383424
20,0.0009970089730807579
21,0.9980059820538385
22,0.9990014977533699
23,0.0009970089730807579
24,0.9993339993339992
25,0.0009970089730807579
26,0.9995003747189608
27,0.0009970089730807579
28,0.9996002398560864
29,0.9980059820538385
30,0.9996668332500417
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.0009970089730807579
5,0.3999600239856086
6,0.9980059820538385
7,0.9990014977533699
8,0.0009970089730807579
9,0.9990014977533699
10,0.9993339993339992
11,0.6663336663336663
12,0.9980059820538385
13,0.9995003747189608
14,0.9996002398560864
15,0.9993339993339992
16,0.9995003747189608
17,0.9996002398560864
18,0.0004992511233150274
19,0.9996668332500417
20,0.0001665833749791771
21,0.9997144081108097
22,0.9997500937148568
23,0.9990014977533699
24,0.9997778518271686
25,0.9993339993339992
26,0.9980059820538385
27,0.9980059820538385
28,0.7997201678992605
29,0.0009970089730807579
30,0.9998000599820054
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.000333000333000333
6,0.9990014977533699
7,0.9980059820538385
8,0.2000799520287827
9,0.9993339993339992
10,0.9995003747189608
11,0.9996002398560864
12,0.9995003747189608
13,0.0009970089730807579
14,0.9996668332500417
15,0.0009970089730807579
16,0.9996002398560864
17,0.9980059820538385
18,0.6663336663336663
19,0.0009970089730807579
20,0.9996668332500417
21,0.9990014977533699
22,0.9997144081108097
23,0.9997500937148568
24,0.9980059820538385
25,0.9997144081108097
26,0.9997778518271686
27,0.9997500937148568
28,0.0004992511233150274
29,0.4997503744383424
30,0.9997778518271686
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9993339993339992
5,0.9995003747189608
6,0.9980059820538385
7,0.0001998800719568259
8,0.9980059820538385
9,0.9980059820538385
10,0.9980059820538385
11,0.9996668332500417
12,0.0009970089730807579
13,0.4997503744383424
14,0.9990014977533699
15,0.33333333333333326
16,0.9997144081108097
17,0.9993339993339992
18,0.9997144081108097
19,0.9997500937148568
20,0.9995003747189608
21,0.49987509367974015
22,0.5998400959424345
23,0.9997778518271686
24,0.9998000599820054
25,0.0009970089730807579
26,0.9980059820538385
27,0.9996002398560864
28,0.0004992511233150274
29,0.9990014977533699
30,0.7271653185494864
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.9980059820538385
8,0.0009970089730807579
9,0.000333000333000333
10,0.9990014977533699
11,0.9993339993339992
12,0.9990014977533699
13,0.9993339993339992
14,0.9980059820538385
15,0.9996002398560864
16,0.9980059820538385
17,0.0004992511233150274
18,0.9980059820538385
19,0.9980059820538385
20,0.9996668332500417
21,0.9990014977533699
22,0.9993339993339992
23,0.9995003747189608
24,0.9996002398560864
25,0.9990014977533699
26,0.9997144081108097
27,0.9996668332500417
28,0.9997144081108097
29,0.9997500937148568
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9990019960079839
4,0.9990019960079839
5,0.9995004995004996
6,0.0
7,0.9980059820538385
8,0.9995003747189608
9,0.9990014977533699
10,0.9993339993339992
11,0.9980059820538385
12,0.9990014977533699
13,0.0001998800719568259
14,0.9980059820538385
15,0.9996668332500417
16,0.9997144081108097
17,0.0009970089730807579
18,0.9993339993339992
19,0.0009970089730807579
20,0.9997500937148568
21,0.9997778518271686
22,0.9995003747189608
23,0.9980059820538385
24,0.9998000599820054
25,0.9996002398560864
26,0.9980059820538385
27,0.14293874053976866
28,0.0009970089730807579
29,0.9990014977533699
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.0009970089730807579
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.33333333333333326
9,0.9990014977533699
10,0.0009970089730807579
11,0.9993339993339992
12,0.49987509367974015
13,0.9993339993339992
14,0.9995003747189608
15,0.9995003747189608
16,0.9996002398560864
17,0.9996002398560864
18,0.4997503744383424
19,0.9980059820538385
20,0.0009970089730807579
21,0.9996668332500417
22,0.9996668332500417
23,0.0009970089730807579
24,0.9997144081108097
25,0.9980059820538385
26,0.9980059820538385
27,0.9997500937148568
28,0.0001427959445951735
29,0.0009970089730807579
30,0.9997778518271686
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.9980059820538385
6,0.0004992511233150274
7,0.9990014977533699
8,0.0009970089730807579
9,0.000333000333000333
10,0.3333333333333333
11,0.0009970089730807579
12,0.7496877341993504
13,0.7496877341993504
14,0.0009970089730807579
15,0.9980059820538385
16,0.0009970089730807579
17,0.9990014977533699
18,0.0009970089730807579
19,0.0009970089730807579
20,0.0009970089730807579
21,0.0009970089730807579
22,0.9980059820538385
23,0.0009970089730807579
24,0.9990014977533699
25,0.9993339993339992
26,0.0009970089730807579
27,0.9995003747189608
28,0.0009970089730807579
29,0.9980059820538385
30,0.4997503744383424
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.0004992511233150274
5,0.9980059820538385
6,0.49987509367974015
7,0.0009970089730807579
8,0.9980059820538385
9,0.9993339993339992
10,0.4997503744383424
11,0.9995003747189608
12,0.9980059820538385
13,0.0009970089730807579
14,0.7997201678992605
15,0.9996002398560864
16,0.6663336663336663
17,0.9980059820538385
18,0.9996668332500417
19,0.0009970089730807579
20,0.9980059820538385
21,0.9980059820538385
22,0.9997144081108097
23,0.9990014977533699
24,0.9990014977533699
25,0.9990014977533699
26,0.0009970089730807579
27,0.9990014977533699
28,0.0009970089730807579
29,0.9993339993339992
30,0.4997503744383424
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.9995003747189608
7,0.0001998800719568259
8,0.9980059820538385
9,0.0004992511233150274
10,0.0002498126405196103
11,0.9980059820538385
12,0.9990014977533699
13,0.9980059820538385
14,0.0004992511233150274
15,0.0009970089730807579
16,0.9993339993339992
17,0.9996002398560864
18,0.9995003747189608
19,0.9996002398560864
20,0.9996668332500417
21,0.0004992511233150274
22,0.9997144081108097
23,0.9997500937148568
24,0.9980059820538385
25,0.49987509367974015
26,0.4997503744383424
27,0.9980059820538385
28,0.9980059820538385
29,0.9997778518271686
30,0.9996668332500417
0,0.0
1,0.0
2,0.9980059820538385
3,0.0009970089730807579
4,0.9990014977533699
5,0.9980059820538385
6,0.9993339993339992
7,0.6663336663336663
8,0.9995003747189608
9,0.9990014977533699
10,0.9980059820538385
11,0.9993339993339992
12,0.9995003747189608
13,0.9990014977533699
14,0.9993339993339992
15,0.9996002398560864
16,0.9980059820538385
17,0.9996002398560864
18,0.9996668332500417
19,0.9997144081108097
20,0.9997500937148568
21,0.9980059820538385
22,0.0009970089730807579
23,0.9997778518271686
24,0.9998000599820054
25,0.0004992511233150274
26,0.9998182313914387
27,0.9996668332500417
28,0.9997144081108097
29,0.00011107408641563923
30,0.9998333749895859
0,0.0
1,0.0
2,0.4997503744383424
3,0.6663336663336663
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.9993339993339992
9,0.9980059820538385
10,0.9995003747189608
11,0.9996002398560864
12,0.0009970089730807579
13,0.4997503744383424
14,0.9996668332500417
15,0.5998400959424345
16,0.9997144081108097
17,0.9997500937148568
18,0.0009970089730807579
19,0.0009970089730807579
20,0.9980059820538385
21,0.9980059820538385
22,0.9997144081108097
23,0.6663336663336663
24,0.9990014977533699
25,0.9997500937148568
26,0.9990014977533699
27,0.9997778518271686
28,0.9998000599820054
29,0.6663336663336663
30,0.7997201678992605
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.9993339993339992
6,0.4997503744383424
7,0.6663336663336663
8,0.7496877341993504
9,0.0009970089730807579
10,0.2000799520287827
11,0.9995003747189608
12,0.9996002398560864
13,0.9980059820538385
14,0.37498438085717856
15,0.9990014977533699
16,0.9993339993339992
17,0.9996668332500417
18,0.9997144081108097
19,0.9980059820538385
20,0.0009970089730807579
21,0.9995003747189608
22,0.0009970089730807579
23,0.0009970089730807579
24,0.0009970089730807579
25,0.0009970089730807579
26,0.0004992511233150274
27,0.9997500937148568
28,0.9980059820538385
29,0.9997778518271686
30,0.9998000599820054
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9990019960079839
4,0.0
5,0.0009970089730807579
6,0.9990014977533699
7,0.4997503744383424
8,0.0009970089730807579
9,0.9993339993339992
10,0.9980059820538385
11,0.9980059820538385
12,0.9995003747189608
13,0.0009970089730807579
14,0.9990014977533699
15,0.000333000333000333
16,0.0009970089730807579
17,0.9980059820538385
18,0.7496877341993504
19,0.6663336663336663
20,0.9980059820538385
21,0.9990014977533699
22,0.0009970089730807579
23,0.9980059820538385
24,0.9996002398560864
25,0.0009970089730807579
26,0.9980059820538385
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9996668332500417
30,0.9997144081108097
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9990019960079839
4,0.9995004995004996
5,0.9996668887408395
6,0.9997501249375313
7,0.0
8,0.9980059820538385
9,0.22225924691769408
10,0.9980059820538385
11,0.9980059820538385
12,0.9980059820538385
13,0.9990014977533699
14,0.9990014977533699
15,0.9993339993339992
16,0.9980059820538385
17,0.9993339993339992
18,0.9993339993339992
19,0.9995003747189608
20,0.9980059820538385
21,0.9996668332500417
22,0.0009970089730807579
23,0.9996002398560864
24,0.9996668332500417
25,0.0001427959445951735
26,0.0001665833749791771
27,0.9997144081108097
28,0.9997500937148568
29,0.0002498126405196103
30,0.9997778518271686
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.0009970089730807579
6,0.8330834582708646
7,0.0009970089730807579
8,0.0009970089730807579
9,0.0009970089730807579
10,0.49987509367974015
11,0.4997503744383424
12,0.0009970089730807579
13,0.4997503744383424
14,0.7496877341993504
15,0.49987509367974015
16,0.9993339993339992
17,0.33333333333333326
18,0.0004992511233150274
19,0.9995003747189608
20,0.5713265743252892
21,0.9980059820538385
22,0.9980059820538385
23,0.9980059820538385
24,0.9980059820538385
25,0.0004992511233150274
26,0.9996002398560864
27,0.9980059820538385
28,0.0001665833749791771
29,0.9980059820538385
30,0.9990014977533699
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9993339993339992
5,0.9995003747189608
6,0.9980059820538385
7,0.9996002398560864
8,0.9980059820538385
9,0.9996668332500417
10,0.6663336663336663
11,0.9993339993339992
12,0.0009970089730807579
13,0.0001427959445951735
14,0.9980059820538385
15,0.9997500937148568
16,0.9997778518271686
17,0.9995003747189608
18,0.9996002398560864
19,0.9980059820538385
20,0.9998000599820054
21,0.9998182313914387
22,0.9998333749895859
23,0.9998461893409213
24,0.4997503744383424
25,0.9990014977533699
26,0.9980059820538385
27,0.9998571734628293
28,0.9996668332500417
29,6.665333599946678e-05
30,0.4997503744383424
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9993339993339992
5,0.9995003747189608
6,0.9980059820538385
7,0.0004992511233150274
8,0.6663336663336663
9,0.9980059820538385
10,0.9980059820538385
11,0.9990014977533699
12,0.9993339993339992
13,0.9996002398560864
14,0.9996668332500417
15,0.9997144081108097
16,0.9995003747189608
17,0.9997500937148568
18,0.9980059820538385
19,0.9996002398560864
20,0.9980059820538385
21,0.9996668332500417
22,0.9997144081108097
23,0.0009970089730807579
24,0.9997778518271686
25,0.9980059820538385
26,0.9997144081108097
27,0.9980059820538385
28,0.9990014977533699
29,0.9998000599820054
30,0.9990014977533699
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.0004992511233150274
5,0.9980059820538385
6,0.0009970089730807579
7,0.0009970089730807579
8,0.9993339993339992
9,0.9995003747189608
10,0.9996002398560864
11,0.4997503744383424
12,0.9980059820538385
13,0.9996668332500417
14,0.9997144081108097
15,0.9990014977533699
16,0.9993339993339992
17,0.9995003747189608
18,0.9996002398560864
19,0.9996668332500417
20,0.9997500937148568
21,0.9997144081108097
22,0.6663336663336663
23,0.9997778518271686
24,0.9998000599820054
25,0.9998182313914387
26,0.9998333749895859
27,0.25006245316012987
28,0.9998461893409213
29,0.9993339993339992
30,0.9998571734628293
0,0.0
1,0.0
2,0.4997503744383424
3,0.33333333333333326
4,0.0009970089730807579
5,0.9980059820538385
6,0.6663336663336663
7,0.4997503744383424
8,0.0009970089730807579
9,0.4997503744383424
10,0.6663336663336663
11,0.9980059820538385
12,0.0009970089730807579
13,0.9980059820538385
14,0.9990014977533699
15,0.9993339993339992
16,0.0009970089730807579
17,0.9995003747189608
18,0.9980059820538385
19,0.9990014977533699
20,0.9996002398560864
21,0.0004992511233150274
22,0.0004992511233150274
23,0.6663336663336663
24,0.9990014977533699
25,0.0009970089730807579
26,0.000333000333000333
27,0.000333000333000333
28,0.9996668332500417
29,0.9980059820538385
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9990019960079839
4,0.9996668887408395
5,0.9997501249375313
6,0.9998333888703766
7,0.0
8,0.4997503744383424
9,0.0009970089730807579
10,0.0009970089730807579
11,0.4997503744383424
12,0.6663336663336663
13,0.0009970089730807579
14,0.9996002398560864
15,0.4997503744383424
16,0.0009970089730807579
17,0.0009970089730807579
18,0.9980059820538385
19,0.9996668332500417
20,0.9997144081108097
21,0.9997500937148568
22,0.9990014977533699
23,0.0009970089730807579
24,0.000333000333000333
25,0.0009970089730807579
26,0.9997778518271686
27,0.6663336663336663
28,0.9980059820538385
29,0.0004992511233150274
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9990019960079839
4,0.9996668887408395
5,0.9990019960079839
6,0.9997501249375313
7,0.0
8,0.9980059820538385
9,0.9995003747189608
10,0.0001665833749791771
11,0.9980059820538385
12,0.0009970089730807579
13,0.9990014977533699
14,0.9980059820538385
15,0.0004992511233150274
16,0.0004992511233150274
17,0.0009970089730807579
18,0.0009970089730807579
19,0.9980059820538385
20,0.0009970089730807579
21,0.6663336663336663
22,0.9980059820538385
23,0.0004992511233150274
24,0.9980059820538385
25,0.9990014977533699
26,0.9980059820538385
27,0.9990014977533699
28,0.9980059820538385
29,0.0004992511233150274
30,0.000333000333000333
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.0
5,0.9980059820538385
6,0.9996002398560864
7,0.9996668332500417
8,0.9980059820538385
9,0.0009970089730807579
10,0.9980059820538385
11,0.9980059820538385
12,0.9997144081108097
13,0.9990014977533699
14,0.9980059820538385
15,0.9990014977533699
16,0.9997500937148568
17,0.9997778518271686
18,0.9993339993339992
19,0.25006245316012987
20,0.0009970089730807579
21,0.9980059820538385
22,9.997000899730081e-05
23,0.2000799520287827
24,0.0009970089730807579
25,0.0004992511233150274
26,0.9995003747189608
27,0.9996002398560864
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9980059820538385
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9980059820538385
5,0.0004992511233150274
6,0.9990014977533699
7,0.9990014977533699
8,0.9993339993339992
9,0.9980059820538385
10,0.0009970089730807579
11,0.9993339993339992
12,0.9980059820538385
13,0.9980059820538385
14,0.9995003747189608
15,0.9995003747189608
16,0.9996002398560864
17,0.9996002398560864
18,0.9993339993339992
19,0.9996668332500417
20,0.9997144081108097
21,0.00012495314257153568
22,0.9980059820538385
23,0.9980059820538385
24,0.9996668332500417
25,0.9980059820538385
26,0.9993339993339992
27,0.9997144081108097
28,0.0009970089730807579
29,0.9997500937148568
30,0.9995003747189608
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9996668887408395
4,0.0
5,0.0009970089730807579
6,0.3333333333333333
7,0.9980059820538385
8,0.0009970089730807579
9,0.9990014977533699
10,0.0009970089730807579
11,0.9990014977533699
12,0.000333000333000333
13,0.9980059820538385
14,0.0009970089730807579
15,0.0009970089730807579
16,0.0009970089730807579
17,0.0009970089730807579
18,0.0009970089730807579
19,0.9980059820538385
20,0.0009970089730807579
21,0.9995003747189608
22,0.9996002398560864
23,0.0009970089730807579
24,0.9980059820538385
25,0.0009970089730807579
26,0.9996668332500417
27,0.4997503744383424
28,0.0004992511233150274
29,0.9997144081108097
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9990014977533699
8,0.9993339993339992
9,0.9980059820538385
10,0.0002498126405196103
11,0.9993339993339992
12,0.0009970089730807579
13,0.9980059820538385
14,0.33333333333333326
15,0.9995003747189608
16,0.9996002398560864
17,0.9980059820538385
18,0.0009970089730807579
19,0.9995003747189608
20,0.9996668332500417
21,0.9980059820538385
22,0.9997144081108097
23,0.9980059820538385
24,0.4997503744383424
25,0.6663336663336663
26,0.9997500937148568
27,0.25006245316012987
28,0.9997778518271686
29,0.9998000599820054
30,0.9996668332500417
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9990019960079839
4,0.9990019960079839
5,0.0
6,0.9990014977533699
7,0.25006245316012987
8,0.7498438085717856
9,0.9993339993339992
10,0.9995003747189608
11,0.9996002398560864
12,0.0009970089730807579
13,0.9996668332500417
14,0.9980059820538385
15,0.0009970089730807579
16,0.4997503744383424
17,0.6663336663336663
18,0.9997144081108097
19,0.9980059820538385
20,0.9980059820538385
21,0.9980059820538385
22,0.0009970089730807579
23,0.9997500937148568
24,0.9990014977533699
25,0.9997778518271686
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9998000599820054
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9995004995004996
4,0.9990019960079839
5,0.9996668887408395
6,0.0
7,0.9995003747189608
8,0.9980059820538385
9,0.9990014977533699
10,0.9993339993339992
11,0.9995003747189608
12,0.9996002398560864
13,0.9980059820538385
14,0.9996668332500417
15,0.9996002398560864
16,0.9997144081108097
17,0.9997500937148568
18,0.9997778518271686
19,0.9996668332500417
20,0.9998000599820054
21,0.9998182313914387
22,0.9980059820538385
23,8.331250520703158e-05
24,0.9998333749895859
25,0.9997144081108097
26,0.9980059820538385
27,0.9997500937148568
28,7.690532953933707e-05
29,0.9980059820538385
30,0.9998571734628293
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.0009970089730807579
5,0.9980059820538385
6,0.9990014977533699
7,0.9990014977533699
8,0.9993339993339992
9,0.9993339993339992
10,0.9995003747189608
11,0.9996002398560864
12,0.9995003747189608
13,0.9996668332500417
14,0.9980059820538385
15,0.9996002398560864
16,0.9996668332500417
17,0.9997144081108097
18,0.0009970089730807579
19,0.9997144081108097
20,0.9997500937148568
21,0.9990014977533699
22,0.9997500937148568
23,0.9997778518271686
24,0.9980059820538385
25,0.9998000599820054
26,0.9998182313914387
27,0.0002498126405196103
28,0.9980059820538385
29,0.0009970089730807579
30,0.9990014977533699
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9990014977533699
5,0.0009970089730807579
6,0.3333333333333333
7,0.9980059820538385
8,0.0009970089730807579
9,0.9990014977533699
10,0.9993339993339992
11,0.6665000832916875
12,0.6663336663336663
13,0.4997503744383424
14,0.9995003747189608
15,0.9996002398560864
16,0.0009970089730807579
17,0.9996668332500417
18,0.9997144081108097
19,0.9993339993339992
20,0.9997500937148568
21,0.9995003747189608
22,0.9997778518271686
23,0.9990014977533699
24,0.9996002398560864
25,9.088430428065073e-05
26,0.9996668332500417
27,0.9997144081108097
28,0.9997500937148568
29,0.0004992511233150274
30,0.9997778518271686
0,0.0
1,0.0
2,0.9980059820538385
3,0.33333333333333326
4,0.9990014977533699
5,0.3999600239856086
6,0.9980059820538385
7,0.0004992511233150274
8,0.0009970089730807579
9,0.0009970089730807579
10,0.6663336663336663
11,0.9980059820538385
12,0.9980059820538385
13,0.9980059820538385
14,0.2000799520287827
15,0.9980059820538385
16,0.9990014977533699
17,0.9990014977533699
18,0.0009970089730807579
19,0.0009970089730807579
20,0.9993339993339992
21,0.9995003747189608
22,0.0009970089730807579
23,0.9996002398560864
24,0.8569184635156362
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9980059820538385
28,0.9996668332500417
29,0.8332083645755227
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.0004992511233150274
5,0.0009970089730807579
6,0.6663336663336663
7,0.9980059820538385
8,0.9980059820538385
9,0.9980059820538385
10,0.9980059820538385
11,0.9980059820538385
12,0.9990014977533699
13,0.9980059820538385
14,0.9980059820538385
15,0.9993339993339992
16,0.9990014977533699
17,0.9993339993339992
18,0.9995003747189608
19,0.0009970089730807579
20,0.4997503744383424
21,0.9995003747189608
22,0.9980059820538385
23,0.9996002398560864
24,0.0001665833749791771
25,0.8569184635156362
26,0.9980059820538385
27,0.4997503744383424
28,0.0004992511233150274
29,0.9990014977533699
30,0.0004992511233150274
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.9980059820538385
6,0.9993339993339992
7,0.0004992511233150274
8,0.9980059820538385
9,0.000333000333000333
10,0.0009970089730807579
11,0.9995003747189608
12,0.9990014977533699
13,0.9993339993339992
14,0.9980059820538385
15,0.9995003747189608
16,0.0009970089730807579
17,0.9980059820538385
18,0.6663336663336663
19,0.0004992511233150274
20,0.9996002398560864
21,0.9996668332500417
22,0.9997144081108097
23,0.9996002398560864
24,0.9996668332500417
25,0.9997500937148568
26,0.9980059820538385
27,0.0009970089730807579
28,0.9997778518271686
29,0.9998000599820054
30,0.9997144081108097
0,0.0
1,0.9990019960079839
2,0.0
3,0.33333333333333326
4,0.9980059820538385
5,0.9980059820538385
6,0.3333333333333333
7,0.9980059820538385
8,0.9980059820538385
9,0.9980059820538385
10,0.9990014977533699
11,0.9990014977533699
12,0.9993339993339992
13,0.3076982234868877
14,0.8330834582708646
15,0.9980059820538385
16,0.0004992511233150274
17,0.9980059820538385
18,0.6663336663336663
19,0.0009970089730807579
20,0.0009970089730807579
21,0.0009970089730807579
22,0.9995003747189608
23,0.0009970089730807579
24,0.0009970089730807579
25,0.9980059820538385
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.0009970089730807579
3,0.4997503744383424
4,0.9980059820538385
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.33333333333333326
9,0.9993339993339992
10,0.9980059820538385
11,0.0009970089730807579
12,0.0009970089730807579
13,0.0009970089730807579
14,0.9990014977533699
15,0.9980059820538385
16,0.9980059820538385
17,0.0004992511233150274
18,0.9980059820538385
19,0.9993339993339992
20,0.0004992511233150274
21,0.9996002398560864
22,0.9980059820538385
23,0.9980059820538385
24,0.9996668332500417
25,0.9997144081108097
26,0.9990014977533699
27,0.0004992511233150274
28,0.0004992511233150274
29,0.25006245316012987
30,0.9997500937148568
0,0.0
1,0.0
2,0.9980059820538385
3,0.0009970089730807579
4,0.9990014977533699
5,0.9993339993339992
6,0.4997503744383424
7,0.9980059820538385
8,0.9980059820538385
9,0.33333333333333326
10,0.9980059820538385
11,0.0009970089730807579
12,0.0009970089730807579
13,0.0009970089730807579
14,0.0009970089730807579
15,0.0009970089730807579
16,0.0004992511233150274
17,0.0009970089730807579
18,0.0009970089730807579
19,0.0009970089730807579
20,0.0009970089730807579
21,0.0009970089730807579
22,0.0009970089730807579
23,0.7999066853296007
24,0.9990014977533699
25,0.9990014977533699
26,0.9993339993339992
27,0.9980059820538385
28,0.0009970089730807579
29,0.9990014977533699
30,0.9995003747189608
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.25006245316012987
5,0.000333000333000333
6,0.0009970089730807579
7,0.0009970089730807579
8,0.9980059820538385
9,0.6663336663336663
10,0.9980059820538385
11,0.9995003747189608
12,0.9980059820538385
13,0.9996002398560864
14,0.9990014977533699
15,0.9996668332500417
16,0.9997144081108097
17,0.4999167083125104
18,0.9997500937148568
19,0.9980059820538385
20,0.9997778518271686
21,0.9980059820538385
22,0.9980059820538385
23,0.9998000599820054
24,0.9990014977533699
25,0.7856173677069199
26,0.9993339993339992
27,0.9995003747189608
28,0.0009970089730807579
29,0.9996002398560864
30,0.9998182313914387
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.0009970089730807579
5,0.9980059820538385
6,0.9990014977533699
7,0.000333000333000333
8,0.9980059820538385
9,0.0009970089730807579
10,0.4997503744383424
11,0.9980059820538385
12,0.9980059820538385
13,0.9995003747189608
14,0.0009970089730807579
15,0.9996002398560864
16,0.9996668332500417
17,0.9990014977533699
18,0.9997144081108097
19,0.9997500937148568
20,0.0009970089730807579
21,0.9997778518271686
22,0.0009970089730807579
23,0.7998600419874037
24,0.9998000599820054
25,0.9990014977533699
26,0.9980059820538385
27,0.9993339993339992
28,0.9998182313914387
29,0.9998333749895859
30,0.33333333333333326
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.9980059820538385
9,0.0004992511233150274
10,0.9990014977533699
11,0.9993339993339992
12,0.9995003747189608
13,0.6663336663336663
14,0.9995003747189608
15,0.7496877341993504
16,0.0009970089730807579
17,0.9996002398560864
18,0.9993339993339992
19,0.9980059820538385
20,0.9980059820538385
21,0.0004992511233150274
22,0.9996668332500417
23,0.9997144081108097
24,0.9997500937148568
25,0.9997778518271686
26,0.9980059820538385
27,0.7496877341993504
28,0.9998000599820054
29,0.9995003747189608
30,0.9996002398560864
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.9993339993339992
6,0.0002498126405196103
7,0.0009970089730807579
8,0.9980059820538385
9,0.9980059820538385
10,0.9980059820538385
11,0.9996002398560864
12,0.9996668332500417
13,0.0009970089730807579
14,0.9997144081108097
15,0.9997500937148568
16,0.4997503744383424
17,0.9990014977533699
18,0.00011107408641563923
19,0.9993339993339992
20,0.9995003747189608
21,0.9980059820538385
22,0.9998000599820054
23,0.9998182313914387
24,0.9998333749895859
25,0.9998461893409213
26,0.0009970089730807579
27,0.9998571734628293
28,0.9980059820538385
29,0.999866693328001
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.0
5,0.0004992511233150274
6,0.9980059820538385
7,0.9993339993339992
8,0.9980059820538385
9,0.9990014977533699
10,0.9993339993339992
11,0.9980059820538385
12,0.9995003747189608
13,0.0004992511233150274
14,0.9980059820538385
15,0.9996002398560864
16,0.0001665833749791771
17,0.9995003747189608
18,0.8569184635156362
19,0.9980059820538385
20,0.9980059820538385
21,0.0009970089730807579
22,0.0009970089730807579
23,0.9980059820538385
24,0.0009970089730807579
25,0.9996002398560864
26,0.0009970089730807579
27,0.9996668332500417
28,0.9997144081108097
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.4997503744383424
4,0.9980059820538385
5,0.9990014977533699
6,0.8330834582708646
7,0.9993339993339992
8,0.0009970089730807579
9,0.9995003747189608
10,0.4997503744383424
11,0.0009970089730807579
12,0.9996002398560864
13,0.4997503744383424
14,0.6663336663336663
15,0.9980059820538385
16,0.0009970089730807579
17,0.9993339993339992
18,0.9995003747189608
19,0.9996002398560864
20,0.9980059820538385
21,0.9980059820538385
22,0.8747969511433212
23,0.0001665833749791771
24,0.0009970089730807579
25,0.0009970089730807579
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9980059820538385
29,0.0009970089730807579
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.0004992511233150274
5,0.0009970089730807579
6,0.6663336663336663
7,0.9980059820538385
8,0.9980059820538385
9,0.9993339993339992
10,0.9995003747189608
11,0.9996002398560864
12,0.0001665833749791771
13,0.0009970089730807579
14,0.9990014977533699
15,0.0009970089730807579
16,0.8569184635156362
17,0.8747969511433212
18,0.0009970089730807579
19,0.0009970089730807579
20,0.9980059820538385
21,0.9993339993339992
22,0.9995003747189608
23,0.9995003747189608
24,0.9980059820538385
25,0.4997503744383424
26,0.9980059820538385
27,0.0009970089730807579
28,0.9980059820538385
29,0.4997503744383424
30,0.9990014977533699
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9993339993339992
5,0.9980059820538385
6,0.0004992511233150274
7,0.9993339993339992
8,0.9980059820538385
9,0.33333333333333326
10,0.0009970089730807579
11,0.9995003747189608
12,0.0009970089730807579
13,0.9996002398560864
14,0.9990014977533699
15,0.3333333333333333
16,0.9980059820538385
17,0.6665000832916875
18,0.9993339993339992
19,0.9997144081108097
20,0.28573468513494216
21,0.9997500937148568
22,0.9997778518271686
23,0.9995003747189608
24,0.9996002398560864
25,0.9990014977533699
26,0.9990014977533699
27,0.9980059820538385
28,0.9998000599820054
29,0.9998182313914387
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.0009970089730807579
8,0.2000799520287827
9,0.0009970089730807579
10,0.9993339993339992
11,0.9995003747189608
12,0.9993339993339992
13,0.9996002398560864
14,0.9980059820538385
15,0.9990014977533699
16,0.6663336663336663
17,0.0009970089730807579
18,0.9996668332500417
19,0.9995003747189608
20,0.0009970089730807579
21,0.9980059820538385
22,0.9997144081108097
23,0.76913020072291
24,0.0001998800719568259
25,0.9995003747189608
26,0.33333333333333326
27,0.9996668332500417
28,0.9980059820538385
29,0.9997144081108097
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.9995003747189608
9,0.49987509367974015
10,0.9990014977533699
11,0.9980059820538385
12,0.9993339993339992
13,0.0009970089730807579
14,0.9980059820538385
15,0.9980059820538385
16,0.9995003747189608
17,0.9980059820538385
18,0.0009970089730807579
19,0.9996002398560864
20,0.9996668332500417
21,0.9980059820538385
22,0.9980059820538385
23,0.9996668332500417
24,0.0009970089730807579
25,0.9997144081108097
26,0.0009970089730807579
27,0.9997500937148568
28,0.9997144081108097
29,0.9997500937148568
30,0.9997778518271686
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9996668887408395
4,0.0
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.0004992511233150274
9,0.9990014977533699
10,0.9993339993339992
11,0.0009970089730807579
12,0.9995003747189608
13,0.9993339993339992
14,0.9996002398560864
15,0.9995003747189608
16,0.9980059820538385
17,0.9996002398560864
18,0.9996668332500417
19,0.9996668332500417
20,0.6663336663336663
21,0.0001427959445951735
22,0.9996668332500417
23,0.9980059820538385
24,0.9980059820538385
25,0.9997144081108097
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9997500937148568
29,0.9980059820538385
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.9997501249375313
5,0.9990019960079839
6,0.9995004995004996
7,0.0
8,0.0009970089730807579
9,0.9980059820538385
10,0.9993339993339992
11,0.9980059820538385
12,0.9990014977533699
13,0.9980059820538385
14,0.0009970089730807579
15,0.9996002398560864
16,0.9996668332500417
17,0.9993339993339992
18,0.9997144081108097
19,0.4997503744383424
20,0.9995003747189608
21,0.4997503744383424
22,0.0009970089730807579
23,0.7141225189204627
24,0.6663336663336663
25,0.33333333333333326
26,0.8332083645755227
27,0.9996002398560864
28,0.9980059820538385
29,0.9997500937148568
30,0.9997778518271686
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.7496877341993504
5,0.2000799520287827
6,0.0009970089730807579
7,0.9980059820538385
8,0.9980059820538385
9,0.9980059820538385
10,0.9990014977533699
11,0.4997503744383424
12,0.9990014977533699
13,0.6663336663336663
14,0.9993339993339992
15,0.0009970089730807579
16,0.9980059820538385
17,0.9980059820538385
18,0.9995003747189608
19,0.9990014977533699
20,0.000333000333000333
21,0.9993339993339992
22,0.9996002398560864
23,0.0004992511233150274
24,0.9996668332500417
25,0.28573468513494216
26,0.9997144081108097
27,0.9997500937148568
28,0.6248906660002499
29,0.6665555925802511
30,0.9995003747189608
0,0.0
1,0.0
2,0.4997503744383424
3,0.6663336663336663
4,0.0009970089730807579
5,0.9980059820538385
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.9990014977533699
10,0.9980059820538385
11,0.9993339993339992
12,0.9993339993339992
13,0.9995003747189608
14,0.2500312382856429
15,0.9996002398560864
16,0.0009970089730807579
17,0.9996668332500417
18,0.9997144081108097
19,0.9997500937148568
20,0.9993339993339992
21,0.9980059820538385
22,0.00011107408641563923
23,0.9995003747189608
24,0.0004992511233150274
25,0.9996002398560864
26,0.9980059820538385
27,0.9980059820538385
28,0.9980059820538385
29,0.0004992511233150274
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9995004995004996
4,0.9990019960079839
5,0.0
6,0.9980059820538385
7,0.9980059820538385
8,0.7498438085717856
9,0.9990014977533699
10,0.9993339993339992
11,0.0002498126405196103
12,0.0009970089730807579
13,0.0009970089730807579
14,0.0009970089730807579
15,0.0009970089730807579
16,0.9993339993339992
17,0.9980059820538385
18,0.0004992511233150274
19,0.9995003747189608
20,0.0009970089730807579
21,0.9996002398560864
22,0.9996668332500417
23,0.0009970089730807579
24,0.4997503744383424
25,0.0004992511233150274
26,0.49987509367974015
27,0.0004992511233150274
28,0.0004992511233150274
29,0.0004992511233150274
30,0.9990014977533699
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.0009970089730807579
5,0.4997503744383424
6,0.9980059820538385
7,0.9990014977533699
8,0.9980059820538385
9,0.9993339993339992
10,0.0002498126405196103
11,0.0009970089730807579
12,0.9980059820538385
13,0.9990014977533699
14,0.9993339993339992
15,0.7997201678992605
16,0.9995003747189608
17,0.9990014977533699
18,0.0004992511233150274
19,0.9996002398560864
20,0.0009970089730807579
21,0.0009970089730807579
22,0.0009970089730807579
23,0.9980059820538385
24,0.0009970089730807579
25,0.9996668332500417
26,0.9997144081108097
27,0.9980059820538385
28,0.6663336663336663
29,0.0009970089730807579
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.0009970089730807579
4,0.4997503744383424
5,0.9980059820538385
6,0.0009970089730807579
7,0.5713265743252892
8,0.6663336663336663
9,0.0009970089730807579
10,0.9980059820538385
11,0.0009970089730807579
12,0.0009970089730807579
13,0.9990014977533699
14,0.000333000333000333
15,0.0009970089730807579
16,0.9980059820538385
17,0.0009970089730807579
18,0.0009970089730807579
19,0.9995003747189608
20,0.0009970089730807579
21,0.9996002398560864
22,0.0009970089730807579
23,0.9996668332500417
24,0.0009970089730807579
25,0.0009970089730807579
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9980059820538385
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.33333333333333326
4,0.9980059820538385
5,0.0004992511233150274
6,0.4999167083125104
7,0.9980059820538385
8,0.9980059820538385
9,0.9990014977533699
10,0.9993339993339992
11,0.9995003747189608
12,0.9993339993339992
13,0.9995003747189608
14,0.9996002398560864
15,0.9980059820538385
16,0.9996668332500417
17,0.9997144081108097
18,0.9996002398560864
19,0.9996668332500417
20,0.9997500937148568
21,0.9997144081108097
22,0.9997778518271686
23,0.9998000599820054
24,0.9997500937148568
25,0.6663336663336663
26,0.9980059820538385
27,0.9998182313914387
28,0.9998333749895859
29,0.9980059820538385
30,0.9990014977533699
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.9995003747189608
7,0.9996002398560864
8,0.9996668332500417
9,0.9997144081108097
10,0.9990014977533699
11,0.000333000333000333
12,0.9997500937148568
13,0.9980059820538385
14,0.9990014977533699
15,0.9997778518271686
16,0.9998000599820054
17,0.9998182313914387
18,0.9980059820538385
19,0.9980059820538385
20,0.9998333749895859
21,0.9998461893409213
22,0.0004992511233150274
23,7.141326858530316e-05
24,0.9980059820538385
25,0.999866693328001
26,0.9998750234331064
27,0.9990014977533699
28,0.9993339993339992
29,0.9990014977533699
30,0.9995003747189608
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9990014977533699
7,0.9980059820538385
8,0.9993339993339992
9,0.9990014977533699
10,0.9995003747189608
11,0.9993339993339992
12,0.9995003747189608
13,0.0001998800719568259
14,0.9996002398560864
15,0.0009970089730807579
16,0.9996668332500417
17,0.9980059820538385
18,0.0002498126405196103
19,0.9980059820538385
20,0.9997144081108097
21,0.9996002398560864
22,0.9997500937148568
23,0.9993339993339992
24,0.9996668332500417
25,0.4997503744383424
26,0.9997144081108097
27,0.9990014977533699
28,0.9997500937148568
29,0.9997778518271686
30,0.9998000599820054
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9990019960079839
4,0.0
5,0.4997503744383424
6,0.49987509367974015
7,0.9980059820538385
8,0.33333333333333326
9,0.9980059820538385
10,0.33333333333333326
11,0.9990014977533699
12,0.9990014977533699
13,0.49987509367974015
14,0.9993339993339992
15,0.9993339993339992
16,0.9995003747189608
17,0.9996002398560864
18,0.0004992511233150274
19,0.0004992511233150274
20,0.7141225189204627
21,0.9980059820538385
22,0.0004992511233150274
23,0.0004992511233150274
24,0.0004992511233150274
25,0.9980059820538385
26,0.2000399880035989
27,0.0004992511233150274
28,0.9996668332500417
29,0.0004992511233150274
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.0009970089730807579
5,0.0009970089730807579
6,0.9990014977533699
7,0.9980059820538385
8,0.9993339993339992
9,0.9995003747189608
10,0.9996002398560864
11,0.9980059820538385
12,0.9990014977533699
13,0.0004992511233150274
14,0.9993339993339992
15,0.49987509367974015
16,0.0009970089730807579
17,0.0009970089730807579
18,0.9996668332500417
19,0.4997503744383424
20,0.0009970089730807579
21,0.9980059820538385
22,0.0009970089730807579
23,0.0009970089730807579
24,0.9997144081108097
25,0.9995003747189608
26,0.33333333333333326
27,0.9997500937148568
28,0.9996002398560864
29,0.9996668332500417
30,0.9997778518271686
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.7496877341993504
5,0.9980059820538385
6,0.9990014977533699
7,0.9990014977533699
8,0.0004992511233150274
9,0.9980059820538385
10,0.7997201678992605
11,0.000333000333000333
12,0.7496877341993504
13,0.9980059820538385
14,0.2000799520287827
15,0.0009970089730807579
16,0.0009970089730807579
17,0.9990014977533699
18,0.9993339993339992
19,0.0009970089730807579
20,0.0009970089730807579
21,0.9995003747189608
22,0.9980059820538385
23,0.0009970089730807579
24,0.9996002398560864
25,0.0009970089730807579
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9996668332500417
29,0.0009970089730807579
30,0.9997144081108097
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.0009970089730807579
5,0.4997503744383424
6,0.0009970089730807579
7,0.4997503744383424
8,0.9980059820538385
9,0.9990014977533699
10,0.4997503744383424
11,0.9993339993339992
12,0.9980059820538385
13,0.9995003747189608
14,0.9996002398560864
15,0.9980059820538385
16,0.9990014977533699
17,0.9996668332500417
18,0.9980059820538385
19,0.9980059820538385
20,0.9997144081108097
21,0.9997500937148568
22,0.9990014977533699
23,0.9993339993339992
24,0.9997778518271686
25,0.9990014977533699
26,0.9990014977533699
27,0.9996002398560864
28,0.9998000599820054
29,0.9980059820538385
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.0004992511233150274
7,0.9980059820538385
8,0.0009970089730807579
9,0.9995003747189608
10,0.3999600239856086
11,0.9990014977533699
12,0.9980059820538385
13,0.9993339993339992
14,0.0009970089730807579
15,0.9995003747189608
16,0.9996002398560864
17,0.9996668332500417
18,0.9980059820538385
19,0.0009970089730807579
20,0.0001998800719568259
21,0.9997144081108097
22,0.9980059820538385
23,0.9980059820538385
24,0.9980059820538385
25,0.9996002398560864
26,0.0009970089730807579
27,0.9997144081108097
28,0.9997500937148568
29,0.9997778518271686
30,0.9998000599820054
0,0.0
1,0.0
2,0.9980059820538385
3,0.33333333333333326
4,0.0009970089730807579
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.9990014977533699
9,0.9980059820538385
10,0.000333000333000333
11,0.7496877341993504
12,0.0004992511233150274
13,0.0009970089730807579
14,0.0009970089730807579
15,0.0009970089730807579
16,0.9993339993339992
17,0.0009970089730807579
18,0.9980059820538385
19,0.9980059820538385
20,0.9995003747189608
21,0.9990014977533699
22,0.0009970089730807579
23,0.0009970089730807579
24,0.9980059820538385
25,0.0009970089730807579
26,0.9996002398560864
27,0.9993339993339992
28,0.9980059820538385
29,0.9996002398560864
30,0.9980059820538385
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9990014977533699
5,0.2000799520287827
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.9980059820538385
10,0.9993339993339992
11,0.9990014977533699
12,0.9980059820538385
13,0.9995003747189608
14,0.9996002398560864
15,0.9980059820538385
16,0.9996668332500417
17,0.9990014977533699
18,0.0009970089730807579
19,0.9980059820538385
20,0.7997201678992605
21,0.9997144081108097
22,0.0002498126405196103
23,0.7997201678992605
24,0.9990014977533699
25,8.331250520703158e-05
26,0.9997500937148568
27,0.9980059820538385
28,0.0009970089730807579
29,0.9993339993339992
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.9980059820538385
6,0.3333333333333333
7,0.9980059820538385
8,0.9990014977533699
9,0.0009970089730807579
10,0.9990014977533699
11,0.9980059820538385
12,0.9993339993339992
13,0.9980059820538385
14,0.9993339993339992
15,0.9995003747189608
16,0.9980059820538385
17,0.9996002398560864
18,0.9993339993339992
19,0.9996668332500417
20,0.9995003747189608
21,0.9996002398560864
22,0.9996668332500417
23,0.9997144081108097
24,0.00012495314257153568
25,0.9997500937148568
26,0.9997144081108097
27,0.9997778518271686
28,0.0009970089730807579
29,0.0004992511233150274
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.33333333333333326
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.9993339993339992
8,0.9995003747189608
9,0.0009970089730807579
10,0.9980059820538385
11,0.9990014977533699
12,0.0009970089730807579
13,0.9993339993339992
14,0.0009970089730807579
15,0.9996002398560864
16,0.9995003747189608
17,0.0001665833749791771
18,0.14293874053976866
19,0.9995003747189608
20,0.9980059820538385
21,0.9996002398560864
22,0.9980059820538385
23,0.33333333333333326
24,0.4997503744383424
25,0.0009970089730807579
26,0.9980059820538385
27,0.0004992511233150274
28,0.9996668332500417
29,0.4997503744383424
30,0.9980059820538385
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.33333333333333326
5,0.0009970089730807579
6,0.0009970089730807579
7,0.28573468513494216
8,0.0009970089730807579
9,0.0009970089730807579
10,0.9980059820538385
11,0.0009970089730807579
12,0.0009970089730807579
13,0.4997503744383424
14,0.9990014977533699
15,0.6663336663336663
16,0.9993339993339992
17,0.0009970089730807579
18,0.0009970089730807579
19,0.0009970089730807579
20,0.0009970089730807579
21,0.9995003747189608
22,0.9980059820538385
23,0.0009970089730807579
24,0.9996002398560864
25,0.9996668332500417
26,0.9997144081108097
27,0.9997500937148568
28,0.0009970089730807579
29,0.0009970089730807579
30,0.4997503744383424
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.4997503744383424
7,0.33333333333333326
8,0.0002498126405196103
9,0.9980059820538385
10,0.9996002398560864
11,0.0009970089730807579
12,0.9996668332500417
13,0.0009970089730807579
14,0.9997144081108097
15,0.9997500937148568
16,0.9997778518271686
17,0.9998000599820054
18,0.0009970089730807579
19,0.9980059820538385
20,0.9990014977533699
21,0.9993339993339992
22,0.4997503744383424
23,0.9995003747189608
24,0.9998000599820054
25,0.9996002398560864
26,0.9996668332500417
27,0.4999167083125104
28,0.9998182313914387
29,0.9997144081108097
30,0.33333333333333326
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.000333000333000333
8,0.7496877341993504
9,0.9980059820538385
10,0.9980059820538385
11,0.9980059820538385
12,0.9990014977533699
13,0.9995003747189608
14,0.9980059820538385
15,0.9996002398560864
16,0.9990014977533699
17,0.0001665833749791771
18,0.9990014977533699
19,0.9980059820538385
20,0.9993339993339992
21,0.9995003747189608
22,0.8569184635156362
23,0.5713775619510104
24,0.9993339993339992
25,0.9996002398560864
26,0.0004992511233150274
27,0.9996668332500417
28,0.9980059820538385
29,0.9993339993339992
30,0.9997144081108097
0,0.0
1,0.0
2,0.9980059820538385
3,0.0009970089730807579
4,0.4997503744383424
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.9980059820538385
9,0.9980059820538385
10,0.9990014977533699
11,0.9995003747189608
12,0.9990014977533699
13,0.0009970089730807579
14,0.9990014977533699
15,0.9993339993339992
16,0.4997503744383424
17,0.9980059820538385
18,0.9995003747189608
19,0.9996002398560864
20,0.9996002398560864
21,0.9996668332500417
22,0.9997144081108097
23,0.9993339993339992
24,0.9997500937148568
25,0.9980059820538385
26,0.9996668332500417
27,0.9997144081108097
28,0.9993339993339992
29,0.0001427959445951735
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9993339993339992
5,0.0002498126405196103
6,0.0009970089730807579
7,0.000333000333000333
8,0.9980059820538385
9,0.9980059820538385
10,0.9995003747189608
11,0.9990014977533699
12,0.9980059820538385
13,0.9996002398560864
14,0.9993339993339992
15,0.9995003747189608
16,0.9996668332500417
17,0.9997144081108097
18,0.9997500937148568
19,0.9997778518271686
20,0.9990014977533699
21,0.0004992511233150274
22,0.9980059820538385
23,0.9998000599820054
24,0.9980059820538385
25,0.9996002398560864
26,0.9980059820538385
27,0.9990014977533699
28,0.9998182313914387
29,0.9998333749895859
30,0.0009970089730807579
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.9993339993339992
7,0.9995003747189608
8,0.9980059820538385
9,0.9990014977533699
10,0.9980059820538385
11,0.9993339993339992
12,0.9995003747189608
13,0.9996002398560864
14,0.9980059820538385
15,0.0009970089730807579
16,0.9996002398560864
17,0.9996668332500417
18,0.0004992511233150274
19,0.9980059820538385
20,0.9980059820538385
21,0.9997144081108097
22,0.9980059820538385
23,0.6665000832916875
24,0.0009970089730807579
25,0.9980059820538385
26,0.9997500937148568
27,0.9996668332500417
28,0.0004992511233150274
29,0.33333333333333326
30,0.9997144081108097
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9993339993339992
5,0.9995003747189608
6,0.9980059820538385
7,0.0001998800719568259
8,0.9980059820538385
9,0.9980059820538385
10,0.0009970089730807579
11,0.9996002398560864
12,0.0001665833749791771
13,0.8569184635156362
14,0.0004992511233150274
15,0.9980059820538385
16,0.9990014977533699
17,0.0009970089730807579
18,0.0009970089730807579
19,0.0009970089730807579
20,0.0009970089730807579
21,0.0009970089730807579
22,0.9993339993339992
23,0.2000799520287827
24,0.9980059820538385
25,0.0009970089730807579
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9995003747189608
29,0.4997503744383424
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.33333333333333326
5,0.0004992511233150274
6,0.3333333333333333
7,0.0009970089730807579
8,0.4997503744383424
9,0.6663336663336663
10,0.5998400959424345
11,0.0009970089730807579
12,0.7997201678992605
13,0.0009970089730807579
14,0.0009970089730807579
15,0.0004992511233150274
16,0.9980059820538385
17,0.0009970089730807579
18,0.11118516050205486
19,0.9980059820538385
20,0.0009970089730807579
21,0.0009970089730807579
22,0.9980059820538385
23,0.9990014977533699
24,0.9995003747189608
25,0.9995003747189608
26,0.0009970089730807579
27,0.9990014977533699
28,0.0009970089730807579
29,0.9990014977533699
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9980059820538385
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9990014977533699
9,0.9990014977533699
10,0.9990014977533699
11,0.9993339993339992
12,0.9980059820538385
13,0.000333000333000333
14,0.9995003747189608
15,0.7496877341993504
16,0.9996002398560864
17,0.0009970089730807579
18,0.9993339993339992
19,0.0004992511233150274
20,0.9996002398560864
21,0.0009970089730807579
22,0.9980059820538385
23,0.9996668332500417
24,0.0009970089730807579
25,0.0001427959445951735
26,0.9990014977533699
27,0.9980059820538385
28,0.9997144081108097
29,0.0009970089730807579
30,0.000333000333000333
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.4997503744383424
5,0.9980059820538385
6,0.0004992511233150274
7,0.9980059820538385
8,0.6663336663336663
9,0.9980059820538385
10,0.2000799520287827
11,0.0009970089730807579
12,0.9990014977533699
13,0.9980059820538385
14,0.4997503744383424
15,0.9990014977533699
16,0.9980059820538385
17,0.9993339993339992
18,0.9995003747189608
19,0.3333333333333333
20,0.9993339993339992
21,0.0004992511233150274
22,0.9996002398560864
23,0.9995003747189608
24,0.0009970089730807579
25,0.0001665833749791771
26,0.9996668332500417
27,0.9980059820538385
28,0.0009970089730807579
29,0.9996002398560864
30,0.9997144081108097
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9990014977533699
5,0.9993339993339992
6,0.9995003747189608
7,0.9996002398560864
8,0.9996668332500417
9,0.0009970089730807579
10,0.9997144081108097
11,0.9997500937148568
12,0.9997778518271686
13,0.0009970089730807579
14,0.9980059820538385
15,0.0009970089730807579
16,0.33333333333333326
17,0.9990014977533699
18,0.9997144081108097
19,0.0004992511233150274
20,0.9993339993339992
21,0.9995003747189608
22,0.9997500937148568
23,0.6663336663336663
24,0.9980059820538385
25,0.00011107408641563923
26,0.7496877341993504
27,0.9996002398560864
28,0.0009970089730807579
29,0.42853062973011563
30,0.9996668332500417


==> data/trestle_data_beam_width2.csv <==
opportunity,accuracy
0,0.0
1,0.0
2,0.0009970089730807579
3,0.4997503744383424
4,0.9980059820538385
5,0.0009970089730807579
6,0.9980059820538385
7,0.6663336663336663
8,0.0004992511233150274
9,0.9980059820538385
10,0.5998400959424345
11,0.9980059820538385
12,0.0009970089730807579
13,0.9990014977533699
14,0.9990014977533699
15,0.9980059820538385
16,0.9993339993339992
17,0.9993339993339992
18,0.0002498126405196103
19,0.0009970089730807579
20,0.0009970089730807579
21,0.9980059820538385
22,0.9980059820538385
23,0.0009970089730807579
24,0.0009970089730807579
25,0.9980059820538385
26,0.9995003747189608
27,0.9980059820538385
28,0.0009970089730807579
29,0.0004992511233150274
30,0.9980059820538385
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.000333000333000333
7,0.9980059820538385
8,0.9980059820538385
9,0.9990014977533699
10,0.9980059820538385
11,0.9995003747189608
12,0.9996002398560864
13,0.9990014977533699
14,0.9990014977533699
15,0.9990014977533699
16,0.9980059820538385
17,0.9980059820538385
18,0.9980059820538385
19,0.9996668332500417
20,0.9997144081108097
21,0.9993339993339992
22,0.00012495314257153568
23,0.0009970089730807579
24,0.9995003747189608
25,0.0009970089730807579
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9996002398560864
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.000333000333000333
6,0.000333000333000333
7,0.9980059820538385
8,0.9995003747189608
9,0.9990014977533699
10,0.9996002398560864
11,0.9980059820538385
12,0.9996668332500417
13,0.9997144081108097
14,0.0009970089730807579
15,0.9980059820538385
16,0.0009970089730807579
17,0.9980059820538385
18,0.9993339993339992
19,0.0004992511233150274
20,0.9980059820538385
21,0.9995003747189608
22,0.9997500937148568
23,0.9996002398560864
24,0.9996668332500417
25,0.9990014977533699
26,0.9997778518271686
27,0.9980059820538385
28,0.9997144081108097
29,0.0009970089730807579
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.0009970089730807579
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.9993339993339992
9,0.9995003747189608
10,0.9996002398560864
11,0.9996668332500417
12,0.9997144081108097
13,0.6663336663336663
14,0.9980059820538385
15,0.9997500937148568
16,0.9997778518271686
17,0.9998000599820054
18,0.7141225189204627
19,0.9980059820538385
20,0.9980059820538385
21,9.088430428065073e-05
22,0.9980059820538385
23,0.9990014977533699
24,0.0009970089730807579
25,0.9993339993339992
26,0.9995003747189608
27,0.9980059820538385
28,0.9980059820538385
29,0.9990014977533699
30,0.0004992511233150274
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.0004992511233150274
5,0.6663336663336663
6,0.25006245316012987
7,0.9990014977533699
8,0.0009970089730807579
9,0.9993339993339992
10,0.9995003747189608
11,0.9996002398560864
12,0.0009970089730807579
13,0.9996668332500417
14,0.0009970089730807579
15,0.9997144081108097
16,0.9997500937148568
17,0.0009970089730807579
18,0.0009970089730807579
19,0.9997778518271686
20,0.0009970089730807579
21,0.4997503744383424
22,0.0009970089730807579
23,0.9998000599820054
24,0.0009970089730807579
25,0.0009970089730807579
26,0.09097518858493137
27,0.0009970089730807579
28,0.0009970089730807579
29,0.0009970089730807579
30,0.33333333333333326
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.49987509367974015
5,0.9990014977533699
6,0.9993339993339992
7,0.9995003747189608
8,0.9980059820538385
9,0.0004992511233150274
10,0.9996002398560864
11,0.9980059820538385
12,0.9990014977533699
13,0.9993339993339992
14,0.0009970089730807579
15,0.9980059820538385
16,0.0009970089730807579
17,0.9996668332500417
18,0.0009970089730807579
19,0.9995003747189608
20,0.9996002398560864
21,0.4997503744383424
22,0.9996668332500417
23,0.9997144081108097
24,0.9997500937148568
25,0.9998000599820054
26,0.4997503744383424
27,0.6663336663336663
28,0.9980059820538385
29,0.0004992511233150274
30,0.9997144081108097
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9995004995004996
4,0.9996668887408395
5,0.0
6,0.9980059820538385
7,0.9980059820538385
8,0.0009970089730807579
9,0.9980059820538385
10,0.0009970089730807579
11,0.4997503744383424
12,0.6663336663336663
13,0.0009970089730807579
14,0.0009970089730807579
15,0.0009970089730807579
16,0.0009970089730807579
17,0.9995003747189608
18,0.9996002398560864
19,0.0009970089730807579
20,0.9996668332500417
21,0.9980059820538385
22,0.9990014977533699
23,0.9993339993339992
24,0.9980059820538385
25,0.9997144081108097
26,0.9997500937148568
27,0.7496877341993504
28,0.9980059820538385
29,0.0004992511233150274
30,0.0004992511233150274
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.0004992511233150274
5,0.9980059820538385
6,0.9980059820538385
7,0.9993339993339992
8,0.0002498126405196103
9,0.0004992511233150274
10,0.9980059820538385
11,0.33333333333333326
12,0.7997201678992605
13,0.0009970089730807579
14,0.9980059820538385
15,0.9990014977533699
16,0.9980059820538385
17,0.0009970089730807579
18,0.0009970089730807579
19,0.9993339993339992
20,0.9990014977533699
21,0.9993339993339992
22,0.0009970089730807579
23,0.9980059820538385
24,0.000333000333000333
25,0.9980059820538385
26,0.9993339993339992
27,0.0009970089730807579
28,0.9990014977533699
29,0.9995003747189608
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.25006245316012987
5,0.0004992511233150274
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.7141225189204627
10,0.9980059820538385
11,0.9990014977533699
12,0.9993339993339992
13,0.9980059820538385
14,0.9993339993339992
15,0.0002498126405196103
16,0.0009970089730807579
17,0.9980059820538385
18,0.9980059820538385
19,0.9995003747189608
20,0.9990014977533699
21,0.9996002398560864
22,0.6663336663336663
23,0.9996668332500417
24,0.9980059820538385
25,0.9993339993339992
26,0.9995003747189608
27,0.9997144081108097
28,0.9996002398560864
29,0.9996668332500417
30,0.9997500937148568
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.9995003747189608
7,0.0009970089730807579
8,0.9990014977533699
9,0.0009970089730807579
10,0.7496877341993504
11,0.9980059820538385
12,0.9980059820538385
13,0.9993339993339992
14,0.0009970089730807579
15,0.9980059820538385
16,0.0009970089730807579
17,0.0009970089730807579
18,0.9995003747189608
19,0.0009970089730807579
20,0.0004992511233150274
21,0.9996002398560864
22,0.6663336663336663
23,0.0009970089730807579
24,0.0009970089730807579
25,0.0009970089730807579
26,0.0009970089730807579
27,0.5998400959424345
28,0.0009970089730807579
29,0.9996668332500417
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.7496877341993504
5,0.9980059820538385
6,0.000333000333000333
7,0.7496877341993504
8,0.0009970089730807579
9,0.9990014977533699
10,0.0009970089730807579
11,0.9993339993339992
12,0.14293874053976866
13,0.9995003747189608
14,0.0009970089730807579
15,0.0009970089730807579
16,0.8747969511433212
17,0.9996002398560864
18,0.0009970089730807579
19,0.9996668332500417
20,0.9997144081108097
21,0.11118516050205486
22,0.0009970089730807579
23,0.0009970089730807579
24,0.0009970089730807579
25,0.9997500937148568
26,0.4997503744383424
27,0.9997778518271686
28,0.33333333333333326
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.25006245316012987
5,0.9990014977533699
6,0.9980059820538385
7,0.9993339993339992
8,0.0009970089730807579
9,0.0009970089730807579
10,0.4997503744383424
11,0.9990014977533699
12,0.9995003747189608
13,0.9995003747189608
14,0.9996002398560864
15,0.9980059820538385
16,0.9990014977533699
17,0.9993339993339992
18,0.9995003747189608
19,0.9996668332500417
20,0.9997144081108097
21,0.9165208697825543
22,0.9997500937148568
23,0.9990014977533699
24,0.9980059820538385
25,0.9990014977533699
26,0.0009970089730807579
27,0.9980059820538385
28,0.9996002398560864
29,0.4997503744383424
30,0.0009970089730807579
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.9993339993339992
7,0.0009970089730807579
8,0.9990014977533699
9,0.9995003747189608
10,0.9996002398560864
11,0.9996668332500417
12,0.9980059820538385
13,0.9980059820538385
14,0.9990014977533699
15,0.9997144081108097
16,0.9997500937148568
17,0.9980059820538385
18,0.9997778518271686
19,0.9980059820538385
20,0.9990014977533699
21,0.4997503744383424
22,0.9998000599820054
23,0.33333333333333326
24,0.0009970089730807579
25,0.9980059820538385
26,0.9998182313914387
27,0.9998333749895859
28,0.9998461893409213
29,0.9998571734628293
30,0.9993339993339992
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9990014977533699
7,0.9993339993339992
8,0.000333000333000333
9,0.9995003747189608
10,0.9996002398560864
11,0.9996668332500417
12,0.000333000333000333
13,0.0009970089730807579
14,0.0009970089730807579
15,0.9997144081108097
16,0.9980059820538385
17,0.9997500937148568
18,0.9980059820538385
19,0.9997778518271686
20,0.9993339993339992
21,0.4997503744383424
22,0.0009970089730807579
23,0.9995003747189608
24,0.9998000599820054
25,0.9996002398560864
26,0.9998182313914387
27,0.9998333749895859
28,0.9980059820538385
29,0.9980059820538385
30,0.9998461893409213
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.49987509367974015
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.9995003747189608
9,0.0009970089730807579
10,0.9996002398560864
11,0.0009970089730807579
12,0.9990014977533699
13,0.0009970089730807579
14,0.9997144081108097
15,0.9980059820538385
16,0.9993339993339992
17,0.0004992511233150274
18,0.9996668332500417
19,0.9980059820538385
20,0.0001427959445951735
21,0.0009970089730807579
22,0.9995003747189608
23,0.692224871183573
24,0.9980059820538385
25,0.9996002398560864
26,0.6663336663336663
27,0.9996668332500417
28,0.9997144081108097
29,0.0009970089730807579
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.0009970089730807579
6,0.0009970089730807579
7,0.33333333333333326
8,0.6248906660002499
9,0.4997503744383424
10,0.6663336663336663
11,0.0009970089730807579
12,0.9980059820538385
13,0.0009970089730807579
14,0.9980059820538385
15,0.9993339993339992
16,0.0009970089730807579
17,0.0009970089730807579
18,0.9990014977533699
19,0.9980059820538385
20,0.9995003747189608
21,0.0009970089730807579
22,0.0009970089730807579
23,0.4997503744383424
24,0.0009970089730807579
25,0.9996002398560864
26,0.9996668332500417
27,0.6663336663336663
28,0.9997144081108097
29,0.9990014977533699
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.25006245316012987
5,0.9980059820538385
6,0.0009970089730807579
7,0.9980059820538385
8,0.9980059820538385
9,0.9993339993339992
10,0.9990014977533699
11,0.9995003747189608
12,0.9996002398560864
13,0.9996668332500417
14,0.9997144081108097
15,0.9993339993339992
16,0.9997500937148568
17,0.9995003747189608
18,0.9996002398560864
19,0.9996668332500417
20,0.9997778518271686
21,9.997000899730081e-05
22,0.0009970089730807579
23,0.0009970089730807579
24,0.0009970089730807579
25,0.0009970089730807579
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9997144081108097
29,0.9996668332500417
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9980059820538385
5,0.0004992511233150274
6,0.9990014977533699
7,0.0009970089730807579
8,0.0004992511233150274
9,0.9993339993339992
10,0.9980059820538385
11,0.9980059820538385
12,0.9995003747189608
13,0.9996002398560864
14,0.9996668332500417
15,0.9990014977533699
16,0.0001427959445951735
17,0.9980059820538385
18,0.9980059820538385
19,0.9990014977533699
20,0.0009970089730807579
21,0.9993339993339992
22,0.9997500937148568
23,0.9997778518271686
24,0.9995003747189608
25,0.9998000599820054
26,0.000333000333000333
27,0.9998182313914387
28,0.9996002398560864
29,0.7496877341993504
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.0004992511233150274
4,0.33333333333333326
5,0.9980059820538385
6,0.9980059820538385
7,0.0009970089730807579
8,0.9990014977533699
9,0.2000799520287827
10,0.9993339993339992
11,0.9980059820538385
12,0.9980059820538385
13,0.0009970089730807579
14,0.9995003747189608
15,0.9996002398560864
16,0.4997503744383424
17,0.9996668332500417
18,0.39998000599820055
19,0.9997144081108097
20,0.0004992511233150274
21,0.9980059820538385
22,0.9997500937148568
23,0.9997778518271686
24,0.0009970089730807579
25,0.4997503744383424
26,0.9980059820538385
27,0.6663336663336663
28,0.9990014977533699
29,0.0004992511233150274
30,0.9998000599820054
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9996668887408395
4,0.9995004995004996
5,0.0
6,0.9993339993339992
7,0.4997503744383424
8,0.9980059820538385
9,0.9980059820538385
10,0.9995003747189608
11,0.9990014977533699
12,0.9990014977533699
13,0.9996002398560864
14,0.9980059820538385
15,0.9990014977533699
16,0.9990014977533699
17,0.9993339993339992
18,0.9995003747189608
19,0.9996002398560864
20,0.9993339993339992
21,0.9993339993339992
22,0.0009970089730807579
23,0.9996668332500417
24,0.9997144081108097
25,0.9997500937148568
26,0.9996668332500417
27,0.9997144081108097
28,0.9997778518271686
29,0.9980059820538385
30,0.4997503744383424
0,0.0
1,0.9990019960079839
2,0.0
3,0.33333333333333326
4,0.49987509367974015
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.9995003747189608
9,0.0001998800719568259
10,0.9980059820538385
11,0.9980059820538385
12,0.0009970089730807579
13,0.9993339993339992
14,0.9990014977533699
15,0.9995003747189608
16,0.9996668332500417
17,0.9980059820538385
18,0.0004992511233150274
19,0.9997144081108097
20,0.0009970089730807579
21,0.9997500937148568
22,0.0009970089730807579
23,0.9980059820538385
24,0.9996002398560864
25,0.9996668332500417
26,0.9997144081108097
27,0.9980059820538385
28,0.9997778518271686
29,0.9998000599820054
30,0.9980059820538385
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.0004992511233150274
5,0.9980059820538385
6,0.9980059820538385
7,0.7496877341993504
8,0.9980059820538385
9,0.9993339993339992
10,0.9995003747189608
11,0.9996002398560864
12,0.9996668332500417
13,0.9997144081108097
14,0.000333000333000333
15,0.9980059820538385
16,0.9990014977533699
17,0.9993339993339992
18,0.9990014977533699
19,0.9995003747189608
20,0.0009970089730807579
21,0.9997500937148568
22,0.9997778518271686
23,0.9980059820538385
24,0.9996002398560864
25,0.9996668332500417
26,0.9997144081108097
27,0.6663336663336663
28,0.9998000599820054
29,0.9980059820538385
30,0.9998182313914387
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9980059820538385
5,0.9993339993339992
6,0.9980059820538385
7,0.9990014977533699
8,0.0009970089730807579
9,0.9993339993339992
10,0.9980059820538385
11,0.9980059820538385
12,0.0004992511233150274
13,0.9995003747189608
14,0.9990014977533699
15,0.4997503744383424
16,0.0009970089730807579
17,0.4997503744383424
18,0.9993339993339992
19,0.9995003747189608
20,0.9996002398560864
21,0.3999600239856086
22,0.9996668332500417
23,0.9980059820538385
24,0.9997144081108097
25,0.9997500937148568
26,0.00011107408641563923
27,0.9996002398560864
28,0.9980059820538385
29,0.9980059820538385
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.0009970089730807579
5,0.0009970089730807579
6,0.9980059820538385
7,0.9980059820538385
8,0.25006245316012987
9,0.0009970089730807579
10,0.9990014977533699
11,0.5713265743252892
12,0.000333000333000333
13,0.9980059820538385
14,0.0009970089730807579
15,0.4997503744383424
16,0.7496877341993504
17,0.0009970089730807579
18,0.0009970089730807579
19,0.6663336663336663
20,0.9980059820538385
21,0.0009970089730807579
22,0.9980059820538385
23,0.9980059820538385
24,0.0009970089730807579
25,0.9980059820538385
26,0.9990014977533699
27,0.9993339993339992
28,0.0009970089730807579
29,0.0004992511233150274
30,0.9995003747189608
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.9980059820538385
7,0.9995003747189608
8,0.9996002398560864
9,0.9980059820538385
10,0.9996668332500417
11,0.9980059820538385
12,0.9980059820538385
13,0.9980059820538385
14,0.0009970089730807579
15,0.9997144081108097
16,0.9990014977533699
17,0.00012495314257153568
18,0.9980059820538385
19,0.9993339993339992
20,0.9980059820538385
21,0.0004992511233150274
22,0.9980059820538385
23,0.9980059820538385
24,0.9995003747189608
25,0.9993339993339992
26,0.0009970089730807579
27,0.0004992511233150274
28,0.0004992511233150274
29,0.4997503744383424
30,0.9996002398560864
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.4997503744383424
5,0.6663336663336663
6,0.8330834582708646
7,0.0009970089730807579
8,0.0009970089730807579
9,0.0009970089730807579
10,0.9980059820538385
11,0.0009970089730807579
12,0.0009970089730807579
13,0.0009970089730807579
14,0.9980059820538385
15,0.9990014977533699
16,0.9993339993339992
17,0.9990014977533699
18,0.9980059820538385
19,0.8569184635156362
20,0.9995003747189608
21,0.9996002398560864
22,0.4999167083125104
23,0.9996668332500417
24,0.0009970089730807579
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9997144081108097
28,0.0009970089730807579
29,0.9980059820538385
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9990014977533699
8,0.9993339993339992
9,0.9995003747189608
10,0.0001998800719568259
11,0.9980059820538385
12,0.9996668332500417
13,0.9980059820538385
14,0.0004992511233150274
15,0.9997144081108097
16,0.9993339993339992
17,0.9980059820538385
18,0.9993339993339992
19,0.9995003747189608
20,0.9997500937148568
21,0.9996002398560864
22,0.9997778518271686
23,0.2000799520287827
24,0.0009970089730807579
25,0.9998000599820054
26,0.9998182313914387
27,0.0004992511233150274
28,0.9998333749895859
29,0.9996668332500417
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9995004995004996
4,0.0
5,0.0009970089730807579
6,0.6665000832916875
7,0.9980059820538385
8,0.9993339993339992
9,0.9980059820538385
10,0.9995003747189608
11,0.9996002398560864
12,0.0004992511233150274
13,0.9990014977533699
14,0.0001665833749791771
15,0.9993339993339992
16,0.9995003747189608
17,0.6663336663336663
18,0.9980059820538385
19,0.0001998800719568259
20,0.0009970089730807579
21,0.8330834582708646
22,0.7997201678992605
23,0.0009970089730807579
24,0.8747969511433212
25,0.0009970089730807579
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9997144081108097
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.9990019960079839
5,0.9990019960079839
6,0.0
7,0.9980059820538385
8,0.9995003747189608
9,0.9980059820538385
10,0.9990014977533699
11,0.9990014977533699
12,0.9996002398560864
13,0.000333000333000333
14,0.9993339993339992
15,0.9996668332500417
16,0.9995003747189608
17,0.9995003747189608
18,0.9996002398560864
19,0.9995003747189608
20,0.9997144081108097
21,0.9997500937148568
22,0.9996668332500417
23,0.9980059820538385
24,0.9997778518271686
25,0.9997144081108097
26,0.9998000599820054
27,0.9998182313914387
28,0.0004992511233150274
29,0.9997500937148568
30,0.9997778518271686
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.0009970089730807579
8,0.9990014977533699
9,0.4997503744383424
10,0.9993339993339992
11,0.9980059820538385
12,0.9995003747189608
13,0.9996002398560864
14,0.9993339993339992
15,0.9996668332500417
16,0.0009970089730807579
17,0.0009970089730807579
18,0.9980059820538385
19,0.9995003747189608
20,0.9997144081108097
21,0.9997500937148568
22,0.9997500937148568
23,0.9997778518271686
24,0.0004992511233150274
25,0.9998000599820054
26,0.9998182313914387
27,0.0009970089730807579
28,0.9998333749895859
29,0.9996002398560864
30,0.9980059820538385
0,0.0
1,0.0
2,0.0009970089730807579
3,0.4997503744383424
4,0.49987509367974015
5,0.0009970089730807579
6,0.9980059820538385
7,0.0009970089730807579
8,0.9980059820538385
9,0.6663336663336663
10,0.0009970089730807579
11,0.9980059820538385
12,0.0009970089730807579
13,0.0009970089730807579
14,0.0009970089730807579
15,0.0009970089730807579
16,0.0009970089730807579
17,0.0009970089730807579
18,0.9990014977533699
19,0.9980059820538385
20,0.0009970089730807579
21,0.0009970089730807579
22,0.9990014977533699
23,0.0009970089730807579
24,0.9993339993339992
25,0.9980059820538385
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9980059820538385
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9993339993339992
5,0.9995003747189608
6,0.9996002398560864
7,0.0009970089730807579
8,0.9980059820538385
9,0.0009970089730807579
10,0.9990014977533699
11,0.9993339993339992
12,0.7498438085717856
13,0.4997503744383424
14,0.0009970089730807579
15,0.0009970089730807579
16,0.8330834582708646
17,0.9980059820538385
18,0.9980059820538385
19,0.0004992511233150274
20,0.14293874053976866
21,0.0009970089730807579
22,0.5554815061646118
23,0.0009970089730807579
24,0.9995003747189608
25,0.0009970089730807579
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9996002398560864
29,0.0009970089730807579
30,0.49987509367974015
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.9980059820538385
7,0.9980059820538385
8,0.9980059820538385
9,0.9993339993339992
10,0.0004992511233150274
11,0.9980059820538385
12,0.0009970089730807579
13,0.9980059820538385
14,0.9995003747189608
15,0.9996002398560864
16,0.9996668332500417
17,0.4997503744383424
18,0.9990014977533699
19,0.9997144081108097
20,0.9996668332500417
21,0.9997500937148568
22,0.9990014977533699
23,0.9990014977533699
24,0.9993339993339992
25,0.9995003747189608
26,0.7997201678992605
27,0.9996002398560864
28,0.9997778518271686
29,0.9990014977533699
30,0.6663336663336663
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.4997503744383424
5,0.0009970089730807579
6,0.3333333333333333
7,0.6663336663336663
8,0.0009970089730807579
9,0.9980059820538385
10,0.4997503744383424
11,0.9980059820538385
12,0.9980059820538385
13,0.0009970089730807579
14,0.9980059820538385
15,0.0009970089730807579
16,0.0009970089730807579
17,0.0009970089730807579
18,0.9990014977533699
19,0.9993339993339992
20,0.0009970089730807579
21,0.9995003747189608
22,0.0004992511233150274
23,0.0004992511233150274
24,0.0009970089730807579
25,0.9996002398560864
26,0.4997503744383424
27,0.0009970089730807579
28,0.0009970089730807579
29,0.4997503744383424
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.25006245316012987
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.9980059820538385
9,0.9993339993339992
10,0.9990014977533699
11,0.9980059820538385
12,0.9995003747189608
13,0.9993339993339992
14,0.9995003747189608
15,0.9996002398560864
16,0.9996002398560864
17,0.9996668332500417
18,0.9997144081108097
19,0.9996668332500417
20,0.9990014977533699
21,0.9990014977533699
22,0.00012495314257153568
23,0.9997144081108097
24,0.9997500937148568
25,0.9980059820538385
26,0.9993339993339992
27,0.0009970089730807579
28,0.000333000333000333
29,0.9997778518271686
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.9995003747189608
7,0.9996002398560864
8,0.9980059820538385
9,0.9990014977533699
10,0.9996668332500417
11,0.9997144081108097
12,0.9997500937148568
13,0.0009970089730807579
14,0.9993339993339992
15,0.9980059820538385
16,0.9997778518271686
17,0.4997503744383424
18,0.6663336663336663
19,0.9998000599820054
20,0.9995003747189608
21,9.088430428065073e-05
22,0.0009970089730807579
23,0.7997201678992605
24,0.9980059820538385
25,0.9980059820538385
26,0.9980059820538385
27,0.9990014977533699
28,0.9996002398560864
29,0.0009970089730807579
30,0.9998333749895859
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.0009970089730807579
5,0.4997503744383424
6,0.9980059820538385
7,0.49987509367974015
8,0.9980059820538385
9,0.6663336663336663
10,0.0009970089730807579
11,0.0009970089730807579
12,0.0009970089730807579
13,0.9990014977533699
14,0.4997503744383424
15,0.9993339993339992
16,0.8330834582708646
17,0.9990014977533699
18,0.9980059820538385
19,0.0009970089730807579
20,0.0009970089730807579
21,0.0009970089730807579
22,0.9995003747189608
23,0.9996002398560864
24,0.0009970089730807579
25,0.9990014977533699
26,0.9996668332500417
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9980059820538385
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.0004992511233150274
4,0.9980059820538385
5,0.4997503744383424
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.0009970089730807579
10,0.0004992511233150274
11,0.9980059820538385
12,0.9980059820538385
13,0.0004992511233150274
14,0.6663336663336663
15,0.9990014977533699
16,0.9993339993339992
17,0.0009970089730807579
18,0.9995003747189608
19,0.9980059820538385
20,0.9996002398560864
21,0.0009970089730807579
22,0.9996668332500417
23,0.0009970089730807579
24,0.0009970089730807579
25,0.0009970089730807579
26,0.0009970089730807579
27,0.4997503744383424
28,0.6663336663336663
29,0.9997144081108097
30,0.49987509367974015
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.0004992511233150274
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.9993339993339992
9,0.9980059820538385
10,0.9995003747189608
11,0.9980059820538385
12,0.9996002398560864
13,0.7496877341993504
14,0.9980059820538385
15,0.9996002398560864
16,0.9980059820538385
17,0.9990014977533699
18,0.9980059820538385
19,0.9996668332500417
20,0.9990014977533699
21,0.9990014977533699
22,0.7997201678992605
23,0.9997144081108097
24,0.9990014977533699
25,0.9993339993339992
26,0.9990014977533699
27,0.9997500937148568
28,0.9990014977533699
29,0.9995003747189608
30,0.9993339993339992
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9990014977533699
5,0.9980059820538385
6,0.9980059820538385
7,0.9995003747189608
8,0.9990014977533699
9,0.9996002398560864
10,0.0009970089730807579
11,0.0004992511233150274
12,0.6663336663336663
13,0.9980059820538385
14,0.0009970089730807579
15,0.0009970089730807579
16,0.0009970089730807579
17,0.0009970089730807579
18,0.0009970089730807579
19,0.9990014977533699
20,0.0009970089730807579
21,0.4997503744383424
22,0.9980059820538385
23,0.0009970089730807579
24,0.0009970089730807579
25,0.9993339993339992
26,0.0004992511233150274
27,0.9996668332500417
28,0.0009970089730807579
29,0.9980059820538385
30,0.9990014977533699
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.9980059820538385
5,0.9990014977533699
6,0.9990014977533699
7,0.0009970089730807579
8,0.9993339993339992
9,0.9980059820538385
10,0.9990014977533699
11,0.9995003747189608
12,0.0001998800719568259
13,0.0009970089730807579
14,0.9980059820538385
15,0.9990014977533699
16,0.9980059820538385
17,0.9980059820538385
18,0.49987509367974015
19,0.9993339993339992
20,0.9996668332500417
21,0.9993339993339992
22,0.9990014977533699
23,0.9995003747189608
24,0.9980059820538385
25,0.9996002398560864
26,0.9996668332500417
27,0.9997144081108097
28,0.9997144081108097
29,0.9995003747189608
30,0.00012495314257153568
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.0004992511233150274
5,0.9980059820538385
6,0.9980059820538385
7,0.9980059820538385
8,0.9980059820538385
9,0.9980059820538385
10,0.9993339993339992
11,0.9990014977533699
12,0.9993339993339992
13,0.9990014977533699
14,0.9990014977533699
15,0.0001998800719568259
16,0.9980059820538385
17,0.9995003747189608
18,0.9980059820538385
19,0.9995003747189608
20,0.9990014977533699
21,0.9990014977533699
22,0.9993339993339992
23,0.0001998800719568259
24,0.9995003747189608
25,0.9996002398560864
26,0.9996002398560864
27,0.9996668332500417
28,0.000333000333000333
29,0.9997144081108097
30,0.9996668332500417
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9993339993339992
5,0.0002498126405196103
6,0.9980059820538385
7,0.9996002398560864
8,0.0009970089730807579
9,0.9980059820538385
10,0.9980059820538385
11,0.9980059820538385
12,0.9990014977533699
13,0.9993339993339992
14,0.0004992511233150274
15,0.9996002398560864
16,0.9996668332500417
17,0.9997144081108097
18,0.0004992511233150274
19,0.0009970089730807579
20,0.0009970089730807579
21,0.4997503744383424
22,0.9995003747189608
23,0.9996002398560864
24,0.9997500937148568
25,0.9997778518271686
26,0.9998000599820054
27,0.0009970089730807579
28,0.9980059820538385
29,0.9996668332500417
30,0.6663336663336663
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.49987509367974015
5,0.9980059820538385
6,0.9980059820538385
7,0.0009970089730807579
8,0.9995003747189608
9,0.9980059820538385
10,0.4997503744383424
11,0.33333333333333326
12,0.49987509367974015
13,0.3333333333333333
14,0.9990014977533699
15,0.0004992511233150274
16,0.9993339993339992
17,0.4997503744383424
18,0.0004992511233150274
19,0.0004992511233150274
20,0.9995003747189608
21,0.0009970089730807579
22,0.2500312382856429
23,0.4997503744383424
24,0.9990014977533699
25,0.0009970089730807579
26,0.000333000333000333
27,0.000333000333000333
28,0.000333000333000333
29,0.9993339993339992
30,0.9996002398560864
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9980059820538385
5,0.9993339993339992
6,0.0004992511233150274
7,0.0009970089730807579
8,0.9980059820538385
9,0.9980059820538385
10,0.9980059820538385
11,0.9990014977533699
12,0.9995003747189608
13,0.9993339993339992
14,0.9980059820538385
15,0.9990014977533699
16,0.0009970089730807579
17,0.9996002398560864
18,0.0004992511233150274
19,0.4997503744383424
20,0.9995003747189608
21,0.9993339993339992
22,0.9996668332500417
23,0.0001998800719568259
24,0.0002498126405196103
25,0.9995003747189608
26,0.9997144081108097
27,0.8330834582708646
28,0.9980059820538385
29,0.0009970089730807579
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.4997503744383424
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.9980059820538385
10,0.0002498126405196103
11,0.9990014977533699
12,0.9990014977533699
13,0.9993339993339992
14,0.9995003747189608
15,0.7997201678992605
16,0.9996002398560864
17,0.8330834582708646
18,0.0009970089730807579
19,0.9996668332500417
20,0.4997503744383424
21,0.0009970089730807579
22,0.0009970089730807579
23,0.0009970089730807579
24,0.0009970089730807579
25,0.9980059820538385
26,0.0004992511233150274
27,0.8332083645755227
28,0.9980059820538385
29,0.9997144081108097
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.7496877341993504
5,0.9993339993339992
6,0.9990014977533699
7,0.9980059820538385
8,0.9980059820538385
9,0.0004992511233150274
10,0.33333333333333326
11,0.9980059820538385
12,0.49987509367974015
13,0.0009970089730807579
14,0.0009970089730807579
15,0.9980059820538385
16,0.9990014977533699
17,0.0004992511233150274
18,0.9990014977533699
19,0.7141225189204627
20,0.0009970089730807579
21,0.0009970089730807579
22,0.33333333333333326
23,0.0009970089730807579
24,0.9980059820538385
25,0.0009970089730807579
26,0.9993339993339992
27,0.0009970089730807579
28,0.9995003747189608
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9995004995004996
4,0.9990019960079839
5,0.0
6,0.6663336663336663
7,0.9980059820538385
8,0.9980059820538385
9,0.9990014977533699
10,0.9990014977533699
11,0.9980059820538385
12,0.9993339993339992
13,0.9993339993339992
14,0.9995003747189608
15,0.9980059820538385
16,0.9996002398560864
17,0.9996668332500417
18,0.9997144081108097
19,0.9997500937148568
20,0.9980059820538385
21,0.9980059820538385
22,0.9997778518271686
23,0.9995003747189608
24,0.7498438085717856
25,0.9996002398560864
26,0.9998000599820054
27,0.9998182313914387
28,0.9998333749895859
29,0.0004992511233150274
30,0.9998461893409213
0,0.0
1,0.0
2,0.0009970089730807579
3,0.0009970089730807579
4,0.9980059820538385
5,0.4997503744383424
6,0.9990014977533699
7,0.6663336663336663
8,0.9993339993339992
9,0.0009970089730807579
10,0.9980059820538385
11,0.5713265743252892
12,0.9995003747189608
13,0.0009970089730807579
14,0.0009970089730807579
15,0.0009970089730807579
16,0.9990014977533699
17,0.9993339993339992
18,0.9980059820538385
19,0.9980059820538385
20,0.0004992511233150274
21,0.0004992511233150274
22,0.0004992511233150274
23,0.9996002398560864
24,0.9980059820538385
25,0.0004992511233150274
26,0.0004992511233150274
27,0.0004992511233150274
28,0.9980059820538385
29,0.0004992511233150274
30,0.9990014977533699
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.9993339993339992
7,0.9980059820538385
8,0.0009970089730807579
9,0.9995003747189608
10,0.9996002398560864
11,0.9993339993339992
12,0.0001665833749791771
13,0.9990014977533699
14,0.4997503744383424
15,0.9980059820538385
16,0.9980059820538385
17,0.0004992511233150274
18,0.9980059820538385
19,0.9993339993339992
20,0.9996668332500417
21,0.9995003747189608
22,0.9996002398560864
23,0.9997144081108097
24,0.9996668332500417
25,0.9997500937148568
26,0.9997144081108097
27,0.25006245316012987
28,0.9997500937148568
29,0.9997778518271686
30,0.9997778518271686
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.4997503744383424
5,0.9980059820538385
6,0.0009970089730807579
7,0.0009970089730807579
8,0.0009970089730807579
9,0.9993339993339992
10,0.16674995835415624
11,0.0009970089730807579
12,0.0009970089730807579
13,0.0009970089730807579
14,0.0009970089730807579
15,0.9995003747189608
16,0.0009970089730807579
17,0.9996002398560864
18,0.9980059820538385
19,0.0009970089730807579
20,0.0001665833749791771
21,0.0009970089730807579
22,0.0009970089730807579
23,0.9996668332500417
24,0.0009970089730807579
25,0.9998182313914387
26,0.9998333749895859
27,0.9980059820538385
28,0.9997144081108097
29,0.00012495314257153568
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9990019960079839
4,0.0
5,0.7997201678992605
6,0.9980059820538385
7,0.9990014977533699
8,0.0004992511233150274
9,0.9990014977533699
10,0.9993339993339992
11,0.9995003747189608
12,0.9993339993339992
13,0.0009970089730807579
14,0.9996002398560864
15,0.9980059820538385
16,0.0001665833749791771
17,0.8569184635156362
18,0.0009970089730807579
19,0.9980059820538385
20,0.0009970089730807579
21,0.0009970089730807579
22,0.0009970089730807579
23,0.9980059820538385
24,0.9980059820538385
25,0.31250390551771545
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9995003747189608
30,0.9996002398560864
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.0009970089730807579
5,0.9990014977533699
6,0.000333000333000333
7,0.9980059820538385
8,0.9990014977533699
9,0.0009970089730807579
10,0.9980059820538385
11,0.0009970089730807579
12,0.9980059820538385
13,0.6663336663336663
14,0.9995003747189608
15,0.9996002398560864
16,0.0001665833749791771
17,0.4997503744383424
18,0.9993339993339992
19,0.8569184635156362
20,0.0009970089730807579
21,0.0009970089730807579
22,0.0009970089730807579
23,0.0009970089730807579
24,0.0009970089730807579
25,0.33333333333333326
26,0.9980059820538385
27,0.0004992511233150274
28,0.0004992511233150274
29,0.9980059820538385
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.0009970089730807579
5,0.3999600239856086
6,0.9980059820538385
7,0.9980059820538385
8,0.9993339993339992
9,0.0009970089730807579
10,0.9980059820538385
11,0.4997503744383424
12,0.33333333333333326
13,0.9980059820538385
14,0.9995003747189608
15,0.9980059820538385
16,0.9990014977533699
17,0.0001998800719568259
18,0.9993339993339992
19,0.9995003747189608
20,0.9980059820538385
21,0.8330834582708646
22,0.14293874053976866
23,0.9980059820538385
24,0.9993339993339992
25,0.9996002398560864
26,0.9996668332500417
27,0.9997144081108097
28,0.6663336663336663
29,0.9997500937148568
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.0004992511233150274
4,0.9980059820538385
5,0.9980059820538385
6,0.9993339993339992
7,0.9980059820538385
8,0.9990014977533699
9,0.0002498126405196103
10,0.7997201678992605
11,0.6248906660002499
12,0.9990014977533699
13,0.0009970089730807579
14,0.9980059820538385
15,0.9993339993339992
16,0.9980059820538385
17,0.9980059820538385
18,0.9980059820538385
19,0.0009970089730807579
20,0.000333000333000333
21,0.0009970089730807579
22,0.0001998800719568259
23,0.9980059820538385
24,0.0009970089730807579
25,0.0009970089730807579
26,0.9980059820538385
27,0.9089339271107879
28,0.9990014977533699
29,0.9995003747189608
30,0.9990014977533699
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9980059820538385
5,0.000333000333000333
6,0.9980059820538385
7,0.9980059820538385
8,0.0009970089730807579
9,0.0002498126405196103
10,0.9990014977533699
11,0.7997201678992605
12,0.0009970089730807579
13,0.0009970089730807579
14,0.0009970089730807579
15,0.4997503744383424
16,0.2000399880035989
17,0.9993339993339992
18,0.0009970089730807579
19,0.9995003747189608
20,0.9996002398560864
21,0.0009970089730807579
22,0.9996668332500417
23,0.4997503744383424
24,0.9980059820538385
25,0.9980059820538385
26,0.9990014977533699
27,0.0004992511233150274
28,0.0004992511233150274
29,0.0004992511233150274
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.0
5,0.4997503744383424
6,0.6663336663336663
7,0.0009970089730807579
8,0.0009970089730807579
9,0.0009970089730807579
10,0.0009970089730807579
11,0.0009970089730807579
12,0.0009970089730807579
13,0.4997503744383424
14,0.9980059820538385
15,0.9980059820538385
16,0.0002498126405196103
17,0.9980059820538385
18,0.11118516050205486
19,0.9997500937148568
20,0.9990014977533699
21,0.9997778518271686
22,0.9998000599820054
23,0.9998182313914387
24,0.9998333749895859
25,0.9993339993339992
26,0.9998461893409213
27,0.9998571734628293
28,0.7997201678992605
29,0.9990014977533699
30,0.9995003747189608
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.0009970089730807579
5,0.0009970089730807579
6,0.9990014977533699
7,0.9993339993339992
8,0.9980059820538385
9,0.9990014977533699
10,0.0009970089730807579
11,0.9995003747189608
12,0.9996002398560864
13,0.9993339993339992
14,0.9995003747189608
15,0.9996002398560864
16,0.0009970089730807579
17,0.9996668332500417
18,0.9996668332500417
19,0.9997144081108097
20,0.4997503744383424
21,0.9997144081108097
22,0.9997500937148568
23,0.9997778518271686
24,0.9997500937148568
25,0.0009970089730807579
26,0.0009970089730807579
27,0.4997503744383424
28,0.4997503744383424
29,0.9998000599820054
30,0.9998182313914387
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.0004992511233150274
5,0.33333333333333326
6,0.9990014977533699
7,0.9980059820538385
8,0.9980059820538385
9,0.0004992511233150274
10,0.9980059820538385
11,0.000333000333000333
12,0.0009970089730807579
13,0.9993339993339992
14,0.33333333333333326
15,0.7496877341993504
16,0.4997503744383424
17,0.0009970089730807579
18,0.9980059820538385
19,0.0009970089730807579
20,0.0009970089730807579
21,0.9995003747189608
22,0.0009970089730807579
23,0.0009970089730807579
24,0.0009970089730807579
25,0.0009970089730807579
26,0.9980059820538385
27,0.0009970089730807579
28,0.0009970089730807579
29,0.6665000832916875
30,0.33333333333333326
0,0.0
1,0.0
2,0.4997503744383424
3,0.33333333333333326
4,0.49987509367974015
5,0.9980059820538385
6,0.0009970089730807579
7,0.9980059820538385
8,0.9980059820538385
9,0.9990014977533699
10,0.0009970089730807579
11,0.9993339993339992
12,0.000333000333000333
13,0.0009970089730807579
14,0.9990014977533699
15,0.9995003747189608
16,0.9996002398560864
17,0.9993339993339992
18,0.9996668332500417
19,0.9995003747189608
20,0.9996002398560864
21,0.9997144081108097
22,0.9996668332500417
23,0.9997144081108097
24,0.9997500937148568
25,0.9997778518271686
26,0.4997503744383424
27,0.9998000599820054
28,0.9997500937148568
29,0.9997778518271686
30,0.9998000599820054
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.25006245316012987
5,0.9990014977533699
6,0.9993339993339992
7,0.9980059820538385
8,0.0002498126405196103
9,0.9980059820538385
10,0.9996002398560864
11,0.9980059820538385
12,0.0009970089730807579
13,0.9980059820538385
14,0.9990014977533699
15,0.33333333333333326
16,0.9993339993339992
17,0.9996668332500417
18,0.9997144081108097
19,0.9995003747189608
20,0.9990014977533699
21,0.9990014977533699
22,0.9996002398560864
23,0.9996668332500417
24,0.9997500937148568
25,0.9997778518271686
26,0.9997144081108097
27,0.9980059820538385
28,0.9997500937148568
29,0.9980059820538385
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9993339993339992
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.0009970089730807579
11,0.9995003747189608
12,0.9995003747189608
13,0.9996002398560864
14,0.9996002398560864
15,0.6663336663336663
16,0.9996668332500417
17,0.0009970089730807579
18,0.9980059820538385
19,0.4997503744383424
20,0.0009970089730807579
21,0.6663336663336663
22,0.9997144081108097
23,0.9996668332500417
24,0.9997500937148568
25,0.0001427959445951735
26,0.9980059820538385
27,0.7496877341993504
28,0.0009970089730807579
29,0.9980059820538385
30,0.9997778518271686
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9990014977533699
5,0.0009970089730807579
6,0.9980059820538385
7,0.9993339993339992
8,0.7496877341993504
9,0.9995003747189608
10,0.9980059820538385
11,0.9996002398560864
12,0.9990014977533699
13,0.9996668332500417
14,0.9993339993339992
15,0.9995003747189608
16,0.9980059820538385
17,0.9990014977533699
18,0.9996002398560864
19,0.9996668332500417
20,0.0001427959445951735
21,0.9980059820538385
22,0.9997500937148568
23,0.0009970089730807579
24,0.9997778518271686
25,0.9980059820538385
26,0.0009970089730807579
27,0.9998000599820054
28,0.9980059820538385
29,0.9998182313914387
30,0.9998333749895859
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.9980059820538385
5,0.6663336663336663
6,0.9980059820538385
7,0.0009970089730807579
8,0.9990014977533699
9,0.9980059820538385
10,0.3999600239856086
11,0.9990014977533699
12,0.9993339993339992
13,0.9995003747189608
14,0.9990014977533699
15,0.9980059820538385
16,0.9996002398560864
17,0.9996668332500417
18,0.9993339993339992
19,0.9995003747189608
20,0.9997144081108097
21,0.9996002398560864
22,0.9997500937148568
23,0.9996668332500417
24,0.9997778518271686
25,0.9998000599820054
26,0.9998182313914387
27,0.9998333749895859
28,0.9990014977533699
29,0.0009970089730807579
30,0.9997144081108097
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9980059820538385
5,0.000333000333000333
6,0.9990014977533699
7,0.7496877341993504
8,0.0009970089730807579
9,0.9993339993339992
10,0.9990014977533699
11,0.9993339993339992
12,0.4997503744383424
13,0.9980059820538385
14,0.9995003747189608
15,0.9996002398560864
16,0.9995003747189608
17,0.9996002398560864
18,0.9996668332500417
19,0.9996668332500417
20,0.9980059820538385
21,0.9997144081108097
22,0.9997500937148568
23,0.9993339993339992
24,0.33333333333333326
25,0.9997778518271686
26,0.49987509367974015
27,0.9980059820538385
28,0.9997144081108097
29,0.9998000599820054
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.0
3,0.6663336663336663
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9990014977533699
8,0.9993339993339992
9,0.9980059820538385
10,0.0002498126405196103
11,0.9980059820538385
12,0.9980059820538385
13,0.9993339993339992
14,0.9995003747189608
15,0.9996002398560864
16,0.9993339993339992
17,0.9996002398560864
18,0.0009970089730807579
19,0.9996668332500417
20,0.9980059820538385
21,0.7496877341993504
22,0.9996668332500417
23,0.9990014977533699
24,0.9980059820538385
25,0.1250780957141072
26,0.000333000333000333
27,0.9997144081108097
28,0.9997500937148568
29,0.9997778518271686
30,0.9997144081108097
0,0.0
1,0.0
2,0.9980059820538385
3,0.33333333333333326
4,0.0009970089730807579
5,0.3999600239856086
6,0.9980059820538385
7,0.0004992511233150274
8,0.6663336663336663
9,0.0009970089730807579
10,0.4997503744383424
11,0.7997201678992605
12,0.9990014977533699
13,0.0009970089730807579
14,0.8569184635156362
15,0.9993339993339992
16,0.0009970089730807579
17,0.0009970089730807579
18,0.9995003747189608
19,0.6663336663336663
20,0.8747969511433212
21,0.9996002398560864
22,0.0009970089730807579
23,0.9996668332500417
24,0.0009970089730807579
25,0.0009970089730807579
26,0.9997144081108097
27,0.0009970089730807579
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9995004995004996
4,0.9990019960079839
5,0.9990019960079839
6,0.9996668887408395
7,0.9995004995004996
8,0.0
9,0.9995003747189608
10,0.0001998800719568259
11,0.9996002398560864
12,0.9996668332500417
13,0.9980059820538385
14,0.9997144081108097
15,0.9997500937148568
16,0.9997778518271686
17,0.9998000599820054
18,0.9980059820538385
19,9.088430428065073e-05
20,0.6663336663336663
21,0.0009970089730807579
22,0.9980059820538385
23,0.9980059820538385
24,0.4997503744383424
25,0.9980059820538385
26,0.0009970089730807579
27,0.9980059820538385
28,0.6663336663336663
29,0.9990014977533699
30,0.9993339993339992
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9990014977533699
5,0.4997503744383424
6,0.6663336663336663
7,0.9980059820538385
8,0.0009970089730807579
9,0.0009970089730807579
10,0.7997201678992605
11,0.9980059820538385
12,0.0009970089730807579
13,0.9993339993339992
14,0.9990014977533699
15,0.4997503744383424
16,0.0009970089730807579
17,0.9993339993339992
18,0.0009970089730807579
19,0.0002498126405196103
20,0.9980059820538385
21,0.9995003747189608
22,0.9980059820538385
23,0.0009970089730807579
24,0.9980059820538385
25,0.9996002398560864
26,0.0009970089730807579
27,0.9980059820538385
28,0.9990014977533699
29,0.0004992511233150274
30,0.9996668332500417
0,0.0
1,0.9990019960079839
2,0.0
3,0.4997503744383424
4,0.9980059820538385
5,0.0004992511233150274
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.0002498126405196103
10,0.7997201678992605
11,0.9980059820538385
12,0.9980059820538385
13,0.0009970089730807579
14,0.9980059820538385
15,0.9980059820538385
16,0.6663336663336663
17,0.0009970089730807579
18,0.000333000333000333
19,0.4997503744383424
20,0.9980059820538385
21,0.0009970089730807579
22,0.9980059820538385
23,0.0004992511233150274
24,0.9990014977533699
25,0.9993339993339992
26,0.9995003747189608
27,0.4997503744383424
28,0.9996002398560864
29,0.0009970089730807579
30,0.0004992511233150274
0,0.0
1,0.0
2,0.4997503744383424
3,0.6663336663336663
4,0.7496877341993504
5,0.9980059820538385
6,0.9980059820538385
7,0.28573468513494216
8,0.0009970089730807579
9,0.2000799520287827
10,0.5999200239928022
11,0.0009970089730807579
12,0.0009970089730807579
13,0.9990014977533699
14,0.9993339993339992
15,0.9995003747189608
16,0.9980059820538385
17,0.0009970089730807579
18,0.0009970089730807579
19,0.9996002398560864
20,0.9990014977533699
21,0.0009970089730807579
22,0.0009970089730807579
23,0.0004992511233150274
24,0.9996668332500417
25,0.9980059820538385
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9997144081108097
29,0.0009970089730807579
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9980059820538385
5,0.0004992511233150274
6,0.9990014977533699
7,0.9980059820538385
8,0.0004992511233150274
9,0.9993339993339992
10,0.9980059820538385
11,0.9995003747189608
12,0.9980059820538385
13,0.9996002398560864
14,0.9980059820538385
15,0.9993339993339992
16,0.9990014977533699
17,0.0002498126405196103
18,0.9996668332500417
19,0.7997201678992605
20,0.9997144081108097
21,0.0009970089730807579
22,0.9980059820538385
23,0.9997500937148568
24,0.9997778518271686
25,0.9980059820538385
26,0.0004992511233150274
27,0.0009970089730807579
28,0.9980059820538385
29,0.9993339993339992
30,0.0004992511233150274
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.000333000333000333
7,0.9980059820538385
8,0.9990014977533699
9,0.9980059820538385
10,0.9980059820538385
11,0.9995003747189608
12,0.0009970089730807579
13,0.9993339993339992
14,0.9996002398560864
15,0.9996668332500417
16,0.9997144081108097
17,0.00012495314257153568
18,0.4997503744383424
19,0.6663336663336663
20,0.9995003747189608
21,0.8887037654115294
22,0.2000799520287827
23,0.0009970089730807579
24,0.8887037654115294
25,0.0009970089730807579
26,0.6663336663336663
27,0.0009970089730807579
28,0.0009970089730807579
29,0.7496877341993504
30,0.9996002398560864
0,0.0
1,0.9990019960079839
2,0.0
3,0.6663336663336663
4,0.9980059820538385
5,0.7997201678992605
6,0.9980059820538385
7,0.9980059820538385
8,0.16674995835415624
9,0.9990014977533699
10,0.9993339993339992
11,0.0009970089730807579
12,0.9980059820538385
13,0.0004992511233150274
14,0.9995003747189608
15,0.9980059820538385
16,0.9990014977533699
17,0.9990014977533699
18,0.9980059820538385
19,0.9996002398560864
20,0.9990014977533699
21,0.9980059820538385
22,0.9996668332500417
23,0.000333000333000333
24,0.1250780957141072
25,0.9980059820538385
26,0.9980059820538385
27,0.9997500937148568
28,0.9993339993339992
29,0.000333000333000333
30,0.9997778518271686
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.9995003747189608
7,0.0009970089730807579
8,0.4997503744383424
9,0.9980059820538385
10,0.9980059820538385
11,0.9980059820538385
12,0.0004992511233150274
13,0.0001998800719568259
14,0.9980059820538385
15,0.8330834582708646
16,0.9990014977533699
17,0.9993339993339992
18,0.0009970089730807579
19,0.9995003747189608
20,0.9990014977533699
21,0.9993339993339992
22,0.9980059820538385
23,0.0009970089730807579
24,0.0004992511233150274
25,0.9980059820538385
26,0.9996002398560864
27,0.0004992511233150274
28,0.0004992511233150274
29,0.9995003747189608
30,0.9980059820538385
0,0.0
1,0.0
2,0.0009970089730807579
3,0.0009970089730807579
4,0.9980059820538385
5,0.9990014977533699
6,0.4997503744383424
7,0.0009970089730807579
8,0.9980059820538385
9,0.6665555925802511
10,0.9980059820538385
11,0.9980059820538385
12,0.9980059820538385
13,0.6663336663336663
14,0.9993339993339992
15,0.9990014977533699
16,0.0009970089730807579
17,0.9990014977533699
18,0.0009970089730807579
19,0.0009970089730807579
20,0.0009970089730807579
21,0.0009970089730807579
22,0.9980059820538385
23,0.6663336663336663
24,0.0004992511233150274
25,0.0004992511233150274
26,0.9993339993339992
27,0.0004992511233150274
28,0.9995003747189608
29,0.0009970089730807579
30,0.9993339993339992
0,0.0
1,0.9990019960079839
2,0.0
3,0.6663336663336663
4,0.25006245316012987
5,0.9980059820538385
6,0.4999167083125104
7,0.9990014977533699
8,0.9993339993339992
9,0.9980059820538385
10,0.9995003747189608
11,0.9990014977533699
12,0.0004992511233150274
13,0.0009970089730807579
14,0.4997503744383424
15,0.9996002398560864
16,0.0009970089730807579
17,0.9993339993339992
18,0.9995003747189608
19,0.9996002398560864
20,0.9996668332500417
21,0.9997144081108097
22,0.9996668332500417
23,0.9997144081108097
24,0.9997500937148568
25,0.9997500937148568
26,0.9997778518271686
27,0.9998000599820054
28,9.088430428065073e-05
29,0.9980059820538385
30,0.9997778518271686
0,0.0
1,0.0
2,0.4997503744383424
3,0.33333333333333326
4,0.9980059820538385
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9980059820538385
9,0.9990014977533699
10,0.9990014977533699
11,0.9993339993339992
12,0.0009970089730807579
13,0.9995003747189608
14,0.000333000333000333
15,0.0009970089730807579
16,0.7496877341993504
17,0.9996002398560864
18,0.0009970089730807579
19,0.9980059820538385
20,0.7141225189204627
21,0.0009970089730807579
22,0.9996668332500417
23,0.9997144081108097
24,0.0009970089730807579
25,0.0009970089730807579
26,0.9980059820538385
27,0.9980059820538385
28,0.0009970089730807579
29,0.9980059820538385
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.9980059820538385
7,0.000333000333000333
8,0.37498438085717856
9,0.9990014977533699
10,0.9990014977533699
11,0.9993339993339992
12,0.9995003747189608
13,0.9996002398560864
14,0.9996668332500417
15,0.9997144081108097
16,0.9997500937148568
17,0.9980059820538385
18,0.9997778518271686
19,0.9980059820538385
20,0.9998000599820054
21,0.9998182313914387
22,0.9993339993339992
23,0.9980059820538385
24,0.9998333749895859
25,0.9995003747189608
26,0.9980059820538385
27,0.9996002398560864
28,0.9990014977533699
29,0.9996668332500417
30,0.9997144081108097
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.0009970089730807579
5,0.9980059820538385
6,0.9980059820538385
7,0.7997201678992605
8,0.9990014977533699
9,0.0009970089730807579
10,0.9993339993339992
11,0.0009970089730807579
12,0.9990014977533699
13,0.9995003747189608
14,0.9980059820538385
15,0.9980059820538385
16,0.9996002398560864
17,0.9996668332500417
18,0.9980059820538385
19,0.9990014977533699
20,0.9997144081108097
21,0.9980059820538385
22,0.9997500937148568
23,0.9997778518271686
24,0.4999500149955014
25,9.997000899730081e-05
26,0.9990014977533699
27,0.9980059820538385
28,0.0004992511233150274
29,0.9993339993339992
30,0.9980059820538385
0,0.0
1,0.0
2,0.4997503744383424
3,0.33333333333333326
4,0.0009970089730807579
5,0.0009970089730807579
6,0.9980059820538385
7,0.0009970089730807579
8,0.9990014977533699
9,0.000333000333000333
10,0.9980059820538385
11,0.0009970089730807579
12,0.14293874053976866
13,0.0009970089730807579
14,0.0009970089730807579
15,0.0009970089730807579
16,0.0009970089730807579
17,0.9980059820538385
18,0.9995003747189608
19,0.0004992511233150274
20,0.0004992511233150274
21,0.15388756440821347
22,0.9980059820538385
23,0.33333333333333326
24,0.9996002398560864
25,0.9996668332500417
26,0.9980059820538385
27,0.2666799973338666
28,0.3999600239856086
29,0.0004992511233150274
30,0.0004992511233150274
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9990014977533699
9,0.000333000333000333
10,0.9980059820538385
11,0.9980059820538385
12,0.9980059820538385
13,0.9995003747189608
14,0.9993339993339992
15,0.0004992511233150274
16,0.9996002398560864
17,0.9980059820538385
18,0.9990014977533699
19,0.9995003747189608
20,0.9996668332500417
21,0.9996002398560864
22,0.9980059820538385
23,0.0004992511233150274
24,0.9997144081108097
25,0.9996668332500417
26,0.9990014977533699
27,0.9997500937148568
28,0.9997778518271686
29,0.9997144081108097
30,0.9998000599820054
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.4997503744383424
5,0.0009970089730807579
6,0.9980059820538385
7,0.9990014977533699
8,0.4997503744383424
9,0.9993339993339992
10,0.9980059820538385
11,0.6663336663336663
12,0.0009970089730807579
13,0.0009970089730807579
14,0.0009970089730807579
15,0.9990014977533699
16,0.0009970089730807579
17,0.000333000333000333
18,0.9980059820538385
19,0.9980059820538385
20,0.0009970089730807579
21,0.0009970089730807579
22,0.0009970089730807579
23,0.9990014977533699
24,0.0009970089730807579
25,0.0009970089730807579
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0004992511233150274
29,0.9995003747189608
30,0.9993339993339992
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.4997503744383424
5,0.9980059820538385
6,0.9980059820538385
7,0.0009970089730807579
8,0.9980059820538385
9,0.9980059820538385
10,0.4997503744383424
11,0.9980059820538385
12,0.9990014977533699
13,0.9980059820538385
14,0.9980059820538385
15,0.9990014977533699
16,0.9980059820538385
17,0.9993339993339992
18,0.9990014977533699
19,0.0004992511233150274
20,0.9980059820538385
21,0.9995003747189608
22,0.9993339993339992
23,0.9996002398560864
24,0.9993339993339992
25,0.6663336663336663
26,0.9990014977533699
27,0.000333000333000333
28,0.9996668332500417
29,0.0002498126405196103
30,0.9997144081108097
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.7496877341993504
5,0.2000799520287827
6,0.6665000832916875
7,0.9980059820538385
8,0.9980059820538385
9,0.9980059820538385
10,0.39998000599820055
11,0.9990014977533699
12,0.9980059820538385
13,0.9990014977533699
14,0.9993339993339992
15,0.9993339993339992
16,0.9995003747189608
17,0.9980059820538385
18,0.9996002398560864
19,0.0009970089730807579
20,0.9995003747189608
21,0.9996668332500417
22,0.9996002398560864
23,0.9997144081108097
24,0.9990014977533699
25,0.9996668332500417
26,0.9993339993339992
27,0.9997144081108097
28,0.9997500937148568
29,0.9997778518271686
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.6663336663336663
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.0004992511233150274
8,0.9993339993339992
9,0.6663336663336663
10,0.9995003747189608
11,0.4999167083125104
12,0.9980059820538385
13,0.0009970089730807579
14,0.9996002398560864
15,0.9996668332500417
16,0.0009970089730807579
17,0.0009970089730807579
18,0.9997144081108097
19,0.9997500937148568
20,0.9997778518271686
21,0.0009970089730807579
22,0.0009970089730807579
23,0.0009970089730807579
24,0.0009970089730807579
25,0.0009970089730807579
26,0.9980059820538385
27,0.9980059820538385
28,0.0004992511233150274
29,0.9990014977533699
30,0.9998000599820054
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.9980059820538385
5,0.9980059820538385
6,0.0004992511233150274
7,0.9990014977533699
8,0.9980059820538385
9,0.9990014977533699
10,0.4997503744383424
11,0.0009970089730807579
12,0.9993339993339992
13,0.9993339993339992
14,0.4997503744383424
15,0.9980059820538385
16,0.9980059820538385
17,0.0009970089730807579
18,0.9995003747189608
19,0.9995003747189608
20,0.9996002398560864
21,0.9996002398560864
22,0.9996668332500417
23,0.25006245316012987
24,0.9997144081108097
25,0.00012495314257153568
26,0.9980059820538385
27,0.9996668332500417
28,0.0009970089730807579
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.33333333333333326
4,0.0009970089730807579
5,0.3999600239856086
6,0.0009970089730807579
7,0.9980059820538385
8,0.9980059820538385
9,0.9990014977533699
10,0.0009970089730807579
11,0.9980059820538385
12,0.9990014977533699
13,0.9980059820538385
14,0.9993339993339992
15,0.9995003747189608
16,0.9996002398560864
17,0.0001665833749791771
18,0.9980059820538385
19,0.9980059820538385
20,0.7997201678992605
21,0.0009970089730807579
22,0.0009970089730807579
23,0.0004992511233150274
24,0.9993339993339992
25,0.9995003747189608
26,0.9980059820538385
27,0.0009970089730807579
28,0.9990014977533699
29,0.9996002398560864
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.9993339993339992
9,0.9990014977533699
10,0.9995003747189608
11,0.9993339993339992
12,0.0009970089730807579
13,0.9993339993339992
14,0.0002498126405196103
15,0.9980059820538385
16,0.9990014977533699
17,0.7997201678992605
18,0.0009970089730807579
19,0.0009970089730807579
20,0.0009970089730807579
21,0.9980059820538385
22,0.0009970089730807579
23,0.9996002398560864
24,0.0002498126405196103
25,0.9996668332500417
26,0.9997144081108097
27,0.9993339993339992
28,0.9990014977533699
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9980059820538385
5,0.9990014977533699
6,0.9993339993339992
7,0.9980059820538385
8,0.0002498126405196103
9,0.9993339993339992
10,0.9980059820538385
11,0.9980059820538385
12,0.9980059820538385
13,0.9995003747189608
14,0.9996002398560864
15,0.9996668332500417
16,0.0009970089730807579
17,0.000333000333000333
18,0.9990014977533699
19,0.9995003747189608
20,0.0009970089730807579
21,0.9997144081108097
22,0.9997500937148568
23,0.9997778518271686
24,0.9980059820538385
25,0.33333333333333326
26,9.997000899730081e-05
27,0.4997503744383424
28,0.9980059820538385
29,0.4997503744383424
30,0.4997503744383424
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.9980059820538385
7,0.9995003747189608
8,0.9996002398560864
9,0.9990014977533699
10,0.9980059820538385
11,0.9993339993339992
12,0.9996668332500417
13,0.9997144081108097
14,0.9997500937148568
15,0.9980059820538385
16,0.0004992511233150274
17,0.9980059820538385
18,0.9997778518271686
19,0.9980059820538385
20,0.9990014977533699
21,0.9993339993339992
22,0.0009970089730807579
23,0.9980059820538385
24,0.9998182313914387
25,0.9998333749895859
26,0.9998571734628293
27,0.9980059820538385
28,0.0004992511233150274
29,0.9998461893409213
30,0.9998571734628293
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.25006245316012987
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.9995003747189608
9,0.9996002398560864
10,0.9993339993339992
11,0.9995003747189608
12,0.9996668332500417
13,0.9996002398560864
14,0.0001665833749791771
15,0.9980059820538385
16,0.9980059820538385
17,0.22225924691769408
18,0.9997144081108097
19,0.9990014977533699
20,0.9980059820538385
21,0.9997500937148568
22,0.0009970089730807579
23,0.9997144081108097
24,0.9997778518271686
25,0.9998000599820054
26,0.9990014977533699
27,0.000333000333000333
28,0.9998182313914387
29,0.9998333749895859
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.0004992511233150274
9,0.8330834582708646
10,0.9980059820538385
11,0.9993339993339992
12,0.9995003747189608
13,0.9993339993339992
14,0.9995003747189608
15,0.9996002398560864
16,0.9996668332500417
17,0.9997144081108097
18,0.9996002398560864
19,0.0009970089730807579
20,0.0009970089730807579
21,0.9997500937148568
22,0.9980059820538385
23,0.9980059820538385
24,0.0004992511233150274
25,0.5998400959424345
26,0.9997778518271686
27,0.9998000599820054
28,0.9980059820538385
29,9.088430428065073e-05
30,0.9996668332500417
0,0.0
1,0.0
2,0.9980059820538385
3,0.33333333333333326
4,0.9990014977533699
5,0.9980059820538385
6,0.9993339993339992
7,0.9990014977533699
8,0.9995003747189608
9,0.9993339993339992
10,0.0001998800719568259
11,0.9980059820538385
12,0.0009970089730807579
13,0.0004992511233150274
14,0.9996002398560864
15,0.9980059820538385
16,0.9996668332500417
17,0.9996668332500417
18,0.0004992511233150274
19,0.9995003747189608
20,0.0001427959445951735
21,0.9980059820538385
22,0.000333000333000333
23,0.9980059820538385
24,0.9996002398560864
25,0.9997500937148568
26,0.7496877341993504
27,0.9996668332500417
28,0.0009970089730807579
29,0.9997778518271686
30,0.9997144081108097
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9990019960079839
4,0.0
5,0.0009970089730807579
6,0.33333333333333326
7,0.4997503744383424
8,0.9980059820538385
9,0.9980059820538385
10,0.9990014977533699
11,0.0009970089730807579
12,0.0009970089730807579
13,0.9980059820538385
14,0.0009970089730807579
15,0.0004992511233150274
16,0.9980059820538385
17,0.0009970089730807579
18,0.9993339993339992
19,0.0009970089730807579
20,0.9980059820538385
21,0.0009970089730807579
22,0.0009970089730807579
23,0.9995003747189608
24,0.9996002398560864
25,0.7496877341993504
26,0.8887037654115294
27,0.33333333333333326
28,0.0009970089730807579
29,0.0009970089730807579
30,0.49987509367974015
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.0009970089730807579
5,0.9980059820538385
6,0.9990014977533699
7,0.9990014977533699
8,0.9993339993339992
9,0.9993339993339992
10,0.9980059820538385
11,0.9995003747189608
12,0.9995003747189608
13,0.9980059820538385
14,0.9996002398560864
15,0.9996668332500417
16,0.9990014977533699
17,0.9990014977533699
18,0.9997144081108097
19,0.9997500937148568
20,0.9997778518271686
21,0.9980059820538385
22,0.0009970089730807579
23,0.9980059820538385
24,0.9980059820538385
25,0.9990014977533699
26,0.9998000599820054
27,0.0009970089730807579
28,0.000333000333000333
29,0.0004992511233150274
30,0.7496877341993504
0,0.0
1,0.0
2,0.9980059820538385
3,0.0009970089730807579
4,0.4997503744383424
5,0.9990014977533699
6,0.9993339993339992
7,0.9980059820538385
8,0.9995003747189608
9,0.9980059820538385
10,0.9996002398560864
11,0.9990014977533699
12,0.9993339993339992
13,0.9995003747189608
14,0.9996668332500417
15,0.9996002398560864
16,0.9996668332500417
17,0.9997144081108097
18,0.9997500937148568
19,0.9980059820538385
20,0.9997144081108097
21,0.9997778518271686
22,0.9998000599820054
23,0.9998182313914387
24,0.9993339993339992
25,0.9980059820538385
26,0.9997500937148568
27,0.9998333749895859
28,0.9998461893409213
29,0.9998571734628293
30,0.999866693328001
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9990019960079839
4,0.9995004995004996
5,0.0
6,0.0009970089730807579
7,0.0004992511233150274
8,0.9980059820538385
9,0.9980059820538385
10,0.0009970089730807579
11,0.9990014977533699
12,0.25006245316012987
13,0.9980059820538385
14,0.0004992511233150274
15,0.0004992511233150274
16,0.9980059820538385
17,0.0004992511233150274
18,0.9990014977533699
19,0.0004992511233150274
20,0.0002498126405196103
21,0.0004992511233150274
22,0.0004992511233150274
23,0.9993339993339992
24,0.9980059820538385
25,0.9980059820538385
26,0.9993339993339992
27,0.0004992511233150274
28,0.9995003747189608
29,0.16670832291927018
30,0.9996002398560864
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.9980059820538385
8,0.9993339993339992
9,0.0009970089730807579
10,0.9980059820538385
11,0.9980059820538385
12,0.0004992511233150274
13,0.6663336663336663
14,0.0009970089730807579
15,0.0002498126405196103
16,0.9980059820538385
17,0.0009970089730807579
18,0.4997503744383424
19,0.2000799520287827
20,0.9980059820538385
21,0.6663336663336663
22,0.0009970089730807579
23,0.0009970089730807579
24,0.0004992511233150274
25,0.9990014977533699
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9993339993339992
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.0004992511233150274
4,0.9980059820538385
5,0.0009970089730807579
6,0.9980059820538385
7,0.33333333333333326
8,0.49987509367974015
9,0.9980059820538385
10,0.9980059820538385
11,0.9990014977533699
12,0.9993339993339992
13,0.9995003747189608
14,0.9980059820538385
15,0.9993339993339992
16,0.9995003747189608
17,0.9996002398560864
18,0.0004992511233150274
19,0.9995003747189608
20,0.0009970089730807579
21,0.9996002398560864
22,0.9990014977533699
23,0.9996668332500417
24,0.9997144081108097
25,0.9993339993339992
26,0.0009970089730807579
27,0.9996668332500417
28,0.9997144081108097
29,0.9997500937148568
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.9980059820538385
5,0.0004992511233150274
6,0.9980059820538385
7,0.6663336663336663
8,0.9980059820538385
9,0.0004992511233150274
10,0.9980059820538385
11,0.9990014977533699
12,0.0004992511233150274
13,0.9980059820538385
14,0.0009970089730807579
15,0.49987509367974015
16,0.9993339993339992
17,0.9995003747189608
18,0.0009970089730807579
19,0.9996002398560864
20,0.0009970089730807579
21,0.9996668332500417
22,0.0009970089730807579
23,0.0009970089730807579
24,0.0009970089730807579
25,0.0009970089730807579
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9997144081108097
29,0.0009970089730807579
30,0.1000699790062981
0,0.0
1,0.0
2,0.4997503744383424
3,0.6663336663336663
4,0.25006245316012987
5,0.9980059820538385
6,0.0009970089730807579
7,0.0009970089730807579
8,0.9980059820538385
9,0.9990014977533699
10,0.9980059820538385
11,0.4997503744383424
12,0.9980059820538385
13,0.9990014977533699
14,0.9990014977533699
15,0.9993339993339992
16,0.9993339993339992
17,0.9995003747189608
18,0.9995003747189608
19,0.9996002398560864
20,0.9996668332500417
21,0.9980059820538385
22,0.0001665833749791771
23,0.9996002398560864
24,0.9997144081108097
25,0.7496877341993504
26,0.9996668332500417
27,0.9997144081108097
28,0.9997500937148568
29,0.0009970089730807579
30,0.9997778518271686
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.000333000333000333
8,0.9980059820538385
9,0.0009970089730807579
10,0.9995003747189608
11,0.9996002398560864
12,0.0001665833749791771
13,0.4997503744383424
14,0.0009970089730807579
15,0.4997503744383424
16,0.0009970089730807579
17,0.9990014977533699
18,0.9980059820538385
19,0.0009970089730807579
20,0.0009970089730807579
21,0.0009970089730807579
22,0.9993339993339992
23,0.9980059820538385
24,0.0009970089730807579
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9995003747189608
28,0.5999200239928022
29,0.9996002398560864
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.4997503744383424
5,0.9980059820538385
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.9990014977533699
10,0.9990014977533699
11,0.9980059820538385
12,0.9993339993339992
13,0.9995003747189608
14,0.9993339993339992
15,0.9996002398560864
16,0.9995003747189608
17,0.9996002398560864
18,0.9996668332500417
19,0.9990014977533699
20,0.9997144081108097
21,0.9997500937148568
22,0.9996668332500417
23,0.9996002398560864
24,0.9997500937148568
25,0.00011107408641563923
26,0.9980059820538385
27,0.9996668332500417
28,0.0009970089730807579
29,0.9997144081108097
30,0.4997503744383424
0,0.0
1,0.0
2,0.0009970089730807579
3,0.0009970089730807579
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.9993339993339992
9,0.9990014977533699
10,0.9980059820538385
11,0.9995003747189608
12,0.9996002398560864
13,0.0009970089730807579
14,0.9980059820538385
15,0.0004992511233150274
16,0.9996668332500417
17,0.0009970089730807579
18,0.9997144081108097
19,0.9993339993339992
20,0.9997500937148568
21,0.2000799520287827
22,0.6663336663336663
23,0.9980059820538385
24,0.0009970089730807579
25,0.9995003747189608
26,0.0009970089730807579
27,0.9997778518271686
28,0.9998000599820054
29,0.9998182313914387
30,8.331250520703158e-05
0,0.0
1,0.9990019960079839
2,0.0
3,0.33333333333333326
4,0.9980059820538385
5,0.9980059820538385
6,0.9993339993339992
7,0.9990014977533699
8,0.9990014977533699
9,0.9980059820538385
10,0.0002498126405196103
11,0.9993339993339992
12,0.000333000333000333
13,0.9990014977533699
14,0.9995003747189608
15,0.9996002398560864
16,0.9996668332500417
17,0.0009970089730807579
18,0.9997144081108097
19,0.0009970089730807579
20,0.9980059820538385
21,0.9980059820538385
22,0.0009970089730807579
23,0.0009970089730807579
24,0.0009970089730807579
25,0.9990014977533699
26,0.00011107408641563923
27,0.9980059820538385
28,0.0001998800719568259
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.6663336663336663
4,0.9980059820538385
5,0.0004992511233150274
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.9990014977533699
11,0.9980059820538385
12,0.9980059820538385
13,0.9980059820538385
14,0.0004992511233150274
15,0.9995003747189608
16,0.0009970089730807579
17,0.9993339993339992
18,0.9995003747189608
19,0.9980059820538385
20,0.9996002398560864
21,0.33333333333333326
22,0.49996875585827655
23,0.9993339993339992
24,0.9996668332500417
25,0.4997503744383424
26,0.9997144081108097
27,0.9990014977533699
28,0.9997500937148568
29,0.9995003747189608
30,0.9996002398560864
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9995004995004996
4,0.9996668887408395
5,0.0
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.0009970089730807579
10,0.9993339993339992
11,0.4997503744383424
12,0.9980059820538385
13,0.9995003747189608
14,0.9980059820538385
15,0.9996002398560864
16,0.9995003747189608
17,0.9996002398560864
18,0.9996668332500417
19,0.9997144081108097
20,0.0001665833749791771
21,0.9980059820538385
22,0.9980059820538385
23,0.9997144081108097
24,0.9980059820538385
25,0.9997500937148568
26,0.9997500937148568
27,0.9997778518271686
28,0.9998000599820054
29,0.9997778518271686
30,0.9998182313914387
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9990014977533699
5,0.9993339993339992
6,0.9995003747189608
7,0.9996002398560864
8,0.9980059820538385
9,0.9996668332500417
10,0.9990014977533699
11,0.9993339993339992
12,0.7997201678992605
13,0.0009970089730807579
14,0.9995003747189608
15,0.9996002398560864
16,0.9997144081108097
17,0.0001665833749791771
18,0.9996668332500417
19,0.0001427959445951735
20,0.0009970089730807579
21,0.0009970089730807579
22,0.9980059820538385
23,0.9997500937148568
24,0.9980059820538385
25,0.9980059820538385
26,0.9990014977533699
27,0.0009970089730807579
28,0.9980059820538385
29,0.9997778518271686
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.000333000333000333
6,0.9990014977533699
7,0.25006245316012987
8,0.9980059820538385
9,0.9993339993339992
10,0.9995003747189608
11,0.0009970089730807579
12,0.9996002398560864
13,0.9980059820538385
14,0.9996668332500417
15,0.9990014977533699
16,0.9980059820538385
17,0.9997144081108097
18,0.0009970089730807579
19,0.9997500937148568
20,0.9995003747189608
21,0.0009970089730807579
22,0.4997503744383424
23,0.9980059820538385
24,0.00011107408641563923
25,0.0009970089730807579
26,0.0009970089730807579
27,0.0009970089730807579
28,0.25006245316012987
29,0.9980059820538385
30,0.9990014977533699
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.25006245316012987
5,0.0009970089730807579
6,0.9980059820538385
7,0.9980059820538385
8,0.9980059820538385
9,0.0009970089730807579
10,0.9980059820538385
11,0.9990014977533699
12,0.4997503744383424
13,0.0004992511233150274
14,0.9993339993339992
15,0.0009970089730807579
16,0.6663336663336663
17,0.0009970089730807579
18,0.0009970089730807579
19,0.8330834582708646
20,0.0009970089730807579
21,0.9995003747189608
22,0.0009970089730807579
23,0.5998400959424345
24,0.0009970089730807579
25,0.0009970089730807579
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9980059820538385
30,0.2500312382856429
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9993339993339992
5,0.0002498126405196103
6,0.9980059820538385
7,0.9980059820538385
8,0.37498438085717856
9,0.9980059820538385
10,0.9996668332500417
11,0.9997144081108097
12,0.9997500937148568
13,0.9997778518271686
14,0.9980059820538385
15,0.9980059820538385
16,0.9998000599820054
17,0.9990014977533699
18,0.9993339993339992
19,0.9998182313914387
20,0.0009970089730807579
21,0.9995003747189608
22,0.9998333749895859
23,0.9990014977533699
24,0.9980059820538385
25,0.9998571734628293
26,0.9996002398560864
27,0.9996668332500417
28,0.999866693328001
29,0.9998750234331064
30,0.9997144081108097
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.000333000333000333
6,0.6665000832916875
7,0.7496877341993504
8,0.0009970089730807579
9,0.9980059820538385
10,0.9980059820538385
11,0.0009970089730807579
12,0.9990014977533699
13,0.0009970089730807579
14,0.0009970089730807579
15,0.0009970089730807579
16,0.0009970089730807579
17,0.0009970089730807579
18,0.9980059820538385
19,0.9993339993339992
20,0.0009970089730807579
21,0.9980059820538385
22,0.0009970089730807579
23,0.9995003747189608
24,0.3999600239856086
25,0.0833958177122386
26,0.0009970089730807579
27,0.9980059820538385
28,0.0004992511233150274
29,0.0004992511233150274
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.25006245316012987
5,0.000333000333000333
6,0.0009970089730807579
7,0.9980059820538385
8,0.000333000333000333
9,0.9980059820538385
10,0.9995003747189608
11,0.9996002398560864
12,0.9996668332500417
13,0.9997144081108097
14,0.9997500937148568
15,0.9990014977533699
16,0.4997503744383424
17,0.9993339993339992
18,0.9980059820538385
19,0.9997778518271686
20,9.997000899730081e-05
21,0.0009970089730807579
22,0.9995003747189608
23,0.0009970089730807579
24,0.0009970089730807579
25,0.0009970089730807579
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9996002398560864
30,0.9996668332500417
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9993339993339992
5,0.9980059820538385
6,0.0002498126405196103
7,0.42853062973011563
8,0.9980059820538385
9,0.9980059820538385
10,0.9996002398560864
11,0.9990014977533699
12,0.9996668332500417
13,0.9997144081108097
14,0.9993339993339992
15,0.9997500937148568
16,0.9997778518271686
17,0.9998000599820054
18,0.9998182313914387
19,0.0004992511233150274
20,0.9998333749895859
21,0.9980059820538385
22,0.9998461893409213
23,0.9980059820538385
24,0.3999600239856086
25,0.4999167083125104
26,0.0009970089730807579
27,0.9998571734628293
28,0.999866693328001
29,0.9998750234331064
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.0009970089730807579
5,0.4997503744383424
6,0.9990014977533699
7,0.9993339993339992
8,0.0009970089730807579
9,0.6663336663336663
10,0.0009970089730807579
11,0.0009970089730807579
12,0.4997503744383424
13,0.0009970089730807579
14,0.7141225189204627
15,0.6663336663336663
16,0.9980059820538385
17,0.9980059820538385
18,0.9990014977533699
19,0.0009970089730807579
20,0.9993339993339992
21,0.8569184635156362
22,0.0009970089730807579
23,0.0009970089730807579
24,0.9995003747189608
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9996002398560864
28,0.7496877341993504
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9993339993339992
7,0.9990014977533699
8,0.0009970089730807579
9,0.16674995835415624
10,0.0009970089730807579
11,0.9995003747189608
12,0.9996002398560864
13,0.9993339993339992
14,0.0001665833749791771
15,0.9995003747189608
16,0.9996002398560864
17,0.9996668332500417
18,0.8569184635156362
19,0.1250780957141072
20,0.9997144081108097
21,0.0009970089730807579
22,0.9997500937148568
23,0.0009970089730807579
24,0.0009970089730807579
25,0.4997503744383424
26,0.9997778518271686
27,0.49987509367974015
28,0.9998000599820054
29,0.9998182313914387
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.9995003747189608
7,0.9980059820538385
8,0.9993339993339992
9,0.0002498126405196103
10,0.9996002398560864
11,0.9980059820538385
12,0.9996668332500417
13,0.9996002398560864
14,0.9980059820538385
15,0.9990014977533699
16,0.0009970089730807579
17,0.9996668332500417
18,0.9980059820538385
19,0.6663336663336663
20,0.9997144081108097
21,0.9997144081108097
22,0.9997500937148568
23,0.9997778518271686
24,0.7496877341993504
25,0.9997500937148568
26,0.9998000599820054
27,0.0009970089730807579
28,0.9997778518271686
29,0.9980059820538385
30,9.997000899730081e-05
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.4997503744383424
5,0.9980059820538385
6,0.9980059820538385
7,0.9980059820538385
8,0.4999375234287143
9,0.9990014977533699
10,0.9990014977533699
11,0.0009970089730807579
12,0.9993339993339992
13,0.9995003747189608
14,0.9993339993339992
15,0.9996002398560864
16,0.9995003747189608
17,0.9996002398560864
18,0.9996668332500417
19,0.9997144081108097
20,0.9990014977533699
21,0.9997500937148568
22,0.9980059820538385
23,0.9997778518271686
24,0.9996668332500417
25,0.9980059820538385
26,0.9997144081108097
27,0.9998000599820054
28,0.0009970089730807579
29,0.0004992511233150274
30,0.9998182313914387
0,0.0
1,0.9990019960079839
2,0.0
3,0.4997503744383424
4,0.9980059820538385
5,0.0004992511233150274
6,0.9980059820538385
7,0.9980059820538385
8,0.0009970089730807579
9,0.6663336663336663
10,0.3999600239856086
11,0.9980059820538385
12,0.9980059820538385
13,0.9990014977533699
14,0.0009970089730807579
15,0.9980059820538385
16,0.4997503744383424
17,0.9980059820538385
18,0.000333000333000333
19,0.9980059820538385
20,0.0009970089730807579
21,0.9990014977533699
22,0.0002498126405196103
23,0.9993339993339992
24,0.0009970089730807579
25,0.9993339993339992
26,0.9995003747189608
27,0.9996002398560864
28,0.0009970089730807579
29,0.9995003747189608
30,0.0004992511233150274
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.25006245316012987
5,0.9980059820538385
6,0.4999167083125104
7,0.0009970089730807579
8,0.0009970089730807579
9,0.9980059820538385
10,0.8330834582708646
11,0.9990014977533699
12,0.9993339993339992
13,0.0009970089730807579
14,0.9980059820538385
15,0.9995003747189608
16,0.14293874053976866
17,0.9996002398560864
18,0.0009970089730807579
19,0.9996668332500417
20,0.9980059820538385
21,0.9997144081108097
22,0.0009970089730807579
23,0.33333333333333326
24,0.9997500937148568
25,0.0009970089730807579
26,0.0009970089730807579
27,9.088430428065073e-05
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9997778518271686
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.9990014977533699
10,0.0009970089730807579
11,0.9990014977533699
12,0.9993339993339992
13,0.9995003747189608
14,0.9996002398560864
15,0.4997503744383424
16,0.9996668332500417
17,0.9995003747189608
18,0.6663336663336663
19,0.0009970089730807579
20,0.25006245316012987
21,0.9980059820538385
22,0.9997144081108097
23,0.9997500937148568
24,0.00011107408641563923
25,0.4997503744383424
26,0.9980059820538385
27,0.9996002398560864
28,0.2000799520287827
29,0.0009970089730807579
30,0.9996668332500417
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9990014977533699
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.9993339993339992
9,0.9995003747189608
10,0.8330834582708646
11,0.9996002398560864
12,0.9996668332500417
13,0.9995003747189608
14,0.9980059820538385
15,0.9980059820538385
16,0.9997144081108097
17,0.0004992511233150274
18,0.33333333333333326
19,0.9980059820538385
20,0.9997500937148568
21,0.9980059820538385
22,0.9996002398560864
23,0.9997778518271686
24,0.9998000599820054
25,0.9998182313914387
26,0.0009970089730807579
27,0.9998333749895859
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9996668332500417
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.0009970089730807579
5,0.9980059820538385
6,0.9990014977533699
7,0.4997503744383424
8,0.33333333333333326
9,0.0009970089730807579
10,0.9990014977533699
11,0.9993339993339992
12,0.9995003747189608
13,0.0009970089730807579
14,0.9980059820538385
15,0.0009970089730807579
16,0.9996002398560864
17,0.9993339993339992
18,0.0001665833749791771
19,0.9980059820538385
20,0.9980059820538385
21,0.9980059820538385
22,0.0009970089730807579
23,0.0009970089730807579
24,0.0004992511233150274
25,0.0009970089730807579
26,0.9997144081108097
27,0.2000799520287827
28,0.9997500937148568
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.0009970089730807579
3,0.6663336663336663
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9990014977533699
8,0.9993339993339992
9,0.9995003747189608
10,0.9980059820538385
11,0.9996002398560864
12,0.9980059820538385
13,0.9996668332500417
14,0.9997144081108097
15,0.0009970089730807579
16,0.7496877341993504
17,0.9997500937148568
18,0.9990014977533699
19,0.0009970089730807579
20,0.9980059820538385
21,0.9990014977533699
22,0.9980059820538385
23,0.0009970089730807579
24,0.9997778518271686
25,0.9998000599820054
26,0.4997503744383424
27,0.0009970089730807579
28,0.9993339993339992
29,0.9980059820538385
30,0.9998182313914387
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.4997503744383424
5,0.9980059820538385
6,0.0009970089730807579
7,0.9980059820538385
8,0.6663336663336663
9,0.9980059820538385
10,0.0009970089730807579
11,0.0004992511233150274
12,0.9993339993339992
13,0.9980059820538385
14,0.0009970089730807579
15,0.0009970089730807579
16,0.2500208281263017
17,0.4999167083125104
18,0.6663336663336663
19,0.9995003747189608
20,0.0009970089730807579
21,0.0009970089730807579
22,0.9996002398560864
23,0.9980059820538385
24,0.0009970089730807579
25,0.9990014977533699
26,0.9996668332500417
27,0.0009970089730807579
28,0.0009970089730807579
29,0.0009970089730807579
30,0.0769822348688764
0,0.0
1,0.0
2,0.9980059820538385
3,0.0009970089730807579
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.9990014977533699
9,0.9993339993339992
10,0.9995003747189608
11,0.9995003747189608
12,0.9996002398560864
13,0.9995003747189608
14,0.9996002398560864
15,0.9980059820538385
16,0.9996668332500417
17,0.9996668332500417
18,0.33333333333333326
19,0.9980059820538385
20,0.9997144081108097
21,0.9997144081108097
22,0.0004992511233150274
23,0.9997500937148568
24,0.9997500937148568
25,0.9997778518271686
26,0.9998000599820054
27,0.9997778518271686
28,9.088430428065073e-05
29,0.9980059820538385
30,0.9998000599820054
0,0.0
1,0.0
2,0.4997503744383424
3,0.33333333333333326
4,0.9980059820538385
5,0.5998400959424345
6,0.0009970089730807579
7,0.9980059820538385
8,0.0009970089730807579
9,0.9980059820538385
10,0.0009970089730807579
11,0.9980059820538385
12,0.0009970089730807579
13,0.0009970089730807579
14,0.0009970089730807579
15,0.9990014977533699
16,0.0009970089730807579
17,0.0009970089730807579
18,0.0009970089730807579
19,0.33333333333333326
20,0.0009970089730807579
21,0.4997503744383424
22,0.9990014977533699
23,0.0009970089730807579
24,0.9993339993339992
25,0.0009970089730807579
26,0.6663336663336663
27,0.9995003747189608
28,0.0009970089730807579
29,0.9996002398560864
30,0.9980059820538385
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.49987509367974015
8,0.0004992511233150274
9,0.6663336663336663
10,0.9980059820538385
11,0.0009970089730807579
12,0.9993339993339992
13,0.9995003747189608
14,0.0009970089730807579
15,0.8330834582708646
16,0.0009970089730807579
17,0.9980059820538385
18,0.9993339993339992
19,0.9996002398560864
20,0.0009970089730807579
21,0.0009970089730807579
22,0.9996668332500417
23,0.0009970089730807579
24,0.0009970089730807579
25,0.9997144081108097
26,0.0004992511233150274
27,0.0009970089730807579
28,0.9980059820538385
29,0.0002498126405196103
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.0009970089730807579
5,0.9980059820538385
6,0.4997503744383424
7,0.6663336663336663
8,0.0009970089730807579
9,0.9990014977533699
10,0.0009970089730807579
11,0.0009970089730807579
12,0.0009970089730807579
13,0.9980059820538385
14,0.9980059820538385
15,0.9993339993339992
16,0.0004992511233150274
17,0.0004992511233150274
18,0.9995003747189608
19,0.0004992511233150274
20,0.16670832291927018
21,0.9980059820538385
22,0.0004992511233150274
23,0.21431121902449474
24,0.9993339993339992
25,0.9980059820538385
26,0.0004992511233150274
27,0.0004992511233150274
28,0.0004992511233150274
29,0.9980059820538385
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.33333333333333326
4,0.9980059820538385
5,0.9990014977533699
6,0.9993339993339992
7,0.9980059820538385
8,0.9995003747189608
9,0.9980059820538385
10,0.9990014977533699
11,0.9996002398560864
12,0.7776296789958903
13,0.9996668332500417
14,0.9980059820538385
15,0.9980059820538385
16,0.9997144081108097
17,0.0009970089730807579
18,0.9990014977533699
19,0.9980059820538385
20,0.9980059820538385
21,0.9993339993339992
22,0.0004992511233150274
23,0.9997500937148568
24,0.9997778518271686
25,0.9998000599820054
26,0.9995003747189608
27,0.9996002398560864
28,0.9996668332500417
29,0.9997144081108097
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9980059820538385
5,0.9990014977533699
6,0.16674995835415624
7,0.0009970089730807579
8,0.49987509367974015
9,0.0009970089730807579
10,0.9993339993339992
11,0.9980059820538385
12,0.9980059820538385
13,0.9995003747189608
14,0.9990014977533699
15,0.9993339993339992
16,0.9995003747189608
17,0.0001998800719568259
18,0.4997503744383424
19,0.9980059820538385
20,0.9980059820538385
21,0.0009970089730807579
22,0.9980059820538385
23,0.9996002398560864
24,0.6663336663336663
25,0.9990014977533699
26,0.9996668332500417
27,0.9980059820538385
28,0.8330834582708646
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.4999167083125104
7,0.0009970089730807579
8,0.9980059820538385
9,0.0009970089730807579
10,0.9980059820538385
11,0.9990014977533699
12,0.9993339993339992
13,0.9995003747189608
14,0.9996002398560864
15,0.0009970089730807579
16,0.9993339993339992
17,0.0009970089730807579
18,0.9995003747189608
19,0.9996002398560864
20,0.9996668332500417
21,0.9997144081108097
22,0.9997500937148568
23,0.9980059820538385
24,0.9996668332500417
25,0.9997144081108097
26,0.5998400959424345
27,0.9997500937148568
28,0.9980059820538385
29,0.9990014977533699
30,0.9990014977533699
0,0.0
1,0.0
2,0.4997503744383424
3,0.33333333333333326
4,0.9980059820538385
5,0.5998400959424345
6,0.9990014977533699
7,0.0009970089730807579
8,0.9990014977533699
9,0.9980059820538385
10,0.0009970089730807579
11,0.9990014977533699
12,0.9993339993339992
13,0.0004992511233150274
14,0.9980059820538385
15,0.9993339993339992
16,0.9993339993339992
17,0.9995003747189608
18,0.0009970089730807579
19,0.9995003747189608
20,0.9980059820538385
21,0.9990014977533699
22,0.9993339993339992
23,0.0004992511233150274
24,0.9995003747189608
25,0.9996002398560864
26,0.9996002398560864
27,0.9980059820538385
28,0.9996668332500417
29,0.0001427959445951735
30,0.9996668332500417
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9990014977533699
7,0.9993339993339992
8,0.9995003747189608
9,0.0002498126405196103
10,0.2000799520287827
11,0.9993339993339992
12,0.9995003747189608
13,0.9980059820538385
14,0.9996002398560864
15,0.9996002398560864
16,0.9996668332500417
17,0.9996668332500417
18,0.9997144081108097
19,0.0004992511233150274
20,0.9997144081108097
21,0.6663336663336663
22,0.9997500937148568
23,0.9997778518271686
24,0.9997778518271686
25,0.9997500937148568
26,0.7496877341993504
27,0.0009970089730807579
28,0.9980059820538385
29,0.9997778518271686
30,0.9998000599820054
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.0009970089730807579
5,0.9990014977533699
6,0.9993339993339992
7,0.0009970089730807579
8,0.7997201678992605
9,0.9980059820538385
10,0.9990014977533699
11,0.9993339993339992
12,0.9980059820538385
13,0.4997503744383424
14,0.6663336663336663
15,0.25006245316012987
16,0.9980059820538385
17,0.9980059820538385
18,0.0009970089730807579
19,0.9980059820538385
20,0.0002498126405196103
21,0.0009970089730807579
22,0.9995003747189608
23,0.0009970089730807579
24,0.9996002398560864
25,0.9990014977533699
26,0.8569184635156362
27,0.0009970089730807579
28,0.9996668332500417
29,0.9997144081108097
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.0009970089730807579
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9995003747189608
9,0.9996002398560864
10,0.9980059820538385
11,0.9996668332500417
12,0.9997144081108097
13,0.9980059820538385
14,0.9997500937148568
15,0.9997778518271686
16,0.9998000599820054
17,0.9990014977533699
18,0.9998182313914387
19,0.9993339993339992
20,0.9998333749895859
21,0.9995003747189608
22,0.9980059820538385
23,0.9996002398560864
24,0.9996668332500417
25,0.9998461893409213
26,0.9998571734628293
27,0.9997144081108097
28,0.999866693328001
29,0.9998750234331064
30,0.9998823736987591
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.0004992511233150274
5,0.9980059820538385
6,0.4999167083125104
7,0.9993339993339992
8,0.9995003747189608
9,0.0009970089730807579
10,0.9996002398560864
11,0.0001665833749791771
12,0.0009970089730807579
13,0.9980059820538385
14,0.0004992511233150274
15,0.0009970089730807579
16,0.9980059820538385
17,0.0009970089730807579
18,0.9990014977533699
19,0.4997503744383424
20,0.0009970089730807579
21,0.9980059820538385
22,0.9995003747189608
23,0.8569184635156362
24,0.9993339993339992
25,0.6663336663336663
26,0.0009970089730807579
27,0.6663336663336663
28,0.25006245316012987
29,0.9996002398560864
30,0.9995003747189608
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.0009970089730807579
5,0.0009970089730807579
6,0.9980059820538385
7,0.9990014977533699
8,0.9980059820538385
9,0.9980059820538385
10,0.9993339993339992
11,0.4997503744383424
12,0.9980059820538385
13,0.9990014977533699
14,0.9993339993339992
15,0.6663336663336663
16,0.9995003747189608
17,0.0002498126405196103
18,0.9980059820538385
19,0.7997201678992605
20,0.9980059820538385
21,0.0004992511233150274
22,0.6663336663336663
23,0.9990014977533699
24,0.0009970089730807579
25,0.4997503744383424
26,0.9980059820538385
27,0.7997201678992605
28,0.0009970089730807579
29,0.4997503744383424
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9990019960079839
4,0.9995004995004996
5,0.9996668887408395
6,0.9997501249375313
7,0.9990019960079839
8,0.0
9,0.0001998800719568259
10,0.8330834582708646
11,0.0009970089730807579
12,0.9990014977533699
13,0.9980059820538385
14,0.4997503744383424
15,0.9995003747189608
16,0.9980059820538385
17,0.9980059820538385
18,0.9990014977533699
19,0.0009970089730807579
20,0.9993339993339992
21,0.0009970089730807579
22,0.9980059820538385
23,0.9995003747189608
24,0.0009970089730807579
25,0.0009970089730807579
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9996002398560864
29,0.0009970089730807579
30,0.9996668332500417
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.9990014977533699
8,0.9980059820538385
9,0.9993339993339992
10,0.9995003747189608
11,0.9996002398560864
12,0.9980059820538385
13,0.9996668332500417
14,0.9997144081108097
15,0.9993339993339992
16,0.9995003747189608
17,0.9990014977533699
18,0.0001998800719568259
19,0.9990014977533699
20,0.9997500937148568
21,0.9997778518271686
22,0.8330834582708646
23,0.9998000599820054
24,0.0009970089730807579
25,0.0009970089730807579
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.000333000333000333
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.9993339993339992
7,0.8569184635156362
8,0.9980059820538385
9,0.0002498126405196103
10,0.0009970089730807579
11,0.0009970089730807579
12,0.9990014977533699
13,0.14293874053976866
14,0.0009970089730807579
15,0.9980059820538385
16,0.9993339993339992
17,0.9995003747189608
18,0.9996002398560864
19,0.9993339993339992
20,0.9980059820538385
21,0.9997144081108097
22,0.9997500937148568
23,0.9996668332500417
24,0.9990014977533699
25,0.9980059820538385
26,0.9997144081108097
27,0.9980059820538385
28,0.9997778518271686
29,0.9998000599820054
30,0.9998182313914387
0,0.0
1,0.0
2,0.4997503744383424
3,0.6663336663336663
4,0.9980059820538385
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.9980059820538385
10,0.9990014977533699
11,0.9980059820538385
12,0.9995003747189608
13,0.9980059820538385
14,0.9980059820538385
15,0.9993339993339992
16,0.9995003747189608
17,0.9990014977533699
18,0.9996002398560864
19,0.9996668332500417
20,0.9997144081108097
21,0.9980059820538385
22,0.9996002398560864
23,0.9996668332500417
24,0.0001427959445951735
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9997500937148568
28,0.9990014977533699
29,0.000333000333000333
30,0.25006245316012987
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.9995003747189608
7,0.9980059820538385
8,0.9980059820538385
9,0.9996002398560864
10,0.9996668332500417
11,0.9990014977533699
12,0.0001427959445951735
13,0.9980059820538385
14,0.000333000333000333
15,0.0009970089730807579
16,0.9980059820538385
17,0.3999600239856086
18,0.9990014977533699
19,0.9993339993339992
20,0.0009970089730807579
21,0.9997500937148568
22,0.9997778518271686
23,0.4997503744383424
24,0.9980059820538385
25,0.9995003747189608
26,0.9998000599820054
27,0.6663336663336663
28,0.0009970089730807579
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.9993339993339992
9,0.9995003747189608
10,0.9990014977533699
11,0.9996002398560864
12,0.9996668332500417
13,0.9993339993339992
14,0.9995003747189608
15,0.0009970089730807579
16,0.8887037654115294
17,0.9996002398560864
18,0.4997503744383424
19,0.9997144081108097
20,0.9996668332500417
21,0.9997144081108097
22,0.9997500937148568
23,0.9997778518271686
24,0.9997500937148568
25,0.33333333333333326
26,0.9980059820538385
27,0.9998000599820054
28,0.9998182313914387
29,0.0009970089730807579
30,0.9997778518271686
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.9995003747189608
10,0.3000099970008997
11,0.9980059820538385
12,0.9980059820538385
13,0.9997144081108097
14,0.0004992511233150274
15,0.9996002398560864
16,0.9996668332500417
17,0.000333000333000333
18,0.0004992511233150274
19,0.9990014977533699
20,0.7496877341993504
21,0.9980059820538385
22,0.9997144081108097
23,0.9993339993339992
24,0.9997500937148568
25,0.9997778518271686
26,0.9980059820538385
27,0.9998000599820054
28,0.9990014977533699
29,0.9998182313914387
30,0.9995003747189608
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9980059820538385
5,0.0009970089730807579
6,0.000333000333000333
7,0.42853062973011563
8,0.9980059820538385
9,0.9990014977533699
10,0.9995003747189608
11,0.9996002398560864
12,0.9980059820538385
13,0.9980059820538385
14,0.9990014977533699
15,0.9996668332500417
16,0.9997144081108097
17,0.9997500937148568
18,0.9997778518271686
19,0.25006245316012987
20,0.4997503744383424
21,0.6663336663336663
22,0.0009970089730807579
23,0.9990014977533699
24,0.9993339993339992
25,0.9998000599820054
26,0.4997503744383424
27,0.9993339993339992
28,0.0009970089730807579
29,0.9998182313914387
30,0.9995003747189608
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9980059820538385
5,0.9990014977533699
6,0.9990014977533699
7,0.0009970089730807579
8,0.9980059820538385
9,0.9993339993339992
10,0.9980059820538385
11,0.000333000333000333
12,0.7496877341993504
13,0.9995003747189608
14,0.9980059820538385
15,0.9980059820538385
16,0.0004992511233150274
17,0.9996002398560864
18,0.9996668332500417
19,0.0009970089730807579
20,0.9997144081108097
21,0.9997500937148568
22,0.0009970089730807579
23,0.0009970089730807579
24,0.9997778518271686
25,0.0009970089730807579
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.0002498126405196103
8,0.0009970089730807579
9,0.4997503744383424
10,0.4999500149955014
11,0.9980059820538385
12,0.9980059820538385
13,0.9980059820538385
14,0.9996002398560864
15,0.9996668332500417
16,0.9997144081108097
17,0.6663336663336663
18,0.0009970089730807579
19,0.9997500937148568
20,0.9980059820538385
21,0.9990014977533699
22,0.0004992511233150274
23,0.9997778518271686
24,0.9980059820538385
25,0.3999600239856086
26,0.0004992511233150274
27,0.9993339993339992
28,0.9995003747189608
29,0.9998000599820054
30,0.6663336663336663
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.33333333333333326
5,0.9980059820538385
6,0.9980059820538385
7,0.9993339993339992
8,0.9995003747189608
9,0.000333000333000333
10,0.9980059820538385
11,0.9980059820538385
12,0.9996668332500417
13,0.9990014977533699
14,0.9980059820538385
15,0.9990014977533699
16,0.9997144081108097
17,0.9997778518271686
18,0.9980059820538385
19,0.9997500937148568
20,0.9990014977533699
21,0.9990014977533699
22,0.0009970089730807579
23,0.9980059820538385
24,0.00011107408641563923
25,0.000333000333000333
26,0.9980059820538385
27,0.0009970089730807579
28,0.9980059820538385
29,0.9993339993339992
30,0.9995003747189608
0,0.0
1,0.9990019960079839
2,0.0
3,0.33333333333333326
4,0.9980059820538385
5,0.9993339993339992
6,0.0009970089730807579
7,0.9980059820538385
8,0.0009970089730807579
9,0.9980059820538385
10,0.4997503744383424
11,0.9995003747189608
12,0.9996002398560864
13,0.9990014977533699
14,0.9996668332500417
15,0.9993339993339992
16,0.9980059820538385
17,0.9995003747189608
18,0.9996002398560864
19,0.25006245316012987
20,0.6663336663336663
21,0.9997144081108097
22,0.9997500937148568
23,0.9996668332500417
24,0.4997503744383424
25,0.9997778518271686
26,0.9997144081108097
27,0.6663336663336663
28,0.9998000599820054
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.9980059820538385
5,0.9980059820538385
6,0.0004992511233150274
7,0.9980059820538385
8,0.0009970089730807579
9,0.9990014977533699
10,0.4997503744383424
11,0.9980059820538385
12,0.6663336663336663
13,0.9993339993339992
14,0.0009970089730807579
15,0.9995003747189608
16,0.6663336663336663
17,0.9996002398560864
18,0.9996668332500417
19,0.5554815061646118
20,0.0009970089730807579
21,0.0009970089730807579
22,0.9997144081108097
23,0.0009970089730807579
24,0.0009970089730807579
25,0.9997500937148568
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.0004992511233150274
6,0.4997503744383424
7,0.9980059820538385
8,0.9980059820538385
9,0.9980059820538385
10,0.7496877341993504
11,0.2000799520287827
12,0.0009970089730807579
13,0.0009970089730807579
14,0.0009970089730807579
15,0.0009970089730807579
16,0.0009970089730807579
17,0.4997503744383424
18,0.0009970089730807579
19,0.0009970089730807579
20,0.6663336663336663
21,0.9990014977533699
22,0.9993339993339992
23,0.1818594928655821
24,0.9995003747189608
25,0.0009970089730807579
26,0.6663336663336663
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9996002398560864
30,0.9996668332500417
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9993339993339992
7,0.9980059820538385
8,0.9995003747189608
9,0.9993339993339992
10,0.9995003747189608
11,0.9996002398560864
12,0.9995003747189608
13,0.9996002398560864
14,0.9996002398560864
15,0.9996668332500417
16,0.0009970089730807579
17,0.9996668332500417
18,0.9997144081108097
19,0.9997144081108097
20,0.9997500937148568
21,0.33333333333333326
22,0.9997500937148568
23,0.9997778518271686
24,0.9980059820538385
25,0.0004992511233150274
26,0.9980059820538385
27,0.9998000599820054
28,0.9997778518271686
29,0.9998182313914387
30,0.9998000599820054
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.000333000333000333
5,0.7496877341993504
6,0.0009970089730807579
7,0.7141225189204627
8,0.9980059820538385
9,0.0009970089730807579
10,0.9990014977533699
11,0.0009970089730807579
12,0.9993339993339992
13,0.9980059820538385
14,0.0004992511233150274
15,0.0009970089730807579
16,0.9980059820538385
17,0.9990014977533699
18,0.9995003747189608
19,0.9980059820538385
20,0.9996002398560864
21,0.9990014977533699
22,0.9996668332500417
23,0.9993339993339992
24,0.9997144081108097
25,0.9997500937148568
26,0.9995003747189608
27,0.9980059820538385
28,0.9997778518271686
29,0.9990014977533699
30,0.0001665833749791771
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.0009970089730807579
5,0.5998400959424345
6,0.3333333333333333
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.4997503744383424
11,0.0002498126405196103
12,0.9980059820538385
13,0.0009970089730807579
14,0.9980059820538385
15,0.7997201678992605
16,0.0009970089730807579
17,0.0009970089730807579
18,0.0009970089730807579
19,0.9980059820538385
20,0.0009970089730807579
21,0.9990014977533699
22,0.9993339993339992
23,0.0009970089730807579
24,0.9995003747189608
25,0.4997503744383424
26,0.9980059820538385
27,0.9996002398560864
28,0.0009970089730807579
29,0.9990014977533699
30,0.0009970089730807579
0,0.0
1,0.0
2,0.0009970089730807579
3,0.33333333333333326
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9990014977533699
8,0.9993339993339992
9,0.0002498126405196103
10,0.9993339993339992
11,0.9995003747189608
12,0.9996002398560864
13,0.9995003747189608
14,0.9980059820538385
15,0.9996002398560864
16,0.0009970089730807579
17,0.0001665833749791771
18,0.9990014977533699
19,0.9996668332500417
20,0.9980059820538385
21,0.4997503744383424
22,0.9997144081108097
23,0.9997500937148568
24,0.9980059820538385
25,0.9997144081108097
26,0.9980059820538385
27,0.9997500937148568
28,0.9997778518271686
29,0.9998000599820054
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.0009970089730807579
7,0.9993339993339992
8,0.9980059820538385
9,0.0009970089730807579
10,0.9995003747189608
11,0.9996002398560864
12,0.0001665833749791771
13,0.9993339993339992
14,0.9980059820538385
15,0.9980059820538385
16,0.9995003747189608
17,0.9996002398560864
18,0.9996668332500417
19,0.9997144081108097
20,0.7496877341993504
21,0.00012495314257153568
22,0.0009970089730807579
23,0.9997144081108097
24,0.9997500937148568
25,0.9980059820538385
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9980059820538385
29,0.9997778518271686
30,0.9990014977533699
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.0009970089730807579
5,0.9980059820538385
6,0.3333333333333333
7,0.9993339993339992
8,0.9995003747189608
9,0.0009970089730807579
10,0.9980059820538385
11,0.9990014977533699
12,0.9996002398560864
13,0.9990014977533699
14,0.9993339993339992
15,0.9995003747189608
16,0.9996002398560864
17,0.9980059820538385
18,0.9996668332500417
19,0.9997144081108097
20,0.00011107408641563923
21,0.9996668332500417
22,0.9997500937148568
23,0.9997778518271686
24,0.0009970089730807579
25,0.9998000599820054
26,0.9997144081108097
27,0.9997500937148568
28,0.9993339993339992
29,0.9998182313914387
30,0.9998333749895859
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.0009970089730807579
5,0.9990014977533699
6,0.9980059820538385
7,0.0004992511233150274
8,0.4997503744383424
9,0.0009970089730807579
10,0.4997503744383424
11,0.0009970089730807579
12,0.9980059820538385
13,0.6665000832916875
14,0.9993339993339992
15,0.9993339993339992
16,0.0009970089730807579
17,0.6663336663336663
18,0.9995003747189608
19,0.0009970089730807579
20,0.9995003747189608
21,0.9980059820538385
22,0.9996002398560864
23,0.0009970089730807579
24,0.9996002398560864
25,0.9990014977533699
26,0.0009970089730807579
27,0.9996668332500417
28,0.9996668332500417
29,0.9997144081108097
30,0.9993339993339992
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9990014977533699
5,0.9993339993339992
6,0.9995003747189608
7,0.9980059820538385
8,0.9996002398560864
9,0.9996668332500417
10,0.9990014977533699
11,0.9993339993339992
12,0.9980059820538385
13,0.0009970089730807579
14,0.9995003747189608
15,0.9997500937148568
16,0.9996002398560864
17,0.0009970089730807579
18,0.9996002398560864
19,0.9997500937148568
20,0.9980059820538385
21,0.9990014977533699
22,0.9996668332500417
23,0.9997144081108097
24,0.9980059820538385
25,0.9998000599820054
26,0.9998182313914387
27,0.9998333749895859
28,0.9997500937148568
29,0.0009970089730807579
30,0.9998461893409213
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9990019960079839
4,0.0
5,0.9980059820538385
6,0.0004992511233150274
7,0.9990014977533699
8,0.2000799520287827
9,0.4444074197489726
10,0.9980059820538385
11,0.9993339993339992
12,0.9990014977533699
13,0.9995003747189608
14,0.9980059820538385
15,0.9996002398560864
16,0.9990014977533699
17,0.9993339993339992
18,0.0002498126405196103
19,0.7997201678992605
20,0.9996668332500417
21,0.0009970089730807579
22,0.0009970089730807579
23,0.0001427959445951735
24,0.0004992511233150274
25,0.0009970089730807579
26,0.9980059820538385
27,0.0009970089730807579
28,0.0009970089730807579
29,0.33333333333333326
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.9980059820538385
8,0.000333000333000333
9,0.9990014977533699
10,0.7496877341993504
11,0.9993339993339992
12,0.9990014977533699
13,0.0009970089730807579
14,0.0009970089730807579
15,0.9980059820538385
16,0.0009970089730807579
17,0.9995003747189608
18,0.9980059820538385
19,0.9996002398560864
20,0.000333000333000333
21,0.3999600239856086
22,0.0009970089730807579
23,0.9980059820538385
24,0.14293874053976866
25,0.9990014977533699
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9996668332500417
30,0.9993339993339992
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.49987509367974015
5,0.9990014977533699
6,0.4999167083125104
7,0.9980059820538385
8,0.0009970089730807579
9,0.9980059820538385
10,0.9993339993339992
11,0.4997503744383424
12,0.9993339993339992
13,0.9995003747189608
14,0.9996002398560864
15,0.0009970089730807579
16,0.0009970089730807579
17,0.9995003747189608
18,0.9996668332500417
19,0.9997144081108097
20,0.9997500937148568
21,0.9997778518271686
22,0.9996002398560864
23,0.0009970089730807579
24,0.9998000599820054
25,0.9996668332500417
26,0.9998182313914387
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9998333749895859
30,0.4997503744383424
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.25006245316012987
5,0.3999600239856086
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.0009970089730807579
10,0.9980059820538385
11,0.9980059820538385
12,0.9980059820538385
13,0.9980059820538385
14,0.9980059820538385
15,0.9995003747189608
16,0.0009970089730807579
17,0.9990014977533699
18,0.9993339993339992
19,0.0004992511233150274
20,0.9995003747189608
21,0.39998000599820055
22,0.9980059820538385
23,0.9996002398560864
24,0.9996002398560864
25,0.9980059820538385
26,0.9996668332500417
27,0.9997144081108097
28,0.2000799520287827
29,0.9980059820538385
30,0.9997500937148568
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.4997503744383424
5,0.0009970089730807579
6,0.0009970089730807579
7,0.0009970089730807579
8,0.4997503744383424
9,0.9980059820538385
10,0.6663336663336663
11,0.0009970089730807579
12,0.9980059820538385
13,0.0004992511233150274
14,0.0009970089730807579
15,0.0004992511233150274
16,0.0004992511233150274
17,0.7998600419874037
18,0.9980059820538385
19,0.9980059820538385
20,0.9980059820538385
21,0.9990014977533699
22,0.0004992511233150274
23,0.9993339993339992
24,0.9995003747189608
25,0.3333333333333333
26,0.9996002398560864
27,0.0004992511233150274
28,0.9996668332500417
29,0.0004992511233150274
30,0.9997144081108097
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.49987509367974015
5,0.9980059820538385
6,0.9990014977533699
7,0.9995003747189608
8,0.9993339993339992
9,0.9980059820538385
10,0.9995003747189608
11,0.9990014977533699
12,0.0009970089730807579
13,0.9993339993339992
14,0.0001998800719568259
15,0.9980059820538385
16,0.9980059820538385
17,0.9995003747189608
18,0.0004992511233150274
19,0.4997503744383424
20,0.0001998800719568259
21,0.9996668332500417
22,0.9997144081108097
23,0.9997500937148568
24,0.9997778518271686
25,0.9980059820538385
26,0.9998000599820054
27,0.9980059820538385
28,0.9980059820538385
29,0.9993339993339992
30,0.9998182313914387
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9990019960079839
4,0.0
5,0.33333333333333326
6,0.9980059820538385
7,0.9980059820538385
8,0.9993339993339992
9,0.9980059820538385
10,0.9995003747189608
11,0.9996002398560864
12,0.9996668332500417
13,0.0004992511233150274
14,0.9990014977533699
15,0.9997144081108097
16,0.9997500937148568
17,0.9997778518271686
18,0.9998000599820054
19,0.9993339993339992
20,0.9998182313914387
21,0.9990014977533699
22,0.0009970089730807579
23,0.9998333749895859
24,0.9998461893409213
25,0.9980059820538385
26,0.9995003747189608
27,0.9998571734628293
28,0.999866693328001
29,0.9996002398560864
30,0.9998750234331064
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.25006245316012987
5,0.9980059820538385
6,0.0004992511233150274
7,0.9980059820538385
8,0.9980059820538385
9,0.2000799520287827
10,0.9995003747189608
11,0.9980059820538385
12,0.9980059820538385
13,0.9996002398560864
14,0.0009970089730807579
15,0.0009970089730807579
16,0.9993339993339992
17,0.9995003747189608
18,0.9996002398560864
19,0.9996668332500417
20,0.9996668332500417
21,0.9997144081108097
22,0.9997500937148568
23,0.9997778518271686
24,0.9998000599820054
25,0.9997144081108097
26,0.9998182313914387
27,0.9980059820538385
28,0.9998333749895859
29,0.9998461893409213
30,0.9997500937148568
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.4999167083125104
7,0.9993339993339992
8,0.9995003747189608
9,0.9996002398560864
10,0.9990014977533699
11,0.0001665833749791771
12,0.9980059820538385
13,0.9997144081108097
14,0.0009970089730807579
15,0.9997500937148568
16,0.0004992511233150274
17,0.9997778518271686
18,0.9980059820538385
19,0.9998000599820054
20,0.33333333333333326
21,0.0004992511233150274
22,0.9998182313914387
23,0.9998333749895859
24,0.9998461893409213
25,0.9980059820538385
26,0.49987509367974015
27,0.9980059820538385
28,0.9990014977533699
29,0.9980059820538385
30,0.6663336663336663
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9990014977533699
5,0.9980059820538385
6,0.9980059820538385
7,0.9995003747189608
8,0.9993339993339992
9,0.0009970089730807579
10,0.9980059820538385
11,0.9990014977533699
12,0.9980059820538385
13,0.9990014977533699
14,0.9993339993339992
15,0.9980059820538385
16,0.9995003747189608
17,0.0009970089730807579
18,0.9995003747189608
19,0.9996002398560864
20,0.9996668332500417
21,0.9997144081108097
22,0.9997500937148568
23,0.3333333333333333
24,0.9980059820538385
25,0.9996668332500417
26,0.9980059820538385
27,0.0004992511233150274
28,0.9990014977533699
29,0.9997144081108097
30,0.9997778518271686
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.9997501249375313
5,0.9990019960079839
6,0.0
7,0.4997503744383424
8,0.9980059820538385
9,0.0002498126405196103
10,0.0009970089730807579
11,0.9990014977533699
12,0.9980059820538385
13,0.9980059820538385
14,0.9993339993339992
15,0.9995003747189608
16,0.9996002398560864
17,0.9990014977533699
18,0.9980059820538385
19,0.9996668332500417
20,0.9980059820538385
21,0.9997144081108097
22,0.9997500937148568
23,0.9996002398560864
24,0.9996668332500417
25,0.9993339993339992
26,0.9997144081108097
27,0.9980059820538385
28,0.9980059820538385
29,0.9997500937148568
30,0.0004992511233150274
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9990014977533699
9,0.9993339993339992
10,0.9993339993339992
11,0.9995003747189608
12,0.0009970089730807579
13,0.9995003747189608
14,0.9980059820538385
15,0.9996002398560864
16,0.9996668332500417
17,0.9996002398560864
18,0.0004992511233150274
19,0.9997144081108097
20,0.9996668332500417
21,0.9997500937148568
22,0.00011107408641563923
23,0.0009970089730807579
24,0.0009970089730807579
25,0.9990014977533699
26,0.9997144081108097
27,0.9997500937148568
28,0.9993339993339992
29,0.0009970089730807579
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9980059820538385
5,0.2000799520287827
6,0.9980059820538385
7,0.9990014977533699
8,0.9980059820538385
9,0.9990014977533699
10,0.9993339993339992
11,0.9993339993339992
12,0.9993339993339992
13,0.0009970089730807579
14,0.9995003747189608
15,0.7496877341993504
16,0.9996002398560864
17,0.9997144081108097
18,0.9996668332500417
19,0.9997144081108097
20,0.9995003747189608
21,0.9997500937148568
22,0.9996002398560864
23,0.9996668332500417
24,0.0009970089730807579
25,0.00011107408641563923
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.4997503744383424
30,0.9997144081108097
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.0004992511233150274
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9980059820538385
9,0.9993339993339992
10,0.9990014977533699
11,0.9995003747189608
12,0.9993339993339992
13,0.9980059820538385
14,0.9980059820538385
15,0.9996002398560864
16,0.0009970089730807579
17,0.0001665833749791771
18,0.8569184635156362
19,0.9995003747189608
20,0.9996002398560864
21,0.0009970089730807579
22,0.0009970089730807579
23,0.8887037654115294
24,0.4997503744383424
25,0.0009970089730807579
26,0.0004992511233150274
27,0.9990014977533699
28,0.9993339993339992
29,0.6663336663336663
30,0.7496877341993504
0,0.0
1,0.0
2,0.9980059820538385
3,0.33333333333333326
4,0.9980059820538385
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.0002498126405196103
10,0.9990014977533699
11,0.9995003747189608
12,0.9996002398560864
13,0.9993339993339992
14,0.9995003747189608
15,0.9996668332500417
16,0.0009970089730807579
17,0.9997144081108097
18,0.9980059820538385
19,0.00012495314257153568
20,0.000333000333000333
21,0.0009970089730807579
22,0.4997503744383424
23,0.9996002398560864
24,0.0009970089730807579
25,0.0009970089730807579
26,0.9996668332500417
27,0.9997144081108097
28,0.9980059820538385
29,0.0009970089730807579
30,0.9089339271107879
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.3999600239856086
6,0.9993339993339992
7,0.9980059820538385
8,0.9980059820538385
9,0.9990014977533699
10,0.9993339993339992
11,0.0002498126405196103
12,0.9995003747189608
13,0.0002498126405196103
14,0.9980059820538385
15,0.9995003747189608
16,0.0001998800719568259
17,0.0009970089730807579
18,0.8330834582708646
19,0.9980059820538385
20,0.9996002398560864
21,0.9996668332500417
22,0.0002498126405196103
23,0.0009970089730807579
24,0.9997144081108097
25,0.0009970089730807579
26,0.9997500937148568
27,0.0009970089730807579
28,0.9997778518271686
29,0.9990014977533699
30,0.0004992511233150274
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9993339993339992
7,0.9995003747189608
8,0.9996002398560864
9,0.9990014977533699
10,0.25006245316012987
11,0.9980059820538385
12,0.9993339993339992
13,0.9996668332500417
14,0.0004992511233150274
15,0.6663336663336663
16,0.9995003747189608
17,0.9996002398560864
18,0.9996668332500417
19,0.0009970089730807579
20,0.9997144081108097
21,0.0001427959445951735
22,0.6663336663336663
23,0.42853062973011563
24,0.9997500937148568
25,0.4997503744383424
26,0.1250780957141072
27,0.0009970089730807579
28,0.9980059820538385
29,0.0009970089730807579
30,0.4999167083125104
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.9995003747189608
6,0.9980059820538385
7,0.9996002398560864
8,0.9980059820538385
9,0.9996668332500417
10,0.9997144081108097
11,0.9997500937148568
12,0.9980059820538385
13,0.9990014977533699
14,0.9997778518271686
15,0.9998000599820054
16,0.9998182313914387
17,0.9993339993339992
18,0.9998333749895859
19,0.9998461893409213
20,0.0009970089730807579
21,0.9998571734628293
22,0.9980059820538385
23,0.999866693328001
24,0.0009970089730807579
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9980059820538385
28,0.4997503744383424
29,0.4997503744383424
30,0.9995003747189608
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9993339993339992
7,0.9980059820538385
8,0.9980059820538385
9,0.9995003747189608
10,0.9996002398560864
11,0.9980059820538385
12,0.9990014977533699
13,0.9996668332500417
14,0.0001427959445951735
15,0.0009970089730807579
16,0.8887037654115294
17,0.0009970089730807579
18,0.9990014977533699
19,0.9089339271107879
20,0.9990014977533699
21,0.9993339993339992
22,0.0009970089730807579
23,0.9980059820538385
24,0.9993339993339992
25,0.9995003747189608
26,0.9997144081108097
27,0.0009970089730807579
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9996002398560864
0,0.0
1,0.0
2,0.0009970089730807579
3,0.6663336663336663
4,0.9980059820538385
5,0.9990014977533699
6,0.9993339993339992
7,0.9995003747189608
8,0.0009970089730807579
9,0.4997503744383424
10,0.33333333333333326
11,0.6663336663336663
12,0.9980059820538385
13,0.0009970089730807579
14,0.9996002398560864
15,0.9996668332500417
16,0.0009970089730807579
17,0.9997144081108097
18,0.0004992511233150274
19,0.0009970089730807579
20,0.0009970089730807579
21,0.0009970089730807579
22,0.00012495314257153568
23,0.9980059820538385
24,0.8747969511433212
25,0.0009970089730807579
26,0.33333333333333326
27,0.9997778518271686
28,0.0009970089730807579
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.000333000333000333
6,0.9990014977533699
7,0.9980059820538385
8,0.0009970089730807579
9,0.0002498126405196103
10,0.9980059820538385
11,0.9996002398560864
12,0.9996668332500417
13,0.9993339993339992
14,0.4997503744383424
15,0.6663336663336663
16,0.9995003747189608
17,0.9980059820538385
18,0.9996002398560864
19,0.9996668332500417
20,0.0009970089730807579
21,0.0009970089730807579
22,0.9997144081108097
23,0.2000799520287827
24,0.9997500937148568
25,0.9997144081108097
26,0.9997500937148568
27,0.9997778518271686
28,0.9997778518271686
29,0.9980059820538385
30,9.997000899730081e-05
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.25006245316012987
5,0.3999600239856086
6,0.0009970089730807579
7,0.9980059820538385
8,0.37498438085717856
9,0.4997503744383424
10,0.9993339993339992
11,0.0002498126405196103
12,0.7997201678992605
13,0.9980059820538385
14,0.9990014977533699
15,0.0009970089730807579
16,0.0009970089730807579
17,0.9993339993339992
18,0.0009970089730807579
19,0.9995003747189608
20,0.9980059820538385
21,0.6663336663336663
22,0.9980059820538385
23,0.9996002398560864
24,0.9996668332500417
25,0.9997144081108097
26,0.0009970089730807579
27,0.9997500937148568
28,0.0009970089730807579
29,0.9980059820538385
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.0009970089730807579
4,0.4997503744383424
5,0.9980059820538385
6,0.9990014977533699
7,0.0004992511233150274
8,0.9993339993339992
9,0.9990014977533699
10,0.9995003747189608
11,0.9996002398560864
12,0.9980059820538385
13,0.0009970089730807579
14,0.000333000333000333
15,0.9996668332500417
16,0.9993339993339992
17,0.9980059820538385
18,0.9990014977533699
19,0.9995003747189608
20,0.9993339993339992
21,0.9980059820538385
22,0.9995003747189608
23,0.9996002398560864
24,0.9997144081108097
25,0.9996668332500417
26,0.9997144081108097
27,0.9997500937148568
28,0.9990014977533699
29,0.9997500937148568
30,0.9980059820538385
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.9980059820538385
5,0.0009970089730807579
6,0.9990014977533699
7,0.33333333333333326
8,0.9993339993339992
9,0.9980059820538385
10,0.4997503744383424
11,0.6663336663336663
12,0.0002498126405196103
13,0.0009970089730807579
14,0.9990014977533699
15,0.9995003747189608
16,0.0009970089730807579
17,0.0009970089730807579
18,0.16674995835415624
19,0.4997503744383424
20,0.9996002398560864
21,0.9996668332500417
22,0.0009970089730807579
23,0.9993339993339992
24,0.0009970089730807579
25,0.9995003747189608
26,0.9996002398560864
27,0.9996668332500417
28,0.4997503744383424
29,0.9997144081108097
30,0.9997144081108097
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9993339993339992
5,0.9980059820538385
6,0.0009970089730807579
7,0.9980059820538385
8,0.9995003747189608
9,0.9990014977533699
10,0.9996002398560864
11,0.9993339993339992
12,0.0002498126405196103
13,0.9996668332500417
14,0.9980059820538385
15,0.7997201678992605
16,0.0009970089730807579
17,0.0004992511233150274
18,0.9980059820538385
19,0.0009970089730807579
20,0.9980059820538385
21,0.0009970089730807579
22,0.9997144081108097
23,0.9980059820538385
24,0.0002498126405196103
25,0.9980059820538385
26,0.0009970089730807579
27,0.9997500937148568
28,0.0009970089730807579
29,0.9980059820538385
30,0.9980059820538385
0,0.0
1,0.0
2,0.0009970089730807579
3,0.33333333333333326
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.9990014977533699
8,0.9980059820538385
9,0.9993339993339992
10,0.9980059820538385
11,0.9993339993339992
12,0.9995003747189608
13,0.0004992511233150274
14,0.9995003747189608
15,0.0009970089730807579
16,0.9996002398560864
17,0.33333333333333326
18,0.9980059820538385
19,0.9996002398560864
20,0.9990014977533699
21,0.4997503744383424
22,0.9996668332500417
23,0.49987509367974015
24,0.9980059820538385
25,0.9996668332500417
26,0.9980059820538385
27,0.2500312382856429
28,0.9990014977533699
29,0.9997144081108097
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.7496877341993504
5,0.2000799520287827
6,0.0009970089730807579
7,0.0009970089730807579
8,0.0009970089730807579
9,0.22225924691769408
10,0.9980059820538385
11,0.0009970089730807579
12,0.9990014977533699
13,0.11118516050205486
14,0.0009970089730807579
15,0.0009970089730807579
16,0.0009970089730807579
17,0.9980059820538385
18,0.0009970089730807579
19,0.9980059820538385
20,0.9993339993339992
21,0.9995003747189608
22,0.0009970089730807579
23,0.9990014977533699
24,0.9990014977533699
25,0.0009970089730807579
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9996002398560864
29,0.9996668332500417
30,0.0009970089730807579
0,0.0
1,0.0
2,0.0009970089730807579
3,0.6663336663336663
4,0.9980059820538385
5,0.0004992511233150274
6,0.9980059820538385
7,0.9980059820538385
8,0.9980059820538385
9,0.9980059820538385
10,0.9990014977533699
11,0.9993339993339992
12,0.9995003747189608
13,0.9993339993339992
14,0.9980059820538385
15,0.9995003747189608
16,0.9990014977533699
17,0.9996002398560864
18,0.9990014977533699
19,0.9980059820538385
20,0.0002498126405196103
21,0.0009970089730807579
22,0.9996668332500417
23,0.9997144081108097
24,0.000333000333000333
25,0.33333333333333326
26,0.9980059820538385
27,0.9980059820538385
28,0.5998400959424345
29,0.9997500937148568
30,0.9997778518271686
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.6663336663336663
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.9980059820538385
9,0.9993339993339992
10,0.9995003747189608
11,0.9996002398560864
12,0.9980059820538385
13,0.9996668332500417
14,0.9980059820538385
15,0.6663336663336663
16,0.9990014977533699
17,0.9993339993339992
18,0.7496877341993504
19,0.9980059820538385
20,0.9995003747189608
21,0.9997144081108097
22,0.9997500937148568
23,0.9980059820538385
24,0.9990014977533699
25,0.9980059820538385
26,0.9997778518271686
27,0.9998000599820054
28,0.9993339993339992
29,0.9996002398560864
30,0.9993339993339992
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.9980059820538385
5,0.0009970089730807579
6,0.9980059820538385
7,0.9990014977533699
8,0.000333000333000333
9,0.7496877341993504
10,0.9990014977533699
11,0.0009970089730807579
12,0.9980059820538385
13,0.9993339993339992
14,0.9995003747189608
15,0.9990014977533699
16,0.9993339993339992
17,0.9995003747189608
18,0.0009970089730807579
19,0.9996002398560864
20,0.8330834582708646
21,0.8330834582708646
22,0.0009970089730807579
23,0.0009970089730807579
24,0.0009970089730807579
25,0.9996668332500417
26,0.0002498126405196103
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9980059820538385
30,0.9980059820538385
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.9980059820538385
7,0.9990014977533699
8,0.9980059820538385
9,0.9980059820538385
10,0.9990014977533699
11,0.9980059820538385
12,0.0009970089730807579
13,0.9980059820538385
14,0.7997201678992605
15,0.0002498126405196103
16,0.9980059820538385
17,0.9990014977533699
18,0.7997201678992605
19,0.4997503744383424
20,0.0009970089730807579
21,0.9980059820538385
22,0.0009970089730807579
23,0.9993339993339992
24,0.0009970089730807579
25,0.6663336663336663
26,0.9995003747189608
27,0.0009970089730807579
28,0.9996002398560864
29,0.0004992511233150274
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9996668887408395
4,0.9990019960079839
5,0.0
6,0.16674995835415624
7,0.9980059820538385
8,0.4997503744383424
9,0.9980059820538385
10,0.6663336663336663
11,0.9990014977533699
12,0.9993339993339992
13,0.0009970089730807579
14,0.9990014977533699
15,0.0009970089730807579
16,0.9995003747189608
17,0.9996002398560864
18,0.9996668332500417
19,0.0009970089730807579
20,0.0002498126405196103
21,0.9980059820538385
22,0.9997144081108097
23,0.0009970089730807579
24,0.0009970089730807579
25,0.0009970089730807579
26,0.9980059820538385
27,0.9980059820538385
28,0.9990014977533699
29,0.0004992511233150274
30,0.9980059820538385
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9990014977533699
5,0.4997503744383424
6,0.9980059820538385
7,0.0004992511233150274
8,0.6663336663336663
9,0.9993339993339992
10,0.0009970089730807579
11,0.9980059820538385
12,0.9980059820538385
13,0.9980059820538385
14,0.9990014977533699
15,0.9995003747189608
16,0.0009970089730807579
17,0.0009970089730807579
18,0.9996002398560864
19,0.0009970089730807579
20,0.9996668332500417
21,0.9980059820538385
22,0.9990014977533699
23,0.0009970089730807579
24,0.9997144081108097
25,0.9997500937148568
26,0.3999600239856086
27,0.0009970089730807579
28,0.0009970089730807579
29,0.000333000333000333
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9980059820538385
5,0.0004992511233150274
6,0.6663336663336663
7,0.0009970089730807579
8,0.4997503744383424
9,0.9980059820538385
10,0.9993339993339992
11,0.0009970089730807579
12,0.9993339993339992
13,0.9995003747189608
14,0.0002498126405196103
15,0.0001998800719568259
16,0.0002498126405196103
17,0.7997201678992605
18,0.9980059820538385
19,0.9996668332500417
20,0.33333333333333326
21,0.0009970089730807579
22,0.9980059820538385
23,0.9980059820538385
24,0.0004992511233150274
25,0.9990014977533699
26,0.0004992511233150274
27,0.9997144081108097
28,0.0004992511233150274
29,0.9997500937148568
30,0.0004992511233150274
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.5998400959424345
6,0.9980059820538385
7,0.9980059820538385
8,0.9993339993339992
9,0.9990014977533699
10,0.9990014977533699
11,0.0009970089730807579
12,0.33333333333333326
13,0.9993339993339992
14,0.9990014977533699
15,0.9993339993339992
16,0.9995003747189608
17,0.0009970089730807579
18,0.9995003747189608
19,0.9996002398560864
20,0.9996002398560864
21,0.9980059820538385
22,0.0001665833749791771
23,0.9980059820538385
24,0.0009970089730807579
25,0.9990014977533699
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9990019960079839
4,0.9996668887408395
5,0.0
6,0.9980059820538385
7,0.9980059820538385
8,0.9980059820538385
9,0.9996002398560864
10,0.9980059820538385
11,0.9996668332500417
12,0.9990014977533699
13,0.9997144081108097
14,0.9990014977533699
15,0.9980059820538385
16,0.9990014977533699
17,0.9997500937148568
18,0.9980059820538385
19,0.9980059820538385
20,0.9980059820538385
21,0.9995003747189608
22,0.9993339993339992
23,0.9990014977533699
24,0.9980059820538385
25,0.9997778518271686
26,0.9995003747189608
27,0.9998000599820054
28,0.9998182313914387
29,0.9990014977533699
30,0.9996002398560864
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.25006245316012987
5,0.9990014977533699
6,0.9980059820538385
7,0.9980059820538385
8,0.4999375234287143
9,0.9993339993339992
10,0.9995003747189608
11,0.0001665833749791771
12,0.9996668332500417
13,0.9996002398560864
14,0.9980059820538385
15,0.9996668332500417
16,0.9997144081108097
17,0.0002498126405196103
18,0.25006245316012987
19,0.9990014977533699
20,0.9993339993339992
21,0.9997500937148568
22,0.9980059820538385
23,0.9997778518271686
24,0.9980059820538385
25,0.9980059820538385
26,0.9998000599820054
27,0.0009970089730807579
28,0.0002498126405196103
29,0.0009970089730807579
30,0.9995003747189608
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9990014977533699
5,0.0009970089730807579
6,0.9993339993339992
7,0.9980059820538385
8,0.9995003747189608
9,0.9990014977533699
10,0.9980059820538385
11,0.9990014977533699
12,0.9996002398560864
13,0.0009970089730807579
14,0.9993339993339992
15,0.9980059820538385
16,0.9996668332500417
17,0.9997144081108097
18,0.9995003747189608
19,0.9980059820538385
20,0.0009970089730807579
21,0.9997500937148568
22,0.9980059820538385
23,0.9997778518271686
24,0.9996002398560864
25,0.9998000599820054
26,0.4997503744383424
27,0.9996668332500417
28,0.9997144081108097
29,0.9990014977533699
30,0.4997503744383424
0,0.0
1,0.0
2,0.9980059820538385
3,0.33333333333333326
4,0.9980059820538385
5,0.9990014977533699
6,0.000333000333000333
7,0.9993339993339992
8,0.9995003747189608
9,0.9996002398560864
10,0.9990014977533699
11,0.9996668332500417
12,0.0009970089730807579
13,0.9993339993339992
14,0.9995003747189608
15,0.9997144081108097
16,0.4997503744383424
17,0.9996002398560864
18,0.9997500937148568
19,0.9996668332500417
20,0.9997144081108097
21,0.9997778518271686
22,0.9980059820538385
23,0.00011107408641563923
24,0.9997778518271686
25,0.9998000599820054
26,0.00012495314257153568
27,0.9980059820538385
28,0.9980059820538385
29,0.9990014977533699
30,0.9997500937148568
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9990014977533699
5,0.000333000333000333
6,0.7496877341993504
7,0.9980059820538385
8,0.9980059820538385
9,0.9995003747189608
10,0.9980059820538385
11,0.9990014977533699
12,0.9996002398560864
13,0.0001665833749791771
14,0.000333000333000333
15,0.8569184635156362
16,0.9980059820538385
17,0.9980059820538385
18,0.9980059820538385
19,0.0009970089730807579
20,0.9980059820538385
21,0.0004992511233150274
22,0.9990014977533699
23,0.9980059820538385
24,0.9993339993339992
25,0.9980059820538385
26,0.9980059820538385
27,0.0009970089730807579
28,0.9980059820538385
29,0.0004992511233150274
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9993339993339992
6,0.9995003747189608
7,0.0001998800719568259
8,0.9990014977533699
9,0.9980059820538385
10,0.9980059820538385
11,0.9980059820538385
12,0.9996668332500417
13,0.9997144081108097
14,0.0009970089730807579
15,0.4997503744383424
16,0.9997500937148568
17,0.9993339993339992
18,0.9997778518271686
19,0.9990014977533699
20,0.33333333333333326
21,0.9995003747189608
22,0.9980059820538385
23,0.0001998800719568259
24,0.9998182313914387
25,0.9980059820538385
26,0.9998333749895859
27,0.9980059820538385
28,0.9996668332500417
29,0.9997144081108097
30,0.9998461893409213
0,0.0
1,0.0
2,0.9980059820538385
3,0.0009970089730807579
4,0.25006245316012987
5,0.9980059820538385
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.9980059820538385
11,0.9990014977533699
12,0.9993339993339992
13,0.9995003747189608
14,0.9996002398560864
15,0.9995003747189608
16,0.0009970089730807579
17,0.9996668332500417
18,0.0009970089730807579
19,0.49987509367974015
20,0.9990014977533699
21,0.9996668332500417
22,0.9993339993339992
23,0.5998400959424345
24,0.9996002398560864
25,0.9980059820538385
26,0.9996668332500417
27,0.9997144081108097
28,0.9997144081108097
29,0.9997500937148568
30,0.9997778518271686
0,0.0
1,0.0
2,0.9980059820538385
3,0.33333333333333326
4,0.9990014977533699
5,0.9980059820538385
6,0.9993339993339992
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.9995003747189608
11,0.0004992511233150274
12,0.9995003747189608
13,0.9996002398560864
14,0.9996002398560864
15,0.9996668332500417
16,0.9997144081108097
17,0.9997500937148568
18,0.9996668332500417
19,0.9997778518271686
20,0.0009970089730807579
21,0.0009970089730807579
22,0.6663336663336663
23,0.9998000599820054
24,0.0009970089730807579
25,0.9997144081108097
26,0.4999167083125104
27,0.9997500937148568
28,0.0009970089730807579
29,0.7496877341993504
30,0.9997778518271686
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.9980059820538385
7,0.9993339993339992
8,0.0009970089730807579
9,0.0009970089730807579
10,0.9995003747189608
11,0.9980059820538385
12,0.9996002398560864
13,0.0001665833749791771
14,0.9990014977533699
15,0.9993339993339992
16,0.9995003747189608
17,0.9980059820538385
18,0.9980059820538385
19,0.9980059820538385
20,0.9997144081108097
21,0.00012495314257153568
22,0.0009970089730807579
23,0.0009970089730807579
24,0.0009970089730807579
25,0.9980059820538385
26,0.9990014977533699
27,0.0004992511233150274
28,0.9980059820538385
29,0.9996002398560864
30,0.9996668332500417
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.9990014977533699
7,0.9993339993339992
8,0.9995003747189608
9,0.9995003747189608
10,0.9996002398560864
11,0.9980059820538385
12,0.0001665833749791771
13,0.8569184635156362
14,0.0009970089730807579
15,0.9980059820538385
16,0.8747969511433212
17,0.9980059820538385
18,0.9980059820538385
19,0.9996002398560864
20,0.9996668332500417
21,0.0009970089730807579
22,0.0009970089730807579
23,0.0009970089730807579
24,0.9997144081108097
25,0.0009970089730807579
26,0.9997500937148568
27,0.0009970089730807579
28,0.9980059820538385
29,0.9990014977533699
30,0.9997778518271686
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9995004995004996
4,0.0
5,0.9980059820538385
6,0.4997503744383424
7,0.9990014977533699
8,0.9980059820538385
9,0.0009970089730807579
10,0.9980059820538385
11,0.0009970089730807579
12,0.9980059820538385
13,0.9990014977533699
14,0.9993339993339992
15,0.9990014977533699
16,0.9993339993339992
17,0.9995003747189608
18,0.9995003747189608
19,0.9996002398560864
20,0.9996002398560864
21,0.9996668332500417
22,0.9997144081108097
23,0.9993339993339992
24,0.9997500937148568
25,0.9996668332500417
26,0.9997144081108097
27,0.9980059820538385
28,0.00011107408641563923
29,0.9997500937148568
30,0.9997778518271686
0,0.0
1,0.0
2,0.9980059820538385
3,0.6663336663336663
4,0.25006245316012987
5,0.9980059820538385
6,0.9990014977533699
7,0.0009970089730807579
8,0.9980059820538385
9,0.000333000333000333
10,0.9980059820538385
11,0.0009970089730807579
12,0.9980059820538385
13,0.9980059820538385
14,0.0004992511233150274
15,0.9990014977533699
16,0.9995003747189608
17,0.9980059820538385
18,0.9993339993339992
19,0.9980059820538385
20,0.9996002398560864
21,0.9990014977533699
22,0.9996668332500417
23,0.9995003747189608
24,0.9996002398560864
25,0.9997144081108097
26,0.9996668332500417
27,0.00012495314257153568
28,0.0009970089730807579
29,0.9980059820538385
30,0.9997144081108097
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.000333000333000333
5,0.9980059820538385
6,0.0009970089730807579
7,0.9980059820538385
8,0.0004992511233150274
9,0.9993339993339992
10,0.9996002398560864
11,0.0009970089730807579
12,0.0009970089730807579
13,0.7141225189204627
14,0.9990014977533699
15,0.9996668332500417
16,0.9990014977533699
17,0.9997144081108097
18,0.9997500937148568
19,0.9993339993339992
20,0.9995003747189608
21,0.9997778518271686
22,0.9980059820538385
23,0.0009970089730807579
24,0.9998000599820054
25,9.088430428065073e-05
26,0.9996002398560864
27,0.9996668332500417
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9990019960079839
4,0.0
5,0.9990014977533699
6,0.9990014977533699
7,0.0009970089730807579
8,0.9980059820538385
9,0.9980059820538385
10,0.0004992511233150274
11,0.9993339993339992
12,0.9995003747189608
13,0.9996002398560864
14,0.9996668332500417
15,0.9990014977533699
16,0.9997144081108097
17,0.9997500937148568
18,0.33333333333333326
19,0.9993339993339992
20,0.9997778518271686
21,0.9998000599820054
22,0.9995003747189608
23,0.9998182313914387
24,0.9998333749895859
25,7.690532953933707e-05
26,0.9980059820538385
27,0.42853062973011563
28,0.9996002398560864
29,0.0009970089730807579
30,0.9996668332500417
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.9993339993339992
7,0.9990014977533699
8,0.9995003747189608
9,0.9996002398560864
10,0.0001665833749791771
11,0.9980059820538385
12,0.0009970089730807579
13,0.0009970089730807579
14,0.9993339993339992
15,0.4997503744383424
16,0.4997503744383424
17,0.6663336663336663
18,0.9995003747189608
19,0.9997144081108097
20,0.0009970089730807579
21,0.9996002398560864
22,0.0009970089730807579
23,0.9997500937148568
24,0.9996668332500417
25,0.33333333333333326
26,0.9997778518271686
27,0.9997144081108097
28,0.9980059820538385
29,0.9997500937148568
30,0.9998000599820054
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9993339993339992
7,0.9990014977533699
8,0.0009970089730807579
9,0.9995003747189608
10,0.9980059820538385
11,0.8747969511433212
12,0.9990014977533699
13,0.4997503744383424
14,0.9995003747189608
15,0.9996002398560864
16,0.9996668332500417
17,0.0009970089730807579
18,0.9997144081108097
19,0.9980059820538385
20,0.9993339993339992
21,0.9997500937148568
22,0.9997778518271686
23,0.0009970089730807579
24,0.4997503744383424
25,0.9995003747189608
26,0.6663336663336663
27,0.9996002398560864
28,0.9998000599820054
29,0.9998182313914387
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.3999600239856086
6,0.9990014977533699
7,0.9993339993339992
8,0.0009970089730807579
9,0.9993339993339992
10,0.9980059820538385
11,0.9995003747189608
12,0.9996002398560864
13,0.4997503744383424
14,0.9980059820538385
15,0.9980059820538385
16,0.0001998800719568259
17,0.9990014977533699
18,0.9993339993339992
19,0.9995003747189608
20,0.9996002398560864
21,0.9996668332500417
22,0.0001665833749791771
23,0.8569184635156362
24,0.0009970089730807579
25,0.0009970089730807579
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9980059820538385
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.33333333333333326
4,0.9980059820538385
5,0.0009970089730807579
6,0.9980059820538385
7,0.9990014977533699
8,0.9990014977533699
9,0.9980059820538385
10,0.0009970089730807579
11,0.9980059820538385
12,0.9980059820538385
13,0.0004992511233150274
14,0.9993339993339992
15,0.9995003747189608
16,0.9993339993339992
17,0.9995003747189608
18,0.9990014977533699
19,0.1428979504391916
20,0.9980059820538385
21,0.0009970089730807579
22,0.9996002398560864
23,0.9996668332500417
24,0.0009970089730807579
25,0.9996002398560864
26,0.9980059820538385
27,0.0009970089730807579
28,0.9996668332500417
29,0.9997144081108097
30,0.9997144081108097
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.9995003747189608
9,0.9980059820538385
10,0.0009970089730807579
11,0.7997201678992605
12,0.0009970089730807579
13,0.9980059820538385
14,0.9990014977533699
15,0.0009970089730807579
16,0.0009970089730807579
17,0.9990014977533699
18,0.33333333333333326
19,0.9980059820538385
20,0.9990014977533699
21,0.0009970089730807579
22,0.0009970089730807579
23,0.9993339993339992
24,0.9995003747189608
25,0.9996002398560864
26,0.9980059820538385
27,0.9996668332500417
28,0.9990014977533699
29,0.0009970089730807579
30,0.9997144081108097
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.25006245316012987
5,0.9980059820538385
6,0.9993339993339992
7,0.9990014977533699
8,0.0009970089730807579
9,0.9993339993339992
10,0.7496877341993504
11,0.9980059820538385
12,0.0009970089730807579
13,0.0009970089730807579
14,0.9995003747189608
15,0.9980059820538385
16,0.9990014977533699
17,0.0001998800719568259
18,0.8569184635156362
19,0.0009970089730807579
20,0.9980059820538385
21,0.0009970089730807579
22,0.9990014977533699
23,0.9980059820538385
24,0.000333000333000333
25,0.9996668332500417
26,0.9997144081108097
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9997500937148568
30,0.9993339993339992
0,0.0
1,0.9990019960079839
2,0.0
3,0.33333333333333326
4,0.0009970089730807579
5,0.9980059820538385
6,0.0009970089730807579
7,0.9980059820538385
8,0.9990014977533699
9,0.9980059820538385
10,0.9990014977533699
11,0.9980059820538385
12,0.9993339993339992
13,0.9993339993339992
14,0.9995003747189608
15,0.9980059820538385
16,0.9996002398560864
17,0.9990014977533699
18,0.0002498126405196103
19,0.0009970089730807579
20,0.9995003747189608
21,0.9996668332500417
22,0.9997144081108097
23,0.9996002398560864
24,0.9996668332500417
25,0.9997144081108097
26,0.9997500937148568
27,0.9997500937148568
28,0.9997778518271686
29,0.9993339993339992
30,0.0009970089730807579
0,0.0
1,0.0
2,0.0009970089730807579
3,0.6663336663336663
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.0009970089730807579
8,0.9980059820538385
9,0.9980059820538385
10,0.9980059820538385
11,0.0004992511233150274
12,0.9990014977533699
13,0.9993339993339992
14,0.0004992511233150274
15,0.33333333333333326
16,0.9980059820538385
17,0.9995003747189608
18,0.9996002398560864
19,0.0001665833749791771
20,0.9995003747189608
21,0.0009970089730807579
22,0.8569184635156362
23,0.9980059820538385
24,0.4997503744383424
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9996002398560864
28,0.0009970089730807579
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.0
5,0.9990014977533699
6,0.9993339993339992
7,0.9980059820538385
8,0.0009970089730807579
9,0.6663336663336663
10,0.0009970089730807579
11,0.0009970089730807579
12,0.9980059820538385
13,0.9990014977533699
14,0.9990014977533699
15,0.9993339993339992
16,0.9995003747189608
17,0.4997503744383424
18,0.0009970089730807579
19,0.9995003747189608
20,0.9980059820538385
21,0.9996002398560864
22,0.9996002398560864
23,0.9996668332500417
24,0.9997144081108097
25,0.9990014977533699
26,0.9996668332500417
27,0.9997144081108097
28,0.9997500937148568
29,0.9997778518271686
30,0.9997500937148568
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9980059820538385
5,0.9980059820538385
6,0.9993339993339992
7,0.0001998800719568259
8,0.9995003747189608
9,0.9990014977533699
10,0.9996002398560864
11,0.9996668332500417
12,0.9997144081108097
13,0.9993339993339992
14,0.9997500937148568
15,0.9997778518271686
16,0.9995003747189608
17,0.0009970089730807579
18,0.9998000599820054
19,0.9998182313914387
20,0.9996002398560864
21,0.9996668332500417
22,0.9980059820538385
23,0.0004992511233150274
24,0.9980059820538385
25,0.9997144081108097
26,0.9990014977533699
27,0.9997500937148568
28,0.9980059820538385
29,0.9993339993339992
30,0.9998333749895859
0,0.0
1,0.0
2,0.0009970089730807579
3,0.33333333333333326
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.4997503744383424
9,0.9990014977533699
10,0.9993339993339992
11,0.9980059820538385
12,0.9995003747189608
13,0.9996002398560864
14,0.9996668332500417
15,0.0009970089730807579
16,0.9996668332500417
17,0.9997144081108097
18,0.9995003747189608
19,0.0009970089730807579
20,0.9996002398560864
21,0.4997503744383424
22,0.9997500937148568
23,0.9997778518271686
24,0.9998000599820054
25,0.9998182313914387
26,0.9980059820538385
27,0.9996668332500417
28,0.0004992511233150274
29,0.6663336663336663
30,0.9998333749895859
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9990014977533699
5,0.0009970089730807579
6,0.9993339993339992
7,0.0009970089730807579
8,0.9995003747189608
9,0.0009970089730807579
10,0.9996002398560864
11,0.9996668332500417
12,0.6663336663336663
13,0.9980059820538385
14,0.9997144081108097
15,0.9997500937148568
16,0.9980059820538385
17,0.9990014977533699
18,0.4997503744383424
19,0.000333000333000333
20,0.7496877341993504
21,0.9980059820538385
22,0.0009970089730807579
23,0.49987509367974015
24,0.6663336663336663
25,0.6663336663336663
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9980059820538385
29,0.0004992511233150274
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9990019960079839
4,0.0
5,0.9980059820538385
6,0.9993339993339992
7,0.9995003747189608
8,0.9996002398560864
9,0.9980059820538385
10,0.9990014977533699
11,0.9996668332500417
12,0.9980059820538385
13,0.9980059820538385
14,0.9997144081108097
15,0.9990014977533699
16,0.9980059820538385
17,0.9990014977533699
18,0.9980059820538385
19,0.9997500937148568
20,0.9997778518271686
21,0.9997500937148568
22,0.9980059820538385
23,0.9998000599820054
24,0.9990014977533699
25,0.9998182313914387
26,0.9998333749895859
27,0.9993339993339992
28,0.9995003747189608
29,0.9998461893409213
30,0.9980059820538385
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.14293874053976866
8,0.0004992511233150274
9,0.9980059820538385
10,0.9993339993339992
11,0.9995003747189608
12,0.9996002398560864
13,0.9996668332500417
14,0.0001427959445951735
15,0.0009970089730807579
16,0.9980059820538385
17,0.0009970089730807579
18,0.9980059820538385
19,0.0009970089730807579
20,0.9990014977533699
21,0.4997503744383424
22,0.9997500937148568
23,0.9990014977533699
24,0.0009970089730807579
25,0.6663336663336663
26,0.4997503744383424
27,0.9993339993339992
28,0.9995003747189608
29,0.9997778518271686
30,0.9996002398560864
0,0.0
1,0.0
2,0.9980059820538385
3,0.6663336663336663
4,0.9980059820538385
5,0.3999600239856086
6,0.0009970089730807579
7,0.9980059820538385
8,0.9993339993339992
9,0.9990014977533699
10,0.9980059820538385
11,0.9980059820538385
12,0.4997503744383424
13,0.9990014977533699
14,0.9990014977533699
15,0.9995003747189608
16,0.9996002398560864
17,0.9993339993339992
18,0.9996668332500417
19,0.9995003747189608
20,0.0001427959445951735
21,0.8747969511433212
22,0.0009970089730807579
23,0.9993339993339992
24,0.9996002398560864
25,0.9980059820538385
26,0.9996668332500417
27,0.9980059820538385
28,0.9980059820538385
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.9993339993339992
10,0.9995003747189608
11,0.9990014977533699
12,0.9996002398560864
13,0.0001665833749791771
14,0.9980059820538385
15,0.9997144081108097
16,0.9980059820538385
17,0.9997500937148568
18,0.9997778518271686
19,0.9998000599820054
20,0.0004992511233150274
21,0.9998182313914387
22,0.9980059820538385
23,0.9995003747189608
24,0.0009970089730807579
25,0.9998333749895859
26,0.9998461893409213
27,0.9980059820538385
28,0.9990014977533699
29,0.9980059820538385
30,0.9995003747189608
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9990014977533699
5,0.000333000333000333
6,0.9980059820538385
7,0.9995003747189608
8,0.7498438085717856
9,0.0009970089730807579
10,0.9996002398560864
11,0.9980059820538385
12,0.9980059820538385
13,0.9996668332500417
14,0.9980059820538385
15,0.9990014977533699
16,0.4997503744383424
17,0.9993339993339992
18,0.9997144081108097
19,0.9997500937148568
20,0.9997778518271686
21,0.9998000599820054
22,0.49987509367974015
23,0.9990014977533699
24,0.9998182313914387
25,0.9998333749895859
26,7.690532953933707e-05
27,0.9980059820538385
28,0.0009970089730807579
29,0.000333000333000333
30,0.9995003747189608
0,0.0
1,0.0
2,0.0009970089730807579
3,0.33333333333333326
4,0.9980059820538385
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.2500312382856429
9,0.9980059820538385
10,0.9993339993339992
11,0.9995003747189608
12,0.9996002398560864
13,0.9980059820538385
14,0.9980059820538385
15,0.0004992511233150274
16,0.9990014977533699
17,0.9980059820538385
18,0.9996668332500417
19,0.9993339993339992
20,0.9997144081108097
21,0.9995003747189608
22,0.25006245316012987
23,0.9980059820538385
24,0.0009970089730807579
25,0.9997500937148568
26,0.9997778518271686
27,0.9990014977533699
28,0.9996002398560864
29,0.9996668332500417
30,0.9998182313914387
0,0.0
1,0.0
2,0.9980059820538385
3,0.0004992511233150274
4,0.6663336663336663
5,0.9980059820538385
6,0.0004992511233150274
7,0.0009970089730807579
8,0.2000799520287827
9,0.9980059820538385
10,0.0009970089730807579
11,0.0009970089730807579
12,0.4997503744383424
13,0.9990014977533699
14,0.9980059820538385
15,0.0009970089730807579
16,0.4997503744383424
17,0.0009970089730807579
18,0.0009970089730807579
19,0.0009970089730807579
20,0.9993339993339992
21,0.9980059820538385
22,0.0009970089730807579
23,0.9995003747189608
24,0.0009970089730807579
25,0.9980059820538385
26,0.0004992511233150274
27,0.9990014977533699
28,0.9996002398560864
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.0004992511233150274
5,0.9980059820538385
6,0.9980059820538385
7,0.9993339993339992
8,0.9990014977533699
9,0.000333000333000333
10,0.9990014977533699
11,0.9995003747189608
12,0.9996002398560864
13,0.0001665833749791771
14,0.8569184635156362
15,0.0009970089730807579
16,0.9980059820538385
17,0.9993339993339992
18,0.0009970089730807579
19,0.9995003747189608
20,0.9995003747189608
21,0.0009970089730807579
22,0.9996002398560864
23,0.9980059820538385
24,0.8998300509847045
25,0.9996002398560864
26,0.0009970089730807579
27,0.9996668332500417
28,0.1250780957141072
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.25006245316012987
5,0.0009970089730807579
6,0.6663336663336663
7,0.0009970089730807579
8,0.9980059820538385
9,0.0009970089730807579
10,0.0009970089730807579
11,0.0009970089730807579
12,0.9980059820538385
13,0.0009970089730807579
14,0.0009970089730807579
15,0.0009970089730807579
16,0.9990014977533699
17,0.9993339993339992
18,0.9995003747189608
19,0.9990014977533699
20,0.0009970089730807579
21,0.0009970089730807579
22,0.9996002398560864
23,0.4997503744383424
24,0.6663336663336663
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9980059820538385
28,0.0009970089730807579
29,0.9990014977533699
30,0.0009970089730807579
0,0.0
1,0.0
2,0.0009970089730807579
3,0.6663336663336663
4,0.25006245316012987
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.9980059820538385
9,0.9993339993339992
10,0.0004992511233150274
11,0.9995003747189608
12,0.9980059820538385
13,0.9996002398560864
14,0.9996668332500417
15,0.9980059820538385
16,0.9990014977533699
17,0.9990014977533699
18,0.9997144081108097
19,0.00012495314257153568
20,0.9993339993339992
21,0.9980059820538385
22,0.9995003747189608
23,0.33333333333333326
24,0.0009970089730807579
25,0.0009970089730807579
26,0.9996002398560864
27,0.0009970089730807579
28,0.0009970089730807579
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.33333333333333326
7,0.9980059820538385
8,0.3999600239856086
9,0.0009970089730807579
10,0.9980059820538385
11,0.0009970089730807579
12,0.0004992511233150274
13,0.0009970089730807579
14,0.0009970089730807579
15,0.0009970089730807579
16,0.0009970089730807579
17,0.9990014977533699
18,0.9980059820538385
19,0.4997503744383424
20,0.0009970089730807579
21,0.9993339993339992
22,0.9995003747189608
23,0.0009970089730807579
24,0.0009970089730807579
25,0.0009970089730807579
26,0.9980059820538385
27,0.9980059820538385
28,0.0004992511233150274
29,0.0004992511233150274
30,0.9996002398560864
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9993339993339992
5,0.0009970089730807579
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.9980059820538385
10,0.0002498126405196103
11,0.9995003747189608
12,0.9990014977533699
13,0.0009970089730807579
14,0.9996002398560864
15,0.000333000333000333
16,0.9980059820538385
17,0.9996668332500417
18,0.9997144081108097
19,0.9997500937148568
20,0.9995003747189608
21,0.9997778518271686
22,0.0009970089730807579
23,0.4997503744383424
24,0.9998000599820054
25,0.9998182313914387
26,0.9996002398560864
27,0.4997503744383424
28,0.9996668332500417
29,0.9998333749895859
30,0.9997144081108097
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.9995003747189608
7,0.9996002398560864
8,0.9996668332500417
9,0.9997144081108097
10,0.9980059820538385
11,0.9997500937148568
12,0.9997778518271686
13,0.9998000599820054
14,0.9980059820538385
15,0.9998182313914387
16,0.9990014977533699
17,0.000333000333000333
18,0.9998333749895859
19,0.9998461893409213
20,0.0009970089730807579
21,0.9990014977533699
22,0.9993339993339992
23,0.9998571734628293
24,0.0009970089730807579
25,0.9980059820538385
26,0.9980059820538385
27,0.9998461893409213
28,0.9995003747189608
29,0.0009970089730807579
30,0.9980059820538385
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9990014977533699
5,0.4997503744383424
6,0.9980059820538385
7,0.9993339993339992
8,0.9980059820538385
9,0.9980059820538385
10,0.9990014977533699
11,0.9980059820538385
12,0.37498438085717856
13,0.9995003747189608
14,0.9993339993339992
15,0.9995003747189608
16,0.0009970089730807579
17,0.9996002398560864
18,0.9996002398560864
19,0.9980059820538385
20,0.9996668332500417
21,0.9996668332500417
22,0.9997144081108097
23,0.9990014977533699
24,0.0009970089730807579
25,0.9997500937148568
26,0.0001427959445951735
27,0.9997778518271686
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9990014977533699
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9990019960079839
4,0.0
5,0.9980059820538385
6,0.000333000333000333
7,0.0009970089730807579
8,0.9980059820538385
9,0.25006245316012987
10,0.9980059820538385
11,0.9980059820538385
12,0.9980059820538385
13,0.9990014977533699
14,0.9980059820538385
15,0.9993339993339992
16,0.0009970089730807579
17,0.9995003747189608
18,0.9990014977533699
19,0.9996002398560864
20,0.0009970089730807579
21,0.9996668332500417
22,0.0009970089730807579
23,0.0009970089730807579
24,0.4997503744383424
25,0.0009970089730807579
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9997144081108097
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9993339993339992
5,0.0002498126405196103
6,0.0002498126405196103
7,0.0002498126405196103
8,0.9980059820538385
9,0.9990014977533699
10,0.9996002398560864
11,0.9980059820538385
12,0.9996668332500417
13,0.9997144081108097
14,0.9980059820538385
15,0.9993339993339992
16,0.9997500937148568
17,0.9997778518271686
18,0.9998000599820054
19,0.9990014977533699
20,0.9993339993339992
21,0.9998182313914387
22,0.0004992511233150274
23,0.9998333749895859
24,0.0004992511233150274
25,7.690532953933707e-05
26,0.0009970089730807579
27,0.06671998933546623
28,0.9980059820538385
29,0.0004992511233150274
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.9995003747189608
9,0.0001998800719568259
10,0.9980059820538385
11,0.9996668332500417
12,0.4997503744383424
13,0.9980059820538385
14,0.9997144081108097
15,0.9990014977533699
16,0.9993339993339992
17,0.9980059820538385
18,0.000333000333000333
19,0.9997500937148568
20,0.9997778518271686
21,0.0009970089730807579
22,0.9995003747189608
23,0.9998000599820054
24,0.9996002398560864
25,0.7496877341993504
26,0.9998182313914387
27,0.9980059820538385
28,0.9996668332500417
29,0.9998333749895859
30,0.9997144081108097
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9995004995004996
4,0.0
5,0.9993339993339992
6,0.0002498126405196103
7,0.9980059820538385
8,0.9980059820538385
9,0.9980059820538385
10,0.9980059820538385
11,0.0009970089730807579
12,0.9996002398560864
13,0.4997503744383424
14,0.9990014977533699
15,0.9993339993339992
16,0.9996668332500417
17,0.0004992511233150274
18,0.9995003747189608
19,0.9996002398560864
20,0.9997144081108097
21,0.9996668332500417
22,0.0009970089730807579
23,0.9997500937148568
24,0.9980059820538385
25,0.9980059820538385
26,0.33333333333333326
27,0.9997778518271686
28,0.9998000599820054
29,0.9997144081108097
30,0.9998182313914387
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9980059820538385
5,0.7997201678992605
6,0.16674995835415624
7,0.9980059820538385
8,0.9990014977533699
9,0.9980059820538385
10,0.9993339993339992
11,0.9980059820538385
12,0.0009970089730807579
13,0.9993339993339992
14,0.0002498126405196103
15,0.4997503744383424
16,0.9995003747189608
17,0.9980059820538385
18,0.7997201678992605
19,0.9996002398560864
20,0.9990014977533699
21,0.9996668332500417
22,0.9997144081108097
23,0.9993339993339992
24,0.9997500937148568
25,0.0009970089730807579
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.0002498126405196103
30,0.9980059820538385
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9980059820538385
5,0.0009970089730807579
6,0.9990014977533699
7,0.4997503744383424
8,0.9993339993339992
9,0.0002498126405196103
10,0.9980059820538385
11,0.33333333333333326
12,0.9990014977533699
13,0.9995003747189608
14,0.9996002398560864
15,0.9980059820538385
16,0.9993339993339992
17,0.9996668332500417
18,0.9997144081108097
19,0.9995003747189608
20,0.9996002398560864
21,0.9997500937148568
22,0.9997778518271686
23,0.9980059820538385
24,0.0009970089730807579
25,0.9996668332500417
26,0.9998000599820054
27,0.9998182313914387
28,0.9997144081108097
29,0.9998333749895859
30,0.9997500937148568
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.000333000333000333
7,0.0004992511233150274
8,0.9980059820538385
9,0.9990014977533699
10,0.7496877341993504
11,0.0009970089730807579
12,0.16674995835415624
13,0.9980059820538385
14,0.9996002398560864
15,0.9980059820538385
16,0.9993339993339992
17,0.9993339993339992
18,0.9980059820538385
19,0.9995003747189608
20,0.9996002398560864
21,0.9996668332500417
22,0.9996668332500417
23,0.9990014977533699
24,0.9997144081108097
25,0.9997500937148568
26,0.0002498126405196103
27,0.9980059820538385
28,0.9980059820538385
29,0.9997778518271686
30,0.9997144081108097
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9980059820538385
5,0.9990014977533699
6,0.9993339993339992
7,0.9995003747189608
8,0.9996002398560864
9,0.9993339993339992
10,0.9995003747189608
11,0.9996668332500417
12,0.9997144081108097
13,0.9996002398560864
14,0.9996668332500417
15,0.00012495314257153568
16,0.9997144081108097
17,0.9997500937148568
18,0.9997778518271686
19,0.9980059820538385
20,0.9998000599820054
21,0.0009970089730807579
22,0.0004992511233150274
23,0.9998182313914387
24,0.9997144081108097
25,0.9980059820538385
26,0.9997500937148568
27,8.331250520703158e-05
28,0.9997778518271686
29,0.9998000599820054
30,0.49987509367974015
0,0.0
1,0.0
2,0.0009970089730807579
3,0.33333333333333326
4,0.49987509367974015
5,0.0009970089730807579
6,0.9980059820538385
7,0.7141225189204627
8,0.4997503744383424
9,0.9980059820538385
10,0.2000399880035989
11,0.9980059820538385
12,0.33333333333333326
13,0.9980059820538385
14,0.49987509367974015
15,0.0004992511233150274
16,0.0004992511233150274
17,0.0004992511233150274
18,0.0009970089730807579
19,0.0009970089730807579
20,0.9980059820538385
21,0.4997503744383424
22,0.0004992511233150274
23,0.0004992511233150274
24,0.0004992511233150274
25,0.4997503744383424
26,0.33333333333333326
27,0.9990014977533699
28,0.9993339993339992
29,0.49987509367974015
30,0.9995003747189608
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.0002498126405196103
6,0.9980059820538385
7,0.9980059820538385
8,0.9980059820538385
9,0.9980059820538385
10,0.9996002398560864
11,0.9990014977533699
12,0.9996668332500417
13,0.9997144081108097
14,0.9990014977533699
15,0.7496877341993504
16,0.9997500937148568
17,0.9997778518271686
18,0.7997201678992605
19,9.997000899730081e-05
20,0.9993339993339992
21,0.9995003747189608
22,0.9980059820538385
23,0.4997503744383424
24,0.9998000599820054
25,0.9996002398560864
26,0.9996668332500417
27,0.9998182313914387
28,0.9980059820538385
29,0.9998333749895859
30,0.9997144081108097
0,0.0
1,0.9990019960079839
2,0.0
3,0.6663336663336663
4,0.4997503744383424
5,0.9980059820538385
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.9995003747189608
11,0.6663336663336663
12,0.9996002398560864
13,0.9980059820538385
14,0.9996668332500417
15,0.9997144081108097
16,0.9997500937148568
17,0.9997778518271686
18,0.9990014977533699
19,0.9993339993339992
20,0.9998000599820054
21,0.9998182313914387
22,0.0004992511233150274
23,0.9998333749895859
24,0.9995003747189608
25,0.9980059820538385
26,0.9996002398560864
27,0.9998461893409213
28,0.0009970089730807579
29,0.9996668332500417
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9993339993339992
5,0.9995003747189608
6,0.9996002398560864
7,0.9996668332500417
8,0.9997144081108097
9,0.9997500937148568
10,0.9980059820538385
11,0.9997500937148568
12,0.9980059820538385
13,0.9998000599820054
14,0.9998182313914387
15,0.9990014977533699
16,0.9998333749895859
17,0.7496877341993504
18,0.9993339993339992
19,0.9995003747189608
20,0.9996002398560864
21,0.9980059820538385
22,0.9980059820538385
23,0.0002498126405196103
24,0.9998461893409213
25,0.0009970089730807579
26,0.6663336663336663
27,0.7496877341993504
28,0.8747969511433212
29,0.9998571734628293
30,0.9980059820538385
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.9993339993339992
7,0.5713265743252892
8,0.9995003747189608
9,0.9980059820538385
10,0.9990014977533699
11,0.9980059820538385
12,0.0009970089730807579
13,0.9990014977533699
14,0.9980059820538385
15,0.9996002398560864
16,0.9993339993339992
17,0.9995003747189608
18,0.9996002398560864
19,0.9996668332500417
20,0.9990014977533699
21,0.0001427959445951735
22,0.9996668332500417
23,0.9980059820538385
24,0.9980059820538385
25,0.0009970089730807579
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9997144081108097
29,0.6663336663336663
30,0.9997500937148568
0,0.0
1,0.0
2,0.0009970089730807579
3,0.6663336663336663
4,0.9980059820538385
5,0.4997503744383424
6,0.0009970089730807579
7,0.6663336663336663
8,0.9980059820538385
9,0.9980059820538385
10,0.0004992511233150274
11,0.9990014977533699
12,0.6663336663336663
13,0.9980059820538385
14,0.9990014977533699
15,0.9993339993339992
16,0.9993339993339992
17,0.9995003747189608
18,0.9996002398560864
19,0.9980059820538385
20,0.9996668332500417
21,0.9995003747189608
22,0.9990014977533699
23,0.9980059820538385
24,0.9980059820538385
25,0.9997144081108097
26,0.9997500937148568
27,0.0009970089730807579
28,0.9997778518271686
29,0.9996002398560864
30,0.9998000599820054
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.9993339993339992
6,0.9995003747189608
7,0.0001998800719568259
8,0.9980059820538385
9,0.9980059820538385
10,0.9995003747189608
11,0.9990014977533699
12,0.9996668332500417
13,0.9997144081108097
14,0.9980059820538385
15,0.9997500937148568
16,0.9980059820538385
17,0.9997778518271686
18,0.9993339993339992
19,0.9990014977533699
20,0.9980059820538385
21,0.9990014977533699
22,0.9998000599820054
23,0.9998182313914387
24,0.9993339993339992
25,0.9995003747189608
26,0.0009970089730807579
27,0.9996002398560864
28,0.9998333749895859
29,0.9980059820538385
30,0.9996668332500417
0,0.0
1,0.0
2,0.9980059820538385
3,0.6663336663336663
4,0.25006245316012987
5,0.0009970089730807579
6,0.9980059820538385
7,0.25006245316012987
8,0.9980059820538385
9,0.9990014977533699
10,0.9993339993339992
11,0.9990014977533699
12,0.9995003747189608
13,0.4997503744383424
14,0.9996002398560864
15,0.9996668332500417
16,0.9997144081108097
17,0.9990014977533699
18,0.9980059820538385
19,0.9993339993339992
20,0.9995003747189608
21,0.9997500937148568
22,0.9980059820538385
23,0.9993339993339992
24,0.00011107408641563923
25,0.9996002398560864
26,0.9997778518271686
27,0.9998000599820054
28,0.9996668332500417
29,0.0009970089730807579
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.6663336663336663
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.9995003747189608
9,0.9996002398560864
10,0.9996668332500417
11,0.0001427959445951735
12,0.9980059820538385
13,0.0009970089730807579
14,0.9980059820538385
15,0.9980059820538385
16,0.9997500937148568
17,0.4997503744383424
18,0.9990014977533699
19,0.9980059820538385
20,0.9997778518271686
21,0.9993339993339992
22,0.9990014977533699
23,0.000333000333000333
24,0.0009970089730807579
25,0.9980059820538385
26,0.9995003747189608
27,0.9998000599820054
28,0.9980059820538385
29,0.9990014977533699
30,0.9998182313914387
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.0002498126405196103
7,0.9980059820538385
8,0.9980059820538385
9,0.7997201678992605
10,0.0009970089730807579
11,0.545396709988185
12,0.0004992511233150274
13,0.9980059820538385
14,0.9993339993339992
15,0.6663336663336663
16,0.9995003747189608
17,0.0009970089730807579
18,0.33333333333333337
19,0.0009970089730807579
20,0.9980059820538385
21,0.9996002398560864
22,0.4997503744383424
23,0.9990014977533699
24,0.9996668332500417
25,0.9997144081108097
26,0.9997500937148568
27,0.0009970089730807579
28,0.9997778518271686
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.33333333333333326
4,0.9980059820538385
5,0.9993339993339992
6,0.9980059820538385
7,0.9980059820538385
8,0.9980059820538385
9,0.6663336663336663
10,0.0009970089730807579
11,0.0009970089730807579
12,0.0009970089730807579
13,0.0009970089730807579
14,0.0009970089730807579
15,0.9980059820538385
16,0.0004992511233150274
17,0.7998600419874037
18,0.9995003747189608
19,0.0009970089730807579
20,0.0009970089730807579
21,0.9980059820538385
22,0.0009970089730807579
23,0.9980059820538385
24,0.6663336663336663
25,0.25006245316012987
26,0.9990014977533699
27,0.8460355302622471
28,0.0009970089730807579
29,0.0004992511233150274
30,0.9980059820538385
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9990014977533699
5,0.000333000333000333
6,0.9980059820538385
7,0.9993339993339992
8,0.9980059820538385
9,0.9995003747189608
10,0.6663336663336663
11,0.9980059820538385
12,0.0009970089730807579
13,0.9996002398560864
14,0.4997503744383424
15,0.9990014977533699
16,0.9993339993339992
17,0.6663336663336663
18,0.9996668332500417
19,0.9997144081108097
20,0.9997500937148568
21,0.9995003747189608
22,0.0009970089730807579
23,0.9997778518271686
24,0.0009970089730807579
25,0.9998000599820054
26,0.9980059820538385
27,9.088430428065073e-05
28,0.9980059820538385
29,0.0009970089730807579
30,0.9996002398560864
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9990014977533699
5,0.9980059820538385
6,0.3333333333333333
7,0.9990014977533699
8,0.9993339993339992
9,0.0002498126405196103
10,0.9980059820538385
11,0.9980059820538385
12,0.9995003747189608
13,0.9993339993339992
14,0.9980059820538385
15,0.9995003747189608
16,0.9980059820538385
17,0.9990014977533699
18,0.9993339993339992
19,0.9980059820538385
20,0.9996002398560864
21,0.9993339993339992
22,0.0002498126405196103
23,0.9996668332500417
24,0.9995003747189608
25,0.9996002398560864
26,0.9980059820538385
27,0.0001427959445951735
28,0.9990014977533699
29,0.9980059820538385
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.0004992511233150274
5,0.9980059820538385
6,0.9990014977533699
7,0.000333000333000333
8,0.9980059820538385
9,0.0009970089730807579
10,0.0009970089730807579
11,0.9980059820538385
12,0.9993339993339992
13,0.9993339993339992
14,0.9980059820538385
15,0.9980059820538385
16,0.9990014977533699
17,0.9995003747189608
18,0.9996002398560864
19,0.33333333333333326
20,0.9995003747189608
21,0.9996002398560864
22,0.9980059820538385
23,0.9996668332500417
24,0.9997144081108097
25,0.9997500937148568
26,0.9997778518271686
27,0.9997144081108097
28,0.9998000599820054
29,0.4997503744383424
30,0.9998182313914387
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9995004995004996
4,0.0
5,0.9980059820538385
6,0.0009970089730807579
7,0.9980059820538385
8,0.9990014977533699
9,0.25006245316012987
10,0.4997503744383424
11,0.9990014977533699
12,0.9993339993339992
13,0.9993339993339992
14,0.9980059820538385
15,0.9995003747189608
16,0.9993339993339992
17,0.9995003747189608
18,0.9996002398560864
19,0.0001998800719568259
20,0.9996002398560864
21,0.0009970089730807579
22,0.0009970089730807579
23,0.0009970089730807579
24,0.9996668332500417
25,0.9996668332500417
26,0.9997144081108097
27,0.9997144081108097
28,0.7141225189204627
29,0.9997500937148568
30,0.4997503744383424
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9993339993339992
5,0.9995003747189608
6,0.0001998800719568259
7,0.9980059820538385
8,0.9980059820538385
9,0.0004992511233150274
10,0.9996668332500417
11,0.9980059820538385
12,0.9980059820538385
13,0.9990014977533699
14,0.9997144081108097
15,0.49987509367974015
16,0.9997500937148568
17,0.9993339993339992
18,0.0004992511233150274
19,0.9995003747189608
20,0.9997778518271686
21,0.9998000599820054
22,0.9998182313914387
23,8.331250520703158e-05
24,0.0009970089730807579
25,0.9998182313914387
26,0.4997503744383424
27,0.9996002398560864
28,0.9980059820538385
29,0.9998333749895859
30,0.9998461893409213
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9990014977533699
8,0.9993339993339992
9,0.0002498126405196103
10,0.9993339993339992
11,0.9995003747189608
12,0.9995003747189608
13,0.0009970089730807579
14,0.9996002398560864
15,0.9996668332500417
16,0.9996002398560864
17,0.9997144081108097
18,0.2000799520287827
19,0.4997503744383424
20,0.9997144081108097
21,0.9997500937148568
22,0.9996668332500417
23,0.9980059820538385
24,0.9997778518271686
25,0.9998000599820054
26,0.9990014977533699
27,0.9998182313914387
28,0.9998333749895859
29,0.9997144081108097
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.6663336663336663
5,0.5998400959424345
6,0.9980059820538385
7,0.9980059820538385
8,0.0009970089730807579
9,0.0009970089730807579
10,0.0009970089730807579
11,0.9990014977533699
12,0.0009970089730807579
13,0.9980059820538385
14,0.9980059820538385
15,0.9990014977533699
16,0.0009970089730807579
17,0.9993339993339992
18,0.9980059820538385
19,0.0009970089730807579
20,0.9980059820538385
21,0.0009970089730807579
22,0.9993339993339992
23,0.0009970089730807579
24,0.9995003747189608
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9996002398560864
28,0.9284439048775261
29,0.9980059820538385
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.0004992511233150274
5,0.3999600239856086
6,0.6663336663336663
7,0.9980059820538385
8,0.9980059820538385
9,0.9990014977533699
10,0.4997503744383424
11,0.9990014977533699
12,0.9980059820538385
13,0.9993339993339992
14,0.9993339993339992
15,0.9980059820538385
16,0.9990014977533699
17,0.9995003747189608
18,0.9995003747189608
19,0.9993339993339992
20,0.9995003747189608
21,0.9996002398560864
22,0.9996002398560864
23,0.9990014977533699
24,0.9996668332500417
25,0.9996668332500417
26,0.9997144081108097
27,0.9997144081108097
28,0.0001998800719568259
29,0.9997500937148568
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9980059820538385
5,0.9980059820538385
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.9990014977533699
10,0.9993339993339992
11,0.9995003747189608
12,0.9996002398560864
13,0.0001665833749791771
14,0.8569184635156362
15,0.9993339993339992
16,0.9995003747189608
17,0.0009970089730807579
18,0.9980059820538385
19,0.9996002398560864
20,0.0009970089730807579
21,0.9980059820538385
22,0.9993339993339992
23,0.0009970089730807579
24,0.9980059820538385
25,0.9980059820538385
26,0.0004992511233150274
27,0.0009970089730807579
28,0.0004992511233150274
29,0.8330834582708646
30,0.0009970089730807579
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.4997503744383424
5,0.0009970089730807579
6,0.6663336663336663
7,0.0009970089730807579
8,0.9990014977533699
9,0.9993339993339992
10,0.6665000832916875
11,0.9980059820538385
12,0.9980059820538385
13,0.9990014977533699
14,0.0009970089730807579
15,0.4997503744383424
16,0.6663336663336663
17,0.9980059820538385
18,0.0009970089730807579
19,0.9990014977533699
20,0.9980059820538385
21,0.0009970089730807579
22,0.9995003747189608
23,0.9993339993339992
24,0.0009970089730807579
25,0.0009970089730807579
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9996002398560864
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.9993339993339992
8,0.9995003747189608
9,0.0001998800719568259
10,0.9990014977533699
11,0.8330834582708646
12,0.9980059820538385
13,0.0004992511233150274
14,0.0009970089730807579
15,0.0004992511233150274
16,0.9993339993339992
17,0.9980059820538385
18,0.9995003747189608
19,0.0009970089730807579
20,0.7998600419874037
21,0.0009970089730807579
22,0.0004992511233150274
23,0.0004992511233150274
24,0.9980059820538385
25,0.0004992511233150274
26,0.7367784034099879
27,0.9996002398560864
28,0.9990014977533699
29,0.0004992511233150274
30,0.0004992511233150274
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.9990014977533699
7,0.7496877341993504
8,0.9993339993339992
9,0.9993339993339992
10,0.0009970089730807579
11,0.0002498126405196103
12,0.9995003747189608
13,0.9996002398560864
14,0.9980059820538385
15,0.9996668332500417
16,0.9997144081108097
17,0.9996002398560864
18,0.00012495314257153568
19,0.0009970089730807579
20,0.9980059820538385
21,0.0009970089730807579
22,0.9980059820538385
23,0.9996668332500417
24,0.0009970089730807579
25,0.9980059820538385
26,0.9990014977533699
27,0.0004992511233150274
28,0.0004992511233150274
29,0.9997144081108097
30,0.9993339993339992
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.0009970089730807579
5,0.9993339993339992
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.9990014977533699
10,0.000333000333000333
11,0.9995003747189608
12,0.9980059820538385
13,0.4999375234287143
14,0.9980059820538385
15,0.9980059820538385
16,0.9995003747189608
17,0.9996002398560864
18,0.0009970089730807579
19,0.9996668332500417
20,0.9997144081108097
21,0.0009970089730807579
22,0.9997500937148568
23,0.9993339993339992
24,0.9997778518271686
25,0.9996002398560864
26,0.9998000599820054
27,0.9990014977533699
28,0.9998182313914387
29,0.000333000333000333
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9990019960079839
4,0.9996668887408395
5,0.9990019960079839
6,0.9990019960079839
7,0.0
8,0.9980059820538385
9,0.9993339993339992
10,0.9995003747189608
11,0.9996002398560864
12,0.9980059820538385
13,0.0009970089730807579
14,0.9996668332500417
15,0.9990014977533699
16,0.9980059820538385
17,0.9997144081108097
18,0.4997503744383424
19,0.9997500937148568
20,0.9980059820538385
21,0.9980059820538385
22,0.9997778518271686
23,0.0004992511233150274
24,0.9980059820538385
25,0.5554815061646118
26,0.0004992511233150274
27,0.0009970089730807579
28,0.9980059820538385
29,0.4997503744383424
30,0.9998000599820054
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.000333000333000333
5,0.9980059820538385
6,0.9995003747189608
7,0.9996002398560864
8,0.9980059820538385
9,0.0001665833749791771
10,0.9980059820538385
11,0.0009970089730807579
12,0.9990014977533699
13,0.9993339993339992
14,0.9980059820538385
15,0.9995003747189608
16,0.0004992511233150274
17,0.9980059820538385
18,0.6663336663336663
19,0.9996002398560864
20,0.9997144081108097
21,0.9997500937148568
22,0.9997778518271686
23,0.9998000599820054
24,0.9996668332500417
25,0.9997144081108097
26,0.9997500937148568
27,0.9998182313914387
28,0.00011107408641563923
29,0.9998333749895859
30,0.9980059820538385
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9990014977533699
5,0.4997503744383424
6,0.9980059820538385
7,0.9993339993339992
8,0.9990014977533699
9,0.9993339993339992
10,0.9995003747189608
11,0.0009970089730807579
12,0.0002498126405196103
13,0.9995003747189608
14,0.9996002398560864
15,0.9996002398560864
16,0.9980059820538385
17,0.9996668332500417
18,0.9990014977533699
19,0.9980059820538385
20,0.9996668332500417
21,0.9997144081108097
22,0.0009970089730807579
23,0.9993339993339992
24,0.4997503744383424
25,0.6663336663336663
26,0.9997500937148568
27,0.9997144081108097
28,0.9997778518271686
29,0.9998000599820054
30,0.0001998800719568259
0,0.0
1,0.0
2,0.9980059820538385
3,0.0004992511233150274
4,0.9980059820538385
5,0.0009970089730807579
6,0.9980059820538385
7,0.9990014977533699
8,0.9980059820538385
9,0.0009970089730807579
10,0.9980059820538385
11,0.9980059820538385
12,0.0004992511233150274
13,0.9993339993339992
14,0.0009970089730807579
15,0.4997503744383424
16,0.6663336663336663
17,0.9995003747189608
18,0.9996002398560864
19,0.9996668332500417
20,0.9993339993339992
21,0.9980059820538385
22,0.9980059820538385
23,0.9990014977533699
24,0.9995003747189608
25,0.9996002398560864
26,0.9997144081108097
27,0.0004992511233150274
28,0.0004992511233150274
29,0.9997500937148568
30,0.9996668332500417
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.9980059820538385
5,0.2000799520287827
6,0.9980059820538385
7,0.9990014977533699
8,0.9980059820538385
9,0.9990014977533699
10,0.9993339993339992
11,0.9995003747189608
12,0.9996002398560864
13,0.9993339993339992
14,0.9996668332500417
15,0.9997144081108097
16,0.9995003747189608
17,0.9980059820538385
18,0.9996002398560864
19,0.9997500937148568
20,0.9997778518271686
21,0.9996668332500417
22,0.9990014977533699
23,0.9998000599820054
24,0.9980059820538385
25,0.9998182313914387
26,0.9997144081108097
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9980059820538385
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.9995003747189608
9,0.9996002398560864
10,0.9980059820538385
11,0.9996002398560864
12,0.9995003747189608
13,0.9980059820538385
14,0.0001665833749791771
15,0.0009970089730807579
16,0.9980059820538385
17,0.9996668332500417
18,0.9990014977533699
19,0.9997144081108097
20,0.9996002398560864
21,0.9997500937148568
22,0.9996668332500417
23,0.00011107408641563923
24,0.9980059820538385
25,0.0009970089730807579
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9997144081108097
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9990019960079839
4,0.0
5,0.9990014977533699
6,0.0009970089730807579
7,0.0009970089730807579
8,0.4997503744383424
9,0.9980059820538385
10,0.0009970089730807579
11,0.6663336663336663
12,0.9990014977533699
13,0.0009970089730807579
14,0.9993339993339992
15,0.0009970089730807579
16,0.9980059820538385
17,0.0009970089730807579
18,0.9980059820538385
19,0.0009970089730807579
20,0.9990014977533699
21,0.0009970089730807579
22,0.9980059820538385
23,0.9995003747189608
24,0.9990014977533699
25,0.9993339993339992
26,0.9996002398560864
27,0.9996668332500417
28,0.0009970089730807579
29,0.9980059820538385
30,0.4997503744383424
0,0.0
1,0.0
2,0.0009970089730807579
3,0.6663336663336663
4,0.4997503744383424
5,0.9980059820538385
6,0.9980059820538385
7,0.9980059820538385
8,0.9980059820538385
9,0.9990014977533699
10,0.9990014977533699
11,0.9993339993339992
12,0.0009970089730807579
13,0.9993339993339992
14,0.0002498126405196103
15,0.7997201678992605
16,0.9995003747189608
17,0.0009970089730807579
18,0.0009970089730807579
19,0.9996002398560864
20,0.0009970089730807579
21,0.9996668332500417
22,0.9997144081108097
23,0.0009970089730807579
24,0.9997500937148568
25,0.9990014977533699
26,0.6248906660002499
27,0.9980059820538385
28,0.9980059820538385
29,0.11118516050205486
30,0.9998000599820054
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9993339993339992
5,0.9995003747189608
6,0.9980059820538385
7,0.9980059820538385
8,0.9980059820538385
9,0.9996002398560864
10,0.9990014977533699
11,0.9990014977533699
12,0.9996668332500417
13,0.9993339993339992
14,0.9995003747189608
15,0.9980059820538385
16,0.9997144081108097
17,0.9997500937148568
18,0.9997500937148568
19,0.7997201678992605
20,0.9997778518271686
21,0.9998000599820054
22,0.9998182313914387
23,0.9998333749895859
24,0.9998461893409213
25,0.9998571734628293
26,0.9996002398560864
27,0.999866693328001
28,0.9990014977533699
29,0.9996668332500417
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.9980059820538385
5,0.0009970089730807579
6,0.9980059820538385
7,0.9990014977533699
8,0.9990014977533699
9,0.9980059820538385
10,0.9993339993339992
11,0.4997503744383424
12,0.9990014977533699
13,0.000333000333000333
14,0.9993339993339992
15,0.4999375234287143
16,0.9980059820538385
17,0.9995003747189608
18,0.9996002398560864
19,0.9980059820538385
20,0.9996668332500417
21,0.9980059820538385
22,0.9993339993339992
23,0.9995003747189608
24,0.9980059820538385
25,0.9996002398560864
26,0.9997144081108097
27,0.9995003747189608
28,0.7496877341993504
29,0.9996668332500417
30,0.9997144081108097
0,0.0
1,0.0
2,0.9980059820538385
3,0.33333333333333326
4,0.9990014977533699
5,0.9980059820538385
6,0.4999167083125104
7,0.9980059820538385
8,0.9980059820538385
9,0.9993339993339992
10,0.9990014977533699
11,0.0009970089730807579
12,0.0009970089730807579
13,0.9990014977533699
14,0.0002498126405196103
15,0.9993339993339992
16,0.4997503744383424
17,0.9980059820538385
18,0.0009970089730807579
19,0.9980059820538385
20,0.9993339993339992
21,0.9995003747189608
22,0.9995003747189608
23,0.9996002398560864
24,0.9996668332500417
25,0.9980059820538385
26,0.9997144081108097
27,0.9997500937148568
28,0.9996002398560864
29,0.9997778518271686
30,0.0004992511233150274
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.9990014977533699
6,0.0009970089730807579
7,0.9980059820538385
8,0.9980059820538385
9,0.49987509367974015
10,0.9980059820538385
11,0.0009970089730807579
12,0.9993339993339992
13,0.9990014977533699
14,0.9993339993339992
15,0.9995003747189608
16,0.4997503744383424
17,0.9995003747189608
18,0.9996002398560864
19,0.9996668332500417
20,0.0004992511233150274
21,0.9997144081108097
22,0.9996002398560864
23,0.9980059820538385
24,0.9996668332500417
25,0.9997144081108097
26,0.9997500937148568
27,0.9980059820538385
28,0.9997778518271686
29,0.9997500937148568
30,9.997000899730081e-05
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.0002498126405196103
8,0.9993339993339992
9,0.9995003747189608
10,0.9980059820538385
11,0.9993339993339992
12,0.9995003747189608
13,0.9996002398560864
14,0.9996002398560864
15,0.9990014977533699
16,0.9996668332500417
17,0.9997144081108097
18,0.9997500937148568
19,0.9996668332500417
20,0.9997778518271686
21,0.9998000599820054
22,0.0009970089730807579
23,0.9980059820538385
24,0.4997503744383424
25,0.9980059820538385
26,0.0009970089730807579
27,0.9997778518271686
28,0.9980059820538385
29,0.9980059820538385
30,0.9990014977533699
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.9993339993339992
7,0.9990014977533699
8,0.9995003747189608
9,0.0009970089730807579
10,0.9993339993339992
11,0.9996002398560864
12,0.9980059820538385
13,0.7776296789958903
14,0.9995003747189608
15,0.9980059820538385
16,0.9996002398560864
17,0.9980059820538385
18,0.9996668332500417
19,0.9997144081108097
20,0.9996668332500417
21,0.9997144081108097
22,0.9980059820538385
23,0.9997500937148568
24,0.9990014977533699
25,0.9990014977533699
26,0.9993339993339992
27,0.9997500937148568
28,0.9997778518271686
29,0.9995003747189608
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.9980059820538385
5,0.3999600239856086
6,0.9980059820538385
7,0.42853062973011563
8,0.9980059820538385
9,0.9980059820538385
10,0.9980059820538385
11,0.9990014977533699
12,0.9993339993339992
13,0.0004992511233150274
14,0.9990014977533699
15,0.9993339993339992
16,0.9995003747189608
17,0.9996002398560864
18,0.9995003747189608
19,0.0009970089730807579
20,0.9996668332500417
21,0.9997144081108097
22,0.0009970089730807579
23,0.0004992511233150274
24,0.6663336663336663
25,0.0004992511233150274
26,0.9996002398560864
27,0.0009970089730807579
28,0.9997500937148568
29,0.9997778518271686
30,0.9998000599820054
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9980059820538385
5,0.9990014977533699
6,0.9993339993339992
7,0.0002498126405196103
8,0.9980059820538385
9,0.9995003747189608
10,0.9980059820538385
11,0.9993339993339992
12,0.7498438085717856
13,0.9980059820538385
14,0.9996002398560864
15,0.0004992511233150274
16,0.9995003747189608
17,0.0009970089730807579
18,0.9996668332500417
19,0.9996002398560864
20,0.9997144081108097
21,0.9997500937148568
22,0.9997778518271686
23,0.9996668332500417
24,0.9998000599820054
25,0.5998400959424345
26,0.9998182313914387
27,0.0009970089730807579
28,0.9998333749895859
29,0.9990014977533699
30,0.9997144081108097
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.0009970089730807579
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.9993339993339992
9,0.9980059820538385
10,0.9995003747189608
11,0.9980059820538385
12,0.9980059820538385
13,0.0009970089730807579
14,0.0009970089730807579
15,0.9980059820538385
16,0.9995003747189608
17,0.9990014977533699
18,0.0001998800719568259
19,0.9990014977533699
20,0.9996002398560864
21,0.6663336663336663
22,0.9993339993339992
23,0.9996668332500417
24,0.9980059820538385
25,0.9993339993339992
26,0.9980059820538385
27,0.9980059820538385
28,0.0009970089730807579
29,0.9995003747189608
30,0.9997144081108097
0,0.0
1,0.9990019960079839
2,0.0
3,0.6663336663336663
4,0.0009970089730807579
5,0.5998400959424345
6,0.49987509367974015
7,0.9980059820538385
8,0.9980059820538385
9,0.9980059820538385
10,0.9980059820538385
11,0.9990014977533699
12,0.0004992511233150274
13,0.9990014977533699
14,0.9993339993339992
15,0.9980059820538385
16,0.0002498126405196103
17,0.7997201678992605
18,0.2000799520287827
19,0.0009970089730807579
20,0.0009970089730807579
21,0.0009970089730807579
22,0.0009970089730807579
23,0.9980059820538385
24,0.9980059820538385
25,0.4997503744383424
26,0.0004992511233150274
27,0.0004992511233150274
28,0.9990014977533699
29,0.9993339993339992
30,0.0004992511233150274
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.0004992511233150274
5,0.9980059820538385
6,0.0009970089730807579
7,0.9980059820538385
8,0.9993339993339992
9,0.9995003747189608
10,0.9996002398560864
11,0.0009970089730807579
12,0.9980059820538385
13,0.9980059820538385
14,0.9980059820538385
15,0.9990014977533699
16,0.9993339993339992
17,0.9996668332500417
18,0.9993339993339992
19,0.9980059820538385
20,0.000333000333000333
21,0.0009970089730807579
22,0.9995003747189608
23,0.9997144081108097
24,0.9996002398560864
25,0.7496877341993504
26,0.33333333333333326
27,0.9997500937148568
28,0.9980059820538385
29,0.9997778518271686
30,0.9996668332500417
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.4999167083125104
9,0.9980059820538385
10,0.9993339993339992
11,0.4997503744383424
12,0.9995003747189608
13,0.9980059820538385
14,0.9980059820538385
15,0.9990014977533699
16,0.0001998800719568259
17,0.9980059820538385
18,0.9980059820538385
19,0.9993339993339992
20,0.9995003747189608
21,0.9996668332500417
22,0.9997144081108097
23,0.9990014977533699
24,0.9996002398560864
25,0.9990014977533699
26,0.9997500937148568
27,0.0004992511233150274
28,0.9997778518271686
29,0.9990014977533699
30,0.9996668332500417
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.9980059820538385
5,0.3999600239856086
6,0.0009970089730807579
7,0.9980059820538385
8,0.9990014977533699
9,0.9990014977533699
10,0.9993339993339992
11,0.4997503744383424
12,0.9980059820538385
13,0.9995003747189608
14,0.33333333333333326
15,0.9996002398560864
16,0.9996668332500417
17,0.9997144081108097
18,0.9993339993339992
19,0.9995003747189608
20,0.9990014977533699
21,0.9997500937148568
22,0.9997778518271686
23,0.9996002398560864
24,0.0009970089730807579
25,0.9998000599820054
26,0.9990014977533699
27,9.088430428065073e-05
28,0.9996668332500417
29,0.4997503744383424
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9993339993339992
5,0.9995003747189608
6,0.9980059820538385
7,0.9980059820538385
8,0.9980059820538385
9,0.9996002398560864
10,0.9996668332500417
11,0.9980059820538385
12,0.9980059820538385
13,0.9997144081108097
14,0.0009970089730807579
15,0.9980059820538385
16,0.9990014977533699
17,0.9997500937148568
18,0.9997778518271686
19,0.0009970089730807579
20,0.9990014977533699
21,0.9990014977533699
22,0.9993339993339992
23,0.9995003747189608
24,0.9980059820538385
25,0.9990014977533699
26,0.9998000599820054
27,0.9998182313914387
28,0.9996002398560864
29,0.9998333749895859
30,0.9998461893409213
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9980059820538385
5,0.9993339993339992
6,0.3333333333333333
7,0.9980059820538385
8,0.9995003747189608
9,0.9996002398560864
10,0.9980059820538385
11,0.9996668332500417
12,0.9997500937148568
13,0.9997144081108097
14,0.9980059820538385
15,0.9997500937148568
16,0.9990014977533699
17,0.9990014977533699
18,0.9980059820538385
19,0.9993339993339992
20,0.9997778518271686
21,0.9998000599820054
22,0.9995003747189608
23,0.0009970089730807579
24,0.9996002398560864
25,0.9996668332500417
26,0.9997144081108097
27,0.9997500937148568
28,0.9990014977533699
29,0.9998182313914387
30,0.9997778518271686
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9993339993339992
5,0.9980059820538385
6,0.9995003747189608
7,0.9996002398560864
8,0.9996668332500417
9,0.8887037654115294
10,0.0009970089730807579
11,0.9980059820538385
12,0.9997144081108097
13,0.9997500937148568
14,0.4997503744383424
15,0.6663336663336663
16,0.9997778518271686
17,0.9998000599820054
18,0.7997201678992605
19,0.9980059820538385
20,0.9980059820538385
21,0.9980059820538385
22,0.5998400959424345
23,0.9998182313914387
24,0.9998333749895859
25,0.9990014977533699
26,0.9993339993339992
27,0.9998461893409213
28,0.9980059820538385
29,0.9995003747189608
30,0.9993339993339992
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.4997503744383424
5,0.0009970089730807579
6,0.9980059820538385
7,0.9980059820538385
8,0.9980059820538385
9,0.9990014977533699
10,0.9980059820538385
11,0.0004992511233150274
12,0.9990014977533699
13,0.9993339993339992
14,0.6663336663336663
15,0.7496877341993504
16,0.0009970089730807579
17,0.9980059820538385
18,0.3999600239856086
19,0.0009970089730807579
20,0.9990014977533699
21,0.9995003747189608
22,0.0009970089730807579
23,0.9993339993339992
24,0.9995003747189608
25,0.0009970089730807579
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9996002398560864
30,0.0004992511233150274
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.9993339993339992
8,0.9990014977533699
9,0.0009970089730807579
10,0.000333000333000333
11,0.4997503744383424
12,0.9995003747189608
13,0.9980059820538385
14,0.9980059820538385
15,0.7496877341993504
16,0.9990014977533699
17,0.9996002398560864
18,0.9995003747189608
19,0.9993339993339992
20,0.9996668332500417
21,0.9996002398560864
22,0.9997144081108097
23,0.6663336663336663
24,0.0001665833749791771
25,0.9997500937148568
26,0.9997778518271686
27,0.8569184635156362
28,0.0009970089730807579
29,0.9980059820538385
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.000333000333000333
5,0.9980059820538385
6,0.6665000832916875
7,0.0009970089730807579
8,0.0009970089730807579
9,0.9980059820538385
10,0.6663336663336663
11,0.7496877341993504
12,0.9980059820538385
13,0.9980059820538385
14,0.9980059820538385
15,0.0009970089730807579
16,0.16674995835415624
17,0.9990014977533699
18,0.4997503744383424
19,0.0009970089730807579
20,0.9980059820538385
21,0.0009970089730807579
22,0.9993339993339992
23,0.0004992511233150274
24,0.9990014977533699
25,0.9995003747189608
26,0.9980059820538385
27,0.0009970089730807579
28,0.9980059820538385
29,0.9996002398560864
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.0004992511233150274
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.9995003747189608
11,0.9993339993339992
12,0.9980059820538385
13,0.9995003747189608
14,0.9996002398560864
15,0.6665555925802511
16,0.9996002398560864
17,0.9993339993339992
18,0.9980059820538385
19,0.9996668332500417
20,0.9996668332500417
21,0.9997144081108097
22,0.9997500937148568
23,0.9997144081108097
24,0.0001998800719568259
25,0.9980059820538385
26,0.9997500937148568
27,0.9997778518271686
28,0.9998000599820054
29,0.9997778518271686
30,0.9998182313914387
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.2000799520287827
6,0.6663336663336663
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.9990014977533699
11,0.9980059820538385
12,0.9980059820538385
13,0.9990014977533699
14,0.9993339993339992
15,0.9995003747189608
16,0.9996002398560864
17,0.9995003747189608
18,0.0002498126405196103
19,0.9996668332500417
20,0.9996002398560864
21,0.9996668332500417
22,0.0009970089730807579
23,0.0009970089730807579
24,0.9997144081108097
25,0.33333333333333326
26,0.9997144081108097
27,0.9980059820538385
28,0.4997503744383424
29,0.49987509367974015
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.9995003747189608
6,0.9990014977533699
7,0.9990014977533699
8,0.9993339993339992
9,0.0001427959445951735
10,0.9980059820538385
11,0.9995003747189608
12,0.0004992511233150274
13,0.9990014977533699
14,0.9980059820538385
15,0.9993339993339992
16,0.9990014977533699
17,0.9996668332500417
18,0.9993339993339992
19,0.9995003747189608
20,0.0004992511233150274
21,0.9980059820538385
22,0.0001427959445951735
23,0.0009970089730807579
24,0.9980059820538385
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9980059820538385
28,0.9996002398560864
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.6663336663336663
4,0.9980059820538385
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.0009970089730807579
9,0.9993339993339992
10,0.4997503744383424
11,0.6663336663336663
12,0.9995003747189608
13,0.9996002398560864
14,0.0009970089730807579
15,0.9980059820538385
16,0.9980059820538385
17,0.9996668332500417
18,0.9980059820538385
19,0.9980059820538385
20,0.0009970089730807579
21,0.9990014977533699
22,0.0009970089730807579
23,0.9997144081108097
24,0.9990014977533699
25,0.9993339993339992
26,0.0002498126405196103
27,0.0009970089730807579
28,0.0004992511233150274
29,0.7997201678992605
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.0009970089730807579
5,0.6663336663336663
6,0.9980059820538385
7,0.5713265743252892
8,0.0009970089730807579
9,0.9990014977533699
10,0.9980059820538385
11,0.4997503744383424
12,0.9993339993339992
13,0.0009970089730807579
14,0.4997503744383424
15,0.0009970089730807579
16,0.6663336663336663
17,0.0009970089730807579
18,0.0009970089730807579
19,0.0009970089730807579
20,0.33333333333333326
21,0.0009970089730807579
22,0.9995003747189608
23,0.9980059820538385
24,0.9990014977533699
25,0.0009970089730807579
26,0.0009970089730807579
27,0.8569184635156362
28,0.0009970089730807579
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.000333000333000333
8,0.0009970089730807579
9,0.9980059820538385
10,0.9980059820538385
11,0.9980059820538385
12,0.9990014977533699
13,0.33333333333333326
14,0.9990014977533699
15,0.9993339993339992
16,0.9993339993339992
17,0.9993339993339992
18,0.0004992511233150274
19,0.0009970089730807579
20,0.9995003747189608
21,0.0009970089730807579
22,0.9995003747189608
23,0.9996002398560864
24,0.9996002398560864
25,0.0001665833749791771
26,0.8569184635156362
27,0.0009970089730807579
28,0.9980059820538385
29,0.9980059820538385
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.0009970089730807579
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.0009970089730807579
9,0.0009970089730807579
10,0.9993339993339992
11,0.9995003747189608
12,0.9990014977533699
13,0.9996002398560864
14,0.9993339993339992
15,0.0002498126405196103
16,0.9996668332500417
17,0.9980059820538385
18,0.9980059820538385
19,0.9980059820538385
20,0.33333333333333326
21,0.9980059820538385
22,0.9997144081108097
23,0.9995003747189608
24,0.9996668332500417
25,0.9980059820538385
26,0.9997500937148568
27,0.9997144081108097
28,0.9997778518271686
29,0.9980059820538385
30,0.9998000599820054
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.25006245316012987
5,0.4997503744383424
6,0.9980059820538385
7,0.9980059820538385
8,0.4997503744383424
9,0.9990014977533699
10,0.7141225189204627
11,0.9993339993339992
12,0.9990014977533699
13,0.9993339993339992
14,0.9995003747189608
15,0.0009970089730807579
16,0.9996002398560864
17,0.9996002398560864
18,0.9980059820538385
19,0.9990014977533699
20,0.9996668332500417
21,0.9993339993339992
22,0.9997144081108097
23,0.9995003747189608
24,0.000333000333000333
25,0.00012495314257153568
26,0.9980059820538385
27,0.9980059820538385
28,0.0009970089730807579
29,0.9996002398560864
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.0009970089730807579
5,0.4997503744383424
6,0.9980059820538385
7,0.9990014977533699
8,0.9990014977533699
9,0.9993339993339992
10,0.9980059820538385
11,0.9990014977533699
12,0.9995003747189608
13,0.9996002398560864
14,0.9993339993339992
15,0.9995003747189608
16,0.9995003747189608
17,0.9980059820538385
18,0.9996002398560864
19,0.9996668332500417
20,0.9980059820538385
21,0.9990014977533699
22,0.9997144081108097
23,0.9997500937148568
24,0.9997778518271686
25,0.9998000599820054
26,0.0001998800719568259
27,0.9998182313914387
28,0.9980059820538385
29,8.331250520703158e-05
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.0004992511233150274
5,0.9980059820538385
6,0.9990014977533699
7,0.9990014977533699
8,0.9990014977533699
9,0.9993339993339992
10,0.0009970089730807579
11,0.9995003747189608
12,0.9980059820538385
13,0.9993339993339992
14,0.0004992511233150274
15,0.9980059820538385
16,0.9995003747189608
17,0.9996002398560864
18,0.9996668332500417
19,0.9996002398560864
20,0.3999600239856086
21,0.9997144081108097
22,0.9980059820538385
23,0.9980059820538385
24,0.9996668332500417
25,0.9997144081108097
26,0.0004992511233150274
27,0.9997500937148568
28,0.9997500937148568
29,0.0009970089730807579
30,0.9997778518271686
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.000333000333000333
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.9995003747189608
10,0.9996002398560864
11,0.9996668332500417
12,0.9980059820538385
13,0.9980059820538385
14,0.9997144081108097
15,0.9990014977533699
16,0.9993339993339992
17,0.9980059820538385
18,0.9995003747189608
19,0.9997500937148568
20,0.9997778518271686
21,0.76913020072291
22,0.9998000599820054
23,0.9996002398560864
24,0.9998182313914387
25,0.9980059820538385
26,0.9998461893409213
27,0.9998571734628293
28,0.9990014977533699
29,0.9980059820538385
30,0.9990014977533699
0,0.0
1,0.0
2,0.9980059820538385
3,0.6663336663336663
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.000333000333000333
8,0.9980059820538385
9,0.9980059820538385
10,0.9993339993339992
11,0.000333000333000333
12,0.9995003747189608
13,0.9996002398560864
14,0.9996668332500417
15,0.9997144081108097
16,0.9980059820538385
17,0.9980059820538385
18,0.9997500937148568
19,0.0009970089730807579
20,0.4999167083125104
21,0.9990014977533699
22,0.9980059820538385
23,0.0004992511233150274
24,0.9997778518271686
25,0.6663336663336663
26,0.9990014977533699
27,0.9998000599820054
28,0.9990014977533699
29,0.9998182313914387
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.25006245316012987
5,0.9980059820538385
6,0.9980059820538385
7,0.9980059820538385
8,0.9995003747189608
9,0.9980059820538385
10,0.9993339993339992
11,0.9996002398560864
12,0.9996668332500417
13,0.9990014977533699
14,0.9997144081108097
15,0.9997500937148568
16,0.0009970089730807579
17,0.9997778518271686
18,0.9993339993339992
19,0.9997500937148568
20,0.9998000599820054
21,0.9990014977533699
22,0.9998182313914387
23,0.000333000333000333
24,0.0009970089730807579
25,0.4997503744383424
26,0.9995003747189608
27,0.9996002398560864
28,0.6663336663336663
29,0.9998461893409213
30,0.9998333749895859
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.25006245316012987
5,0.9990014977533699
6,0.9993339993339992
7,0.9980059820538385
8,0.9980059820538385
9,0.9990014977533699
10,0.9995003747189608
11,0.0009970089730807579
12,0.9996002398560864
13,0.9980059820538385
14,0.9993339993339992
15,0.9995003747189608
16,0.9996002398560864
17,0.9996668332500417
18,0.9997144081108097
19,0.9996668332500417
20,0.0009970089730807579
21,0.4997503744383424
22,0.00012495314257153568
23,0.9980059820538385
24,0.9997500937148568
25,0.9997144081108097
26,0.9980059820538385
27,0.9997778518271686
28,0.9997500937148568
29,0.9998000599820054
30,0.9998182313914387
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.9980059820538385
5,0.9990014977533699
6,0.0009970089730807579
7,0.000333000333000333
8,0.9980059820538385
9,0.9980059820538385
10,0.9980059820538385
11,0.7496877341993504
12,0.0009970089730807579
13,0.9980059820538385
14,0.9995003747189608
15,0.9980059820538385
16,0.9996002398560864
17,0.000333000333000333
18,0.9996668332500417
19,0.9990014977533699
20,0.9980059820538385
21,0.9990014977533699
22,0.9980059820538385
23,0.9990014977533699
24,0.9997144081108097
25,0.0004992511233150274
26,0.4997503744383424
27,0.9980059820538385
28,0.9993339993339992
29,0.9980059820538385
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.9990014977533699
6,0.0009970089730807579
7,0.9980059820538385
8,0.9995003747189608
9,0.9980059820538385
10,0.0009970089730807579
11,0.8330834582708646
12,0.9980059820538385
13,0.9993339993339992
14,0.9990014977533699
15,0.4997503744383424
16,0.6663336663336663
17,0.9995003747189608
18,0.7496877341993504
19,0.0009970089730807579
20,0.9996002398560864
21,0.9996668332500417
22,0.9993339993339992
23,0.9980059820538385
24,0.9996002398560864
25,0.9980059820538385
26,0.9997144081108097
27,0.9980059820538385
28,0.9996668332500417
29,0.9996668332500417
30,0.9997144081108097
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.9980059820538385
5,0.9980059820538385
6,0.9993339993339992
7,0.9980059820538385
8,0.9980059820538385
9,0.9993339993339992
10,0.9993339993339992
11,0.9995003747189608
12,0.000333000333000333
13,0.9996002398560864
14,0.9996668332500417
15,0.9997144081108097
16,0.9980059820538385
17,0.9997500937148568
18,0.9980059820538385
19,0.9980059820538385
20,0.9997778518271686
21,0.9980059820538385
22,0.9990014977533699
23,0.9998000599820054
24,0.9998182313914387
25,0.9980059820538385
26,0.9990014977533699
27,0.9998333749895859
28,0.9998461893409213
29,0.9998571734628293
30,0.999866693328001
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9990014977533699
5,0.9993339993339992
6,0.9995003747189608
7,0.9996002398560864
8,0.9980059820538385
9,0.9996668332500417
10,0.8998300509847045
11,0.0001427959445951735
12,0.0009970089730807579
13,0.0009970089730807579
14,0.1250780957141072
15,0.0009970089730807579
16,0.0009970089730807579
17,0.9980059820538385
18,0.9990014977533699
19,0.0009970089730807579
20,0.9980059820538385
21,0.9990014977533699
22,0.0009970089730807579
23,0.9990014977533699
24,0.0009970089730807579
25,0.0009970089730807579
26,0.9993339993339992
27,0.0009970089730807579
28,0.9995003747189608
29,0.9980059820538385
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.0009970089730807579
5,0.9993339993339992
6,0.9980059820538385
7,0.9990014977533699
8,0.9995003747189608
9,0.0009970089730807579
10,0.9980059820538385
11,0.9990014977533699
12,0.9993339993339992
13,0.9995003747189608
14,0.9996002398560864
15,0.9993339993339992
16,0.9996668332500417
17,0.9996002398560864
18,0.9996668332500417
19,0.0009970089730807579
20,0.4997503744383424
21,0.9997144081108097
22,0.9995003747189608
23,0.9997500937148568
24,0.9997144081108097
25,0.6663336663336663
26,0.0009970089730807579
27,0.9997778518271686
28,0.9998000599820054
29,0.9980059820538385
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.0009970089730807579
6,0.4997503744383424
7,0.9990014977533699
8,0.6663336663336663
9,0.0009970089730807579
10,0.0009970089730807579
11,0.0009970089730807579
12,0.9980059820538385
13,0.0009970089730807579
14,0.9993339993339992
15,0.4997503744383424
16,0.0009970089730807579
17,0.33333333333333326
18,0.0009970089730807579
19,0.33333333333333326
20,0.0009970089730807579
21,0.8887037654115294
22,0.9995003747189608
23,0.9996002398560864
24,0.0004992511233150274
25,0.9980059820538385
26,0.9996668332500417
27,0.49987509367974015
28,0.9997144081108097
29,0.9997500937148568
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.33333333333333326
4,0.49987509367974015
5,0.9990014977533699
6,0.9980059820538385
7,0.9990014977533699
8,0.9980059820538385
9,0.9993339993339992
10,0.9995003747189608
11,0.9980059820538385
12,0.9993339993339992
13,0.9990014977533699
14,0.9996002398560864
15,0.9990014977533699
16,0.9996668332500417
17,0.9980059820538385
18,0.9997144081108097
19,0.9993339993339992
20,0.9995003747189608
21,0.9997500937148568
22,0.9997778518271686
23,0.9998000599820054
24,0.9996002398560864
25,0.9996668332500417
26,0.9998182313914387
27,0.9997144081108097
28,0.0009970089730807579
29,0.000333000333000333
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.9993339993339992
8,0.9995003747189608
9,0.9980059820538385
10,0.9996002398560864
11,0.9996668332500417
12,0.9997144081108097
13,0.9980059820538385
14,0.9997500937148568
15,0.9997778518271686
16,0.9998000599820054
17,0.0009970089730807579
18,0.9990014977533699
19,0.9998182313914387
20,0.9980059820538385
21,0.9980059820538385
22,0.9998333749895859
23,0.9998461893409213
24,0.0009970089730807579
25,0.0004992511233150274
26,0.9980059820538385
27,0.9998571734628293
28,0.9993339993339992
29,0.9995003747189608
30,0.9990014977533699
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.9990014977533699
8,0.9980059820538385
9,0.9980059820538385
10,0.9990014977533699
11,0.9993339993339992
12,0.9993339993339992
13,0.0002498126405196103
14,0.7997201678992605
15,0.0009970089730807579
16,0.0009970089730807579
17,0.9995003747189608
18,0.0009970089730807579
19,0.9980059820538385
20,0.9996002398560864
21,0.0009970089730807579
22,0.9996668332500417
23,0.9980059820538385
24,0.0009970089730807579
25,0.9997144081108097
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9997500937148568
29,0.9997778518271686
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.9993339993339992
8,0.0009970089730807579
9,0.9990014977533699
10,0.9993339993339992
11,0.9980059820538385
12,0.9995003747189608
13,0.9996002398560864
14,0.4997503744383424
15,0.9995003747189608
16,0.9980059820538385
17,0.2000799520287827
18,0.9996668332500417
19,0.9997144081108097
20,0.6663336663336663
21,0.9980059820538385
22,0.0004992511233150274
23,0.9997500937148568
24,0.4999500149955014
25,0.9997778518271686
26,0.9998000599820054
27,0.0009970089730807579
28,0.9998182313914387
29,0.9996002398560864
30,0.33333333333333326
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.49987509367974015
5,0.9990014977533699
6,0.9993339993339992
7,0.9980059820538385
8,0.9980059820538385
9,0.0009970089730807579
10,0.9993339993339992
11,0.9995003747189608
12,0.9980059820538385
13,0.9990014977533699
14,0.9996002398560864
15,0.9980059820538385
16,0.9990014977533699
17,0.9996668332500417
18,0.0001998800719568259
19,0.9980059820538385
20,0.9997500937148568
21,0.9997778518271686
22,0.9993339993339992
23,0.9995003747189608
24,0.9998000599820054
25,0.9980059820538385
26,0.9990014977533699
27,0.9996002398560864
28,0.9998182313914387
29,8.331250520703158e-05
30,0.9993339993339992
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.25006245316012987
5,0.9980059820538385
6,0.9980059820538385
7,0.9993339993339992
8,0.9990014977533699
9,0.000333000333000333
10,0.9980059820538385
11,0.9990014977533699
12,0.0004992511233150274
13,0.9995003747189608
14,0.9980059820538385
15,0.9996002398560864
16,0.9996668332500417
17,0.0001427959445951735
18,0.0009970089730807579
19,0.9993339993339992
20,0.9995003747189608
21,0.9996002398560864
22,0.0009970089730807579
23,0.9980059820538385
24,0.9996668332500417
25,0.9990014977533699
26,0.0004992511233150274
27,0.0004992511233150274
28,0.9993339993339992
29,0.9997144081108097
30,0.9990014977533699
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9990019960079839
4,0.0
5,0.9990014977533699
6,0.9993339993339992
7,0.0009970089730807579
8,0.9980059820538385
9,0.0009970089730807579
10,0.9995003747189608
11,0.9996002398560864
12,0.9990014977533699
13,0.9993339993339992
14,0.4997503744383424
15,0.9995003747189608
16,0.9996668332500417
17,0.9996002398560864
18,0.4997503744383424
19,0.9997144081108097
20,0.9980059820538385
21,0.9980059820538385
22,0.9980059820538385
23,0.9996668332500417
24,0.9997500937148568
25,0.9997144081108097
26,0.3999600239856086
27,0.9997778518271686
28,0.9980059820538385
29,0.9997500937148568
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.6663336663336663
4,0.0009970089730807579
5,0.3999600239856086
6,0.9980059820538385
7,0.4997503744383424
8,0.6663336663336663
9,0.9990014977533699
10,0.9980059820538385
11,0.0009970089730807579
12,0.9993339993339992
13,0.9980059820538385
14,0.9980059820538385
15,0.9995003747189608
16,0.0009970089730807579
17,0.0009970089730807579
18,0.0009970089730807579
19,0.9980059820538385
20,0.0009970089730807579
21,0.9996002398560864
22,0.0009970089730807579
23,0.6663336663336663
24,0.0009970089730807579
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9996668332500417
28,0.0009970089730807579
29,0.9997144081108097
30,0.0004992511233150274
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.9980059820538385
9,0.9990014977533699
10,0.0009970089730807579
11,0.9993339993339992
12,0.4997503744383424
13,0.0009970089730807579
14,0.4997503744383424
15,0.9990014977533699
16,0.9980059820538385
17,0.9980059820538385
18,0.9990014977533699
19,0.9993339993339992
20,0.9980059820538385
21,0.9995003747189608
22,0.9995003747189608
23,0.9996002398560864
24,0.9996002398560864
25,0.9996668332500417
26,0.9997144081108097
27,0.0009970089730807579
28,0.9996668332500417
29,0.9997500937148568
30,0.000333000333000333
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.0009970089730807579
5,0.4997503744383424
6,0.3333333333333333
7,0.9980059820538385
8,0.0009970089730807579
9,0.4997503744383424
10,0.9990014977533699
11,0.9993339993339992
12,0.9995003747189608
13,0.0009970089730807579
14,0.9980059820538385
15,0.9980059820538385
16,0.9990014977533699
17,0.9996002398560864
18,0.9996668332500417
19,0.9980059820538385
20,0.9997144081108097
21,0.9980059820538385
22,0.9980059820538385
23,0.9993339993339992
24,0.4997503744383424
25,0.9990014977533699
26,0.9997500937148568
27,0.9980059820538385
28,0.9995003747189608
29,0.0001998800719568259
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.33333333333333326
6,0.9990014977533699
7,0.9993339993339992
8,0.0002498126405196103
9,0.9980059820538385
10,0.9980059820538385
11,0.3636281014268836
12,0.9990014977533699
13,0.9980059820538385
14,0.9993339993339992
15,0.9980059820538385
16,0.9980059820538385
17,0.4997503744383424
18,0.9995003747189608
19,0.9996002398560864
20,0.9995003747189608
21,0.9996002398560864
22,0.9993339993339992
23,0.0009970089730807579
24,0.6663336663336663
25,0.9996668332500417
26,0.9996668332500417
27,0.9990014977533699
28,0.9980059820538385
29,0.0009970089730807579
30,0.00012495314257153568
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9995004995004996
4,0.0
5,0.9980059820538385
6,0.9980059820538385
7,0.0009970089730807579
8,0.2500312382856429
9,0.9995003747189608
10,0.9980059820538385
11,0.9990014977533699
12,0.9993339993339992
13,0.9980059820538385
14,0.0009970089730807579
15,0.9980059820538385
16,0.9990014977533699
17,0.4997503744383424
18,0.9993339993339992
19,0.9995003747189608
20,0.9996002398560864
21,0.9980059820538385
22,0.9996668332500417
23,0.9997144081108097
24,0.9997500937148568
25,0.4997503744383424
26,0.9997778518271686
27,0.9996002398560864
28,0.9998000599820054
29,0.33333333333333326
30,0.9998182313914387
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.0009970089730807579
5,0.4997503744383424
6,0.9980059820538385
7,0.9980059820538385
8,0.9980059820538385
9,0.9980059820538385
10,0.9990014977533699
11,0.9980059820538385
12,0.9995003747189608
13,0.9993339993339992
14,0.9995003747189608
15,0.9980059820538385
16,0.0001998800719568259
17,0.0009970089730807579
18,0.9996002398560864
19,0.9996668332500417
20,0.0004992511233150274
21,0.9996002398560864
22,0.9997144081108097
23,0.9996668332500417
24,0.9997500937148568
25,0.33333333333333326
26,0.0009970089730807579
27,0.9993339993339992
28,0.49987509367974015
29,0.33333333333333326
30,0.9995003747189608
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9990014977533699
5,0.000333000333000333
6,0.7496877341993504
7,0.9980059820538385
8,0.6665000832916875
9,0.9980059820538385
10,0.9980059820538385
11,0.9980059820538385
12,0.0004992511233150274
13,0.9990014977533699
14,0.0004992511233150274
15,0.0004992511233150274
16,0.6663336663336663
17,0.0004992511233150274
18,0.9990014977533699
19,0.0009970089730807579
20,0.0004992511233150274
21,0.9993339993339992
22,0.0004992511233150274
23,0.9995003747189608
24,0.9980059820538385
25,0.0009970089730807579
26,0.9980059820538385
27,0.9990014977533699
28,0.2941245662530142
29,0.0009970089730807579
30,0.4997503744383424
0,0.0
1,0.0
2,0.4997503744383424
3,0.6663336663336663
4,0.9980059820538385
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9990014977533699
9,0.9993339993339992
10,0.9993339993339992
11,0.9995003747189608
12,0.9996002398560864
13,0.9995003747189608
14,0.9996002398560864
15,0.9996668332500417
16,0.9997144081108097
17,0.0009970089730807579
18,0.9996668332500417
19,0.9980059820538385
20,0.9997500937148568
21,0.9997778518271686
22,0.9997144081108097
23,0.9998000599820054
24,0.9998182313914387
25,0.6663336663336663
26,0.9998333749895859
27,0.9998461893409213
28,0.0009970089730807579
29,0.9998571734628293
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.33333333333333326
4,0.9980059820538385
5,0.3999600239856086
6,0.9980059820538385
7,0.9980059820538385
8,0.9980059820538385
9,0.9990014977533699
10,0.9980059820538385
11,0.2727437971462328
12,0.9990014977533699
13,0.000333000333000333
14,0.7496877341993504
15,0.0009970089730807579
16,0.0009970089730807579
17,0.0009970089730807579
18,0.8747969511433212
19,0.0009970089730807579
20,0.9990014977533699
21,0.9993339993339992
22,0.0009970089730807579
23,0.0009970089730807579
24,0.0001998800719568259
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9995003747189608
28,0.9996002398560864
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.9980059820538385
5,0.0004992511233150274
6,0.9980059820538385
7,0.9990014977533699
8,0.6248906660002499
9,0.9980059820538385
10,0.9993339993339992
11,0.0009970089730807579
12,0.0009970089730807579
13,0.0009970089730807579
14,0.9995003747189608
15,0.9990014977533699
16,0.9996002398560864
17,0.9980059820538385
18,0.9996668332500417
19,0.9980059820538385
20,0.9993339993339992
21,0.0001427959445951735
22,0.9995003747189608
23,0.9996002398560864
24,0.9990014977533699
25,0.000333000333000333
26,0.25006245316012987
27,0.9996668332500417
28,0.7496877341993504
29,0.0001427959445951735
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.0009970089730807579
5,0.9980059820538385
6,0.4997503744383424
7,0.9990014977533699
8,0.9980059820538385
9,0.9990014977533699
10,0.0009970089730807579
11,0.0004992511233150274
12,0.0009970089730807579
13,0.0004992511233150274
14,0.0004992511233150274
15,0.9980059820538385
16,0.9980059820538385
17,0.9990014977533699
18,0.9980059820538385
19,0.9990014977533699
20,0.0004992511233150274
21,0.4997503744383424
22,0.9993339993339992
23,0.9995003747189608
24,0.9996002398560864
25,0.0001665833749791771
26,0.9993339993339992
27,0.8569184635156362
28,0.37498438085717856
29,0.9995003747189608
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9993339993339992
5,0.9995003747189608
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.9980059820538385
11,0.9996002398560864
12,0.9996668332500417
13,0.9995003747189608
14,0.9996002398560864
15,0.9990014977533699
16,0.9997144081108097
17,0.9996668332500417
18,0.9997144081108097
19,0.9997500937148568
20,0.9997778518271686
21,9.997000899730081e-05
22,0.9998000599820054
23,0.9980059820538385
24,0.9997500937148568
25,0.9998182313914387
26,0.9998333749895859
27,0.9998461893409213
28,0.9998571734628293
29,0.999866693328001
30,0.9997778518271686
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9993339993339992
5,0.9980059820538385
6,0.9995003747189608
7,0.9980059820538385
8,0.9996002398560864
9,0.9980059820538385
10,0.9990014977533699
11,0.0009970089730807579
12,0.9996668332500417
13,0.7496877341993504
14,0.0001427959445951735
15,0.9990014977533699
16,0.9993339993339992
17,0.8747969511433212
18,0.9995003747189608
19,0.0009970089730807579
20,0.9980059820538385
21,0.0009970089730807579
22,0.9996002398560864
23,0.9996668332500417
24,0.33333333333333326
25,0.9997144081108097
26,0.9980059820538385
27,0.6663336663336663
28,0.0004992511233150274
29,0.0004992511233150274
30,0.0004992511233150274
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.25006245316012987
5,0.9980059820538385
6,0.9993339993339992
7,0.9980059820538385
8,0.9995003747189608
9,0.9993339993339992
10,0.9980059820538385
11,0.9996002398560864
12,0.9990014977533699
13,0.9993339993339992
14,0.0009970089730807579
15,0.9995003747189608
16,0.9996002398560864
17,0.9996668332500417
18,0.9997144081108097
19,0.9996002398560864
20,0.9997500937148568
21,0.9997778518271686
22,0.9998000599820054
23,0.9980059820538385
24,0.4997503744383424
25,0.9998182313914387
26,0.9998333749895859
27,0.9998461893409213
28,0.9980059820538385
29,0.0009970089730807579
30,0.0004992511233150274
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.9990014977533699
7,0.9995003747189608
8,0.0001998800719568259
9,0.9993339993339992
10,0.9980059820538385
11,0.9990014977533699
12,0.9980059820538385
13,0.9980059820538385
14,0.9995003747189608
15,0.9996002398560864
16,0.9996668332500417
17,0.9997144081108097
18,0.9997500937148568
19,0.9993339993339992
20,0.9996668332500417
21,0.9997778518271686
22,0.9997144081108097
23,0.9990014977533699
24,0.9998000599820054
25,0.0009970089730807579
26,0.9997500937148568
27,0.9998182313914387
28,0.4997503744383424
29,0.9998333749895859
30,0.9998461893409213
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.0
5,0.9980059820538385
6,0.9980059820538385
7,0.9996002398560864
8,0.9996668332500417
9,0.9997144081108097
10,0.00012495314257153568
11,0.9980059820538385
12,0.9980059820538385
13,0.9990014977533699
14,0.9993339993339992
15,0.0009970089730807579
16,0.9990014977533699
17,0.9993339993339992
18,0.9995003747189608
19,0.0009970089730807579
20,0.9980059820538385
21,0.9996002398560864
22,0.0009970089730807579
23,0.0009970089730807579
24,0.9996668332500417
25,0.9997144081108097
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.0004992511233150274
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.0004992511233150274
6,0.9980059820538385
7,0.9980059820538385
8,0.9980059820538385
9,0.0004992511233150274
10,0.9980059820538385
11,0.9990014977533699
12,0.33333333333333326
13,0.0009970089730807579
14,0.9993339993339992
15,0.9995003747189608
16,0.9996002398560864
17,0.9980059820538385
18,0.0001665833749791771
19,0.9995003747189608
20,0.9980059820538385
21,0.9997144081108097
22,0.9980059820538385
23,0.9990014977533699
24,0.9980059820538385
25,0.9997500937148568
26,0.9997778518271686
27,0.9996002398560864
28,0.0009970089730807579
29,0.9998000599820054
30,0.9996668332500417
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.6663336663336663
5,0.0004992511233150274
6,0.49987509367974015
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.9995003747189608
11,0.33333333333333326
12,0.3333333333333333
13,0.9980059820538385
14,0.9980059820538385
15,0.9996668332500417
16,0.6665000832916875
17,0.9980059820538385
18,0.7498438085717856
19,0.9980059820538385
20,0.9997144081108097
21,0.9990014977533699
22,0.9980059820538385
23,0.0009970089730807579
24,0.3999600239856086
25,0.9997500937148568
26,0.9995003747189608
27,0.9997778518271686
28,0.9990014977533699
29,0.9998000599820054
30,0.9998182313914387
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.9980059820538385
5,0.9980059820538385
6,0.0004992511233150274
7,0.9980059820538385
8,0.9990014977533699
9,0.6663336663336663
10,0.0009970089730807579
11,0.0009970089730807579
12,0.0009970089730807579
13,0.9993339993339992
14,0.9980059820538385
15,0.9980059820538385
16,0.9995003747189608
17,0.0009970089730807579
18,0.8747969511433212
19,0.9996002398560864
20,0.0009970089730807579
21,0.9980059820538385
22,0.9996668332500417
23,0.0009970089730807579
24,0.0009970089730807579
25,0.9980059820538385
26,0.2000799520287827
27,0.0009970089730807579
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9993339993339992
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.9980059820538385
5,0.4997503744383424
6,0.9980059820538385
7,0.9990014977533699
8,0.0004992511233150274
9,0.9990014977533699
10,0.9993339993339992
11,0.0009970089730807579
12,0.9980059820538385
13,0.9995003747189608
14,0.9990014977533699
15,0.9993339993339992
16,0.9996002398560864
17,0.9996002398560864
18,0.9995003747189608
19,0.9996668332500417
20,0.9997144081108097
21,0.9996002398560864
22,0.9997500937148568
23,0.7997201678992605
24,0.9990014977533699
25,0.000333000333000333
26,0.9997778518271686
27,0.9998000599820054
28,9.088430428065073e-05
29,0.9993339993339992
30,0.9996668332500417
0,0.0
1,0.0
2,0.9980059820538385
3,0.6663336663336663
4,0.9980059820538385
5,0.0009970089730807579
6,0.0009970089730807579
7,0.9980059820538385
8,0.9990014977533699
9,0.6665000832916875
10,0.9980059820538385
11,0.0004992511233150274
12,0.4997503744383424
13,0.6663336663336663
14,0.4997503744383424
15,0.9980059820538385
16,0.0009970089730807579
17,0.0009970089730807579
18,0.8330834582708646
19,0.8330834582708646
20,0.0009970089730807579
21,0.8569184635156362
22,0.0009970089730807579
23,0.9993339993339992
24,0.0009970089730807579
25,0.9980059820538385
26,0.0009970089730807579
27,0.9995003747189608
28,0.0009970089730807579
29,0.9996002398560864
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.0
5,0.9980059820538385
6,0.9980059820538385
7,0.9980059820538385
8,0.0001998800719568259
9,0.9990014977533699
10,0.9993339993339992
11,0.0009970089730807579
12,0.9980059820538385
13,0.9980059820538385
14,0.9995003747189608
15,0.9980059820538385
16,0.9996002398560864
17,0.0004992511233150274
18,0.9996668332500417
19,0.9997144081108097
20,0.9996668332500417
21,0.9997500937148568
22,0.9997144081108097
23,0.0009970089730807579
24,0.00012495314257153568
25,0.9997778518271686
26,0.9990014977533699
27,0.9980059820538385
28,0.9997778518271686
29,0.9980059820538385
30,0.9998000599820054
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9990019960079839
4,0.9997501249375313
5,0.9990019960079839
6,0.9990019960079839
7,0.0
8,0.9980059820538385
9,0.9990014977533699
10,0.9990014977533699
11,0.9990014977533699
12,0.9990014977533699
13,0.0009970089730807579
14,0.9993339993339992
15,0.9995003747189608
16,0.9996002398560864
17,0.9980059820538385
18,0.9996668332500417
19,0.9997144081108097
20,0.9997500937148568
21,0.9997778518271686
22,0.9993339993339992
23,0.9993339993339992
24,0.9995003747189608
25,0.9996002398560864
26,0.9998000599820054
27,0.9980059820538385
28,0.9998182313914387
29,0.9996668332500417
30,0.9997144081108097
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.7997201678992605
6,0.9993339993339992
7,0.9995003747189608
8,0.0009970089730807579
9,0.9980059820538385
10,0.9996002398560864
11,0.9980059820538385
12,0.9980059820538385
13,0.9980059820538385
14,0.9990014977533699
15,0.9996668332500417
16,0.9997144081108097
17,0.9997500937148568
18,0.9980059820538385
19,0.9997778518271686
20,0.9980059820538385
21,0.0004992511233150274
22,0.9998000599820054
23,0.9993339993339992
24,0.9995003747189608
25,0.9998182313914387
26,0.9998333749895859
27,0.9980059820538385
28,0.9996002398560864
29,0.9998571734628293
30,6.665333599946678e-05
0,0.0
1,0.9990019960079839
2,0.0
3,0.6663336663336663
4,0.9980059820538385
5,0.0009970089730807579
6,0.8330834582708646
7,0.4997503744383424
8,0.0009970089730807579
9,0.9980059820538385
10,0.9993339993339992
11,0.9980059820538385
12,0.9995003747189608
13,0.9996002398560864
14,0.9980059820538385
15,0.0009970089730807579
16,0.9990014977533699
17,0.9990014977533699
18,0.9980059820538385
19,0.9993339993339992
20,0.9993339993339992
21,0.9995003747189608
22,0.9980059820538385
23,0.4997503744383424
24,0.9996002398560864
25,0.9996668332500417
26,0.9997144081108097
27,0.9996668332500417
28,0.9997144081108097
29,0.9997500937148568
30,0.9996002398560864
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9990014977533699
5,0.9993339993339992
6,0.4997503744383424
7,0.9980059820538385
8,0.9980059820538385
9,0.0009970089730807579
10,0.0004992511233150274
11,0.9980059820538385
12,0.9990014977533699
13,0.0009970089730807579
14,0.0009970089730807579
15,0.0009970089730807579
16,0.4997503744383424
17,0.9995003747189608
18,0.49987509367974015
19,0.9993339993339992
20,0.9995003747189608
21,0.9996002398560864
22,0.6665833541614595
23,0.9996002398560864
24,0.9996668332500417
25,0.9980059820538385
26,0.9980059820538385
27,0.9996668332500417
28,0.9997144081108097
29,0.9997144081108097
30,0.33333333333333326
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9993339993339992
5,0.9980059820538385
6,0.3333333333333333
7,0.9980059820538385
8,0.9980059820538385
9,0.9980059820538385
10,0.9995003747189608
11,0.9990014977533699
12,0.9980059820538385
13,0.9996668332500417
14,0.9980059820538385
15,0.000333000333000333
16,0.9980059820538385
17,0.9993339993339992
18,0.9996002398560864
19,0.9990014977533699
20,0.9996668332500417
21,0.9997144081108097
22,0.9980059820538385
23,0.9997500937148568
24,0.9997778518271686
25,0.9990014977533699
26,0.9998000599820054
27,0.9993339993339992
28,9.088430428065073e-05
29,0.0009970089730807579
30,0.9995003747189608
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.0009970089730807579
5,0.9980059820538385
6,0.9993339993339992
7,0.9980059820538385
8,0.9995003747189608
9,0.9980059820538385
10,0.9980059820538385
11,0.9996002398560864
12,0.9996668332500417
13,0.9997144081108097
14,0.9990014977533699
15,0.9997500937148568
16,0.9997778518271686
17,0.9993339993339992
18,9.997000899730081e-05
19,0.9997778518271686
20,0.9998182313914387
21,8.331250520703158e-05
22,0.0009970089730807579
23,0.9995003747189608
24,0.9996002398560864
25,0.9996668332500417
26,0.9980059820538385
27,0.0009970089730807579
28,0.9997144081108097
29,0.0009970089730807579
30,0.9993339993339992
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.000333000333000333
7,0.9990014977533699
8,0.25006245316012987
9,0.9980059820538385
10,0.9993339993339992
11,0.9995003747189608
12,0.9995003747189608
13,0.9996002398560864
14,0.9996002398560864
15,0.0009970089730807579
16,0.9996668332500417
17,0.0009970089730807579
18,0.4997503744383424
19,0.9996668332500417
20,0.9997144081108097
21,0.0009970089730807579
22,0.9997500937148568
23,0.4997503744383424
24,0.9980059820538385
25,0.9997778518271686
26,0.0009970089730807579
27,0.9997144081108097
28,0.9997500937148568
29,0.9998000599820054
30,0.4997503744383424
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9993339993339992
7,0.0002498126405196103
8,0.0009970089730807579
9,0.9993339993339992
10,0.9990014977533699
11,0.0002498126405196103
12,0.9996002398560864
13,0.0009970089730807579
14,0.0009970089730807579
15,0.9993339993339992
16,0.9995003747189608
17,0.9980059820538385
18,0.4997503744383424
19,0.0002498126405196103
20,0.9996002398560864
21,0.2000799520287827
22,0.6663336663336663
23,0.9980059820538385
24,0.9996668332500417
25,0.9980059820538385
26,0.9997144081108097
27,0.0004992511233150274
28,0.9980059820538385
29,0.0004992511233150274
30,0.9980059820538385
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.0004992511233150274
5,0.9980059820538385
6,0.0009970089730807579
7,0.6663336663336663
8,0.9990014977533699
9,0.0009970089730807579
10,0.7997201678992605
11,0.9980059820538385
12,0.0009970089730807579
13,0.0009970089730807579
14,0.9980059820538385
15,0.0009970089730807579
16,0.9990014977533699
17,0.0009970089730807579
18,0.9993339993339992
19,0.9995003747189608
20,0.0009970089730807579
21,0.9996002398560864
22,0.9990014977533699
23,0.9996668332500417
24,0.0009970089730807579
25,0.9997144081108097
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9990014977533699
29,0.9980059820538385
30,0.9997500937148568
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.0009970089730807579
5,0.9980059820538385
6,0.4997503744383424
7,0.0009970089730807579
8,0.0009970089730807579
9,0.4999167083125104
10,0.4997503744383424
11,0.9980059820538385
12,0.9980059820538385
13,0.6663336663336663
14,0.0009970089730807579
15,0.9990014977533699
16,0.9980059820538385
17,0.6663336663336663
18,0.0004992511233150274
19,0.0004992511233150274
20,0.0004992511233150274
21,0.6663336663336663
22,0.0004992511233150274
23,0.0004992511233150274
24,0.9993339993339992
25,0.7496877341993504
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9980059820538385
29,0.9980059820538385
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.25006245316012987
5,0.9980059820538385
6,0.9980059820538385
7,0.0004992511233150274
8,0.9990014977533699
9,0.9993339993339992
10,0.9980059820538385
11,0.9980059820538385
12,0.9980059820538385
13,0.9993339993339992
14,0.9995003747189608
15,0.0004992511233150274
16,0.9993339993339992
17,0.9980059820538385
18,0.9995003747189608
19,0.9996002398560864
20,0.9980059820538385
21,0.0009970089730807579
22,0.9996668332500417
23,0.9997144081108097
24,0.9995003747189608
25,0.9997500937148568
26,0.9997778518271686
27,0.9998000599820054
28,0.9996002398560864
29,0.9998182313914387
30,0.4997503744383424
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.9980059820538385
6,0.9995003747189608
7,0.9990014977533699
8,0.9993339993339992
9,0.9980059820538385
10,0.9995003747189608
11,0.9980059820538385
12,0.9996002398560864
13,0.9996668332500417
14,0.9997144081108097
15,0.9990014977533699
16,0.9997500937148568
17,0.9995003747189608
18,0.0009970089730807579
19,0.9980059820538385
20,0.9997778518271686
21,0.9998000599820054
22,0.9998182313914387
23,0.0009970089730807579
24,0.9996002398560864
25,0.9998333749895859
26,0.9998461893409213
27,0.9996668332500417
28,0.9997144081108097
29,0.9997500937148568
30,0.9998571734628293
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.9990014977533699
6,0.9993339993339992
7,0.0009970089730807579
8,0.25006245316012987
9,0.0009970089730807579
10,0.0009970089730807579
11,0.0009970089730807579
12,0.9995003747189608
13,0.9980059820538385
14,0.9990014977533699
15,0.8569184635156362
16,0.0009970089730807579
17,0.9980059820538385
18,0.0009970089730807579
19,0.9980059820538385
20,0.0009970089730807579
21,0.0004992511233150274
22,0.9996002398560864
23,0.9996668332500417
24,0.9997144081108097
25,0.9997500937148568
26,0.0009970089730807579
27,0.9997144081108097
28,0.9980059820538385
29,0.9997778518271686
30,0.9980059820538385
0,0.0
1,0.0
2,0.0009970089730807579
3,0.6663336663336663
4,0.9980059820538385
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9990014977533699
9,0.9993339993339992
10,0.000333000333000333
11,0.2000799520287827
12,0.9995003747189608
13,0.9980059820538385
14,0.9996002398560864
15,0.9990014977533699
16,0.9996668332500417
17,0.25006245316012987
18,0.9980059820538385
19,0.9980059820538385
20,0.9997144081108097
21,0.9997500937148568
22,0.9980059820538385
23,0.9997778518271686
24,0.9980059820538385
25,0.0004992511233150274
26,0.9998000599820054
27,0.0004992511233150274
28,0.0001665833749791771
29,0.9993339993339992
30,0.0004992511233150274
0,0.0
1,0.0
2,0.0009970089730807579
3,0.6663336663336663
4,0.9980059820538385
5,0.6663336663336663
6,0.9980059820538385
7,0.9990014977533699
8,0.9980059820538385
9,0.9990014977533699
10,0.9993339993339992
11,0.9980059820538385
12,0.9993339993339992
13,0.0009970089730807579
14,0.9995003747189608
15,0.9990014977533699
16,0.9995003747189608
17,0.000333000333000333
18,0.9980059820538385
19,0.4997503744383424
20,0.9996002398560864
21,0.6663336663336663
22,0.0009970089730807579
23,0.9996668332500417
24,0.9996002398560864
25,0.4997503744383424
26,0.9997144081108097
27,0.9997500937148568
28,0.9980059820538385
29,0.9990014977533699
30,0.9996668332500417
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.25006245316012987
7,0.9993339993339992
8,0.0009970089730807579
9,0.9990014977533699
10,0.0002498126405196103
11,0.0009970089730807579
12,0.4997503744383424
13,0.9980059820538385
14,0.9993339993339992
15,0.7997201678992605
16,0.0009970089730807579
17,0.0004992511233150274
18,0.9995003747189608
19,0.7142040991216168
20,0.9996002398560864
21,0.33333333333333326
22,0.9996668332500417
23,0.49987509367974015
24,0.0009970089730807579
25,0.9997144081108097
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9980059820538385
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.9993339993339992
7,0.9990014977533699
8,0.9995003747189608
9,0.9980059820538385
10,0.9996002398560864
11,0.9990014977533699
12,0.9993339993339992
13,0.9995003747189608
14,0.9995003747189608
15,0.000333000333000333
16,0.9996668332500417
17,0.9980059820538385
18,0.3333333333333333
19,0.9996002398560864
20,0.9997144081108097
21,0.9997500937148568
22,0.9980059820538385
23,0.9990014977533699
24,0.9996668332500417
25,0.9997778518271686
26,0.9993339993339992
27,0.9998000599820054
28,0.9997144081108097
29,0.9998182313914387
30,0.9998333749895859
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9990019960079839
4,0.9995004995004996
5,0.9996668887408395
6,0.0
7,0.9995003747189608
8,0.9996002398560864
9,0.9980059820538385
10,0.9990014977533699
11,0.9997500937148568
12,0.9996668332500417
13,0.9980059820538385
14,0.0009970089730807579
15,0.1000699790062981
16,0.9997144081108097
17,0.9997500937148568
18,0.9993339993339992
19,0.9997778518271686
20,0.9995003747189608
21,0.9996002398560864
22,0.9990014977533699
23,0.9996668332500417
24,0.9997144081108097
25,9.997000899730081e-05
26,0.000333000333000333
27,0.0009970089730807579
28,0.9997500937148568
29,0.25006245316012987
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9995004995004996
4,0.0
5,0.2000799520287827
6,0.7496877341993504
7,0.9980059820538385
8,0.9980059820538385
9,0.9980059820538385
10,0.9990014977533699
11,0.9993339993339992
12,0.9995003747189608
13,0.9980059820538385
14,0.9980059820538385
15,0.9996002398560864
16,0.9995003747189608
17,0.9996668332500417
18,0.39998000599820055
19,0.9996002398560864
20,0.9997144081108097
21,0.9980059820538385
22,0.9990014977533699
23,0.9980059820538385
24,0.9996668332500417
25,0.9997144081108097
26,0.9993339993339992
27,0.9997500937148568
28,0.9997778518271686
29,0.9998000599820054
30,0.9998182313914387
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9990019960079839
4,0.0
5,0.9980059820538385
6,0.9990014977533699
7,0.9990014977533699
8,0.25006245316012987
9,0.9993339993339992
10,0.9980059820538385
11,0.9995003747189608
12,0.9996002398560864
13,0.0009970089730807579
14,0.9996668332500417
15,0.9997144081108097
16,0.9980059820538385
17,0.9997500937148568
18,0.9980059820538385
19,0.9993339993339992
20,0.9997778518271686
21,0.9995003747189608
22,0.49987509367974015
23,0.9998000599820054
24,0.9998182313914387
25,8.331250520703158e-05
26,0.9998333749895859
27,0.9996002398560864
28,0.9998461893409213
29,0.9996668332500417
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.0009970089730807579
5,0.4997503744383424
6,0.16674995835415624
7,0.9980059820538385
8,0.6663336663336663
9,0.0009970089730807579
10,0.9980059820538385
11,0.0009970089730807579
12,0.9980059820538385
13,0.0009970089730807579
14,0.0009970089730807579
15,0.4997503744383424
16,0.9995003747189608
17,0.9996002398560864
18,0.0009970089730807579
19,0.7496877341993504
20,0.0009970089730807579
21,0.9996668332500417
22,0.0009970089730807579
23,0.0009970089730807579
24,0.6665000832916875
25,0.9997144081108097
26,0.9997500937148568
27,0.09097518858493137
28,0.9980059820538385
29,0.9997778518271686
30,0.9998000599820054
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9990019960079839
4,0.0
5,0.0009970089730807579
6,0.4997503744383424
7,0.9980059820538385
8,0.9980059820538385
9,0.0009970089730807579
10,0.9990014977533699
11,0.33333333333333326
12,0.9980059820538385
13,0.9993339993339992
14,0.6663336663336663
15,0.9995003747189608
16,0.9980059820538385
17,0.0009970089730807579
18,0.0009970089730807579
19,0.0009970089730807579
20,0.7496877341993504
21,0.9980059820538385
22,0.9980059820538385
23,0.8569184635156362
24,0.9996002398560864
25,0.9990014977533699
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9996002398560864
29,0.9990014977533699
30,0.9996668332500417
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.0004992511233150274
5,0.9980059820538385
6,0.3333333333333333
7,0.6663336663336663
8,0.9980059820538385
9,0.0009970089730807579
10,0.0009970089730807579
11,0.9980059820538385
12,0.9990014977533699
13,0.9993339993339992
14,0.9980059820538385
15,0.16674995835415624
16,0.9980059820538385
17,0.0004992511233150274
18,0.33333333333333326
19,0.0009970089730807579
20,0.0009970089730807579
21,0.0009970089730807579
22,0.0009970089730807579
23,0.9995003747189608
24,0.9980059820538385
25,0.9990014977533699
26,0.0009970089730807579
27,0.49987509367974015
28,0.0009970089730807579
29,0.9993339993339992
30,0.9996002398560864
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.0009970089730807579
7,0.9980059820538385
8,0.3999600239856086
9,0.9993339993339992
10,0.9980059820538385
11,0.9990014977533699
12,0.0004992511233150274
13,0.9993339993339992
14,0.0002498126405196103
15,0.3636281014268836
16,0.4997503744383424
17,0.9995003747189608
18,0.0009970089730807579
19,0.0001998800719568259
20,0.9995003747189608
21,0.6663336663336663
22,0.9980059820538385
23,0.6663336663336663
24,0.9996002398560864
25,0.8330834582708646
26,0.0009970089730807579
27,0.9996668332500417
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9997144081108097
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.25006245316012987
5,0.4997503744383424
6,0.9980059820538385
7,0.9980059820538385
8,0.9993339993339992
9,0.9990014977533699
10,0.9995003747189608
11,0.9996002398560864
12,0.9980059820538385
13,0.9996668332500417
14,0.7141225189204627
15,0.9993339993339992
16,0.9997144081108097
17,0.9997500937148568
18,0.9995003747189608
19,0.9996002398560864
20,0.9980059820538385
21,0.9997778518271686
22,0.9996668332500417
23,0.9980059820538385
24,0.000333000333000333
25,0.0009970089730807579
26,0.9997144081108097
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9997500937148568
30,0.4997503744383424
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9993339993339992
5,0.9995003747189608
6,0.9980059820538385
7,0.9980059820538385
8,0.9996002398560864
9,0.9996668332500417
10,0.9997144081108097
11,0.9997500937148568
12,0.0004992511233150274
13,0.9997778518271686
14,0.9980059820538385
15,0.9980059820538385
16,0.9990014977533699
17,0.9998182313914387
18,0.9993339993339992
19,0.9980059820538385
20,0.9993339993339992
21,0.9998333749895859
22,0.0009970089730807579
23,0.0009970089730807579
24,0.9998333749895859
25,0.9998461893409213
26,0.9373867399862525
27,0.9995003747189608
28,0.9995003747189608
29,0.9996002398560864
30,0.9998571734628293
0,0.0
1,0.0
2,0.0009970089730807579
3,0.33333333333333326
4,0.0004992511233150274
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.9990014977533699
10,0.9993339993339992
11,0.9995003747189608
12,0.4997503744383424
13,0.9996002398560864
14,0.9996668332500417
15,0.9980059820538385
16,0.9990014977533699
17,0.9980059820538385
18,0.9995003747189608
19,0.9997144081108097
20,0.9980059820538385
21,0.9996002398560864
22,0.9996668332500417
23,0.9997144081108097
24,0.9997500937148568
25,0.9997778518271686
26,0.9997500937148568
27,9.997000899730081e-05
28,0.0004992511233150274
29,0.0009970089730807579
30,0.16674995835415624
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9990019960079839
4,0.0
5,0.9990014977533699
6,0.9980059820538385
7,0.49987509367974015
8,0.9980059820538385
9,0.9993339993339992
10,0.9990014977533699
11,0.9993339993339992
12,0.9995003747189608
13,0.0001998800719568259
14,0.9995003747189608
15,0.9980059820538385
16,0.9990014977533699
17,0.9996668332500417
18,0.9997144081108097
19,0.9995003747189608
20,0.9997500937148568
21,0.9993339993339992
22,0.0001998800719568259
23,0.9997778518271686
24,0.8330834582708646
25,0.9980059820538385
26,0.0009970089730807579
27,0.9980059820538385
28,0.9990014977533699
29,0.0002498126405196103
30,0.9998000599820054
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.25006245316012987
5,0.3999600239856086
6,0.9993339993339992
7,0.0009970089730807579
8,0.0009970089730807579
9,0.0009970089730807579
10,0.7997201678992605
11,0.9980059820538385
12,0.9990014977533699
13,0.0009970089730807579
14,0.0009970089730807579
15,0.9980059820538385
16,0.9990014977533699
17,0.0009970089730807579
18,0.9993339993339992
19,0.0009970089730807579
20,0.9995003747189608
21,0.0009970089730807579
22,0.0009970089730807579
23,0.0009970089730807579
24,0.0009970089730807579
25,0.9996002398560864
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.4997503744383424
30,0.9996668332500417
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.0
5,0.7997201678992605
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.0009970089730807579
11,0.9980059820538385
12,0.9990014977533699
13,0.9995003747189608
14,0.9980059820538385
15,0.9990014977533699
16,0.9996002398560864
17,0.0001665833749791771
18,0.8998300509847045
19,0.9980059820538385
20,0.9980059820538385
21,0.9993339993339992
22,0.8569184635156362
23,0.0009970089730807579
24,0.9995003747189608
25,0.9996002398560864
26,0.0009970089730807579
27,0.9996668332500417
28,0.1000699790062981
29,0.0009970089730807579
30,0.2000799520287827
0,0.0
1,0.9990019960079839
2,0.0
3,0.33333333333333326
4,0.9980059820538385
5,0.0009970089730807579
6,0.0009970089730807579
7,0.9980059820538385
8,0.9990014977533699
9,0.9980059820538385
10,0.9980059820538385
11,0.9980059820538385
12,0.9993339993339992
13,0.9995003747189608
14,0.9996002398560864
15,0.9990014977533699
16,0.6663336663336663
17,0.9980059820538385
18,0.9996668332500417
19,0.9993339993339992
20,0.9997144081108097
21,0.9995003747189608
22,0.9995003747189608
23,0.9997500937148568
24,0.0004992511233150274
25,0.0004992511233150274
26,0.00011107408641563923
27,0.9980059820538385
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.0009970089730807579
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.9993339993339992
9,0.9980059820538385
10,0.9980059820538385
11,0.9995003747189608
12,0.9980059820538385
13,0.9993339993339992
14,0.9980059820538385
15,0.9990014977533699
16,0.9990014977533699
17,0.9990014977533699
18,0.000333000333000333
19,0.9980059820538385
20,0.000333000333000333
21,0.9990014977533699
22,0.9980059820538385
23,0.9995003747189608
24,0.9993339993339992
25,0.9980059820538385
26,0.0009970089730807579
27,0.9996002398560864
28,0.9980059820538385
29,0.9995003747189608
30,0.9996668332500417
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9993339993339992
5,0.2000799520287827
6,0.0009970089730807579
7,0.9980059820538385
8,0.9995003747189608
9,0.9980059820538385
10,0.9980059820538385
11,0.9996002398560864
12,0.9996668332500417
13,0.9997144081108097
14,0.9997500937148568
15,0.9997778518271686
16,0.9990014977533699
17,0.9998000599820054
18,0.9998182313914387
19,0.9998333749895859
20,0.9998461893409213
21,0.9993339993339992
22,0.9980059820538385
23,0.9998571734628293
24,0.999866693328001
25,0.9980059820538385
26,0.0004992511233150274
27,0.9995003747189608
28,0.9996002398560864
29,0.9998750234331064
30,0.9990014977533699
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.25006245316012987
5,0.9980059820538385
6,0.9980059820538385
7,0.9993339993339992
8,0.9995003747189608
9,0.9980059820538385
10,0.9996002398560864
11,0.9996668332500417
12,0.9997144081108097
13,0.9980059820538385
14,0.9997500937148568
15,0.0004992511233150274
16,0.9997778518271686
17,0.9990014977533699
18,0.0009970089730807579
19,0.9998000599820054
20,0.9998182313914387
21,0.9998333749895859
22,0.9998461893409213
23,0.9998571734628293
24,0.9980059820538385
25,0.6663336663336663
26,0.999866693328001
27,0.9980059820538385
28,0.9990014977533699
29,0.9998750234331064
30,0.9998823736987591
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.25006245316012987
5,0.9980059820538385
6,0.0009970089730807579
7,0.4997503744383424
8,0.9980059820538385
9,0.6663336663336663
10,0.0009970089730807579
11,0.9990014977533699
12,0.0009970089730807579
13,0.0009970089730807579
14,0.9990014977533699
15,0.9993339993339992
16,0.9980059820538385
17,0.0009970089730807579
18,0.9995003747189608
19,0.0009970089730807579
20,0.0009970089730807579
21,0.9996668332500417
22,0.9996002398560864
23,0.0009970089730807579
24,0.0009970089730807579
25,0.9980059820538385
26,0.0004992511233150274
27,0.9980059820538385
28,0.9996668332500417
29,0.33333333333333326
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.0009970089730807579
4,0.4997503744383424
5,0.9980059820538385
6,0.9990014977533699
7,0.9990014977533699
8,0.0009970089730807579
9,0.4444074197489726
10,0.9993339993339992
11,0.9995003747189608
12,0.9996002398560864
13,0.0009970089730807579
14,0.9993339993339992
15,0.9980059820538385
16,0.9995003747189608
17,0.9980059820538385
18,0.0009970089730807579
19,0.9996002398560864
20,0.9996668332500417
21,0.9997144081108097
22,0.0001665833749791771
23,0.9980059820538385
24,0.9997500937148568
25,0.4997503744383424
26,0.6663336663336663
27,0.9996668332500417
28,0.9997144081108097
29,0.9997500937148568
30,0.00011107408641563923
0,0.0
1,0.0
2,0.0009970089730807579
3,0.4997503744383424
4,0.6663336663336663
5,0.0009970089730807579
6,0.0009970089730807579
7,0.0009970089730807579
8,0.0009970089730807579
9,0.0009970089730807579
10,0.14293874053976866
11,0.0009970089730807579
12,0.2500208281263017
13,0.9980059820538385
14,0.9980059820538385
15,0.0009970089730807579
16,0.9980059820538385
17,0.9990014977533699
18,0.9993339993339992
19,0.9995003747189608
20,0.7271653185494864
21,0.33333333333333326
22,0.9980059820538385
23,0.000333000333000333
24,0.0009970089730807579
25,0.0009970089730807579
26,0.9996002398560864
27,0.9996668332500417
28,0.9997144081108097
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.0009970089730807579
3,0.33333333333333326
4,0.9980059820538385
5,0.0004992511233150274
6,0.6663336663336663
7,0.9980059820538385
8,0.9990014977533699
9,0.9980059820538385
10,0.9993339993339992
11,0.0009970089730807579
12,0.4997503744383424
13,0.0009970089730807579
14,0.9980059820538385
15,0.9995003747189608
16,0.9990014977533699
17,0.9980059820538385
18,0.9996002398560864
19,0.9993339993339992
20,0.4997503744383424
21,0.33333333333333326
22,0.49987509367974015
23,0.9996668332500417
24,0.9997144081108097
25,0.0004992511233150274
26,0.9980059820538385
27,0.9997500937148568
28,0.9997778518271686
29,0.9998000599820054
30,0.9995003747189608
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.6663336663336663
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.9990014977533699
9,0.0009970089730807579
10,0.9993339993339992
11,0.9993339993339992
12,0.9980059820538385
13,0.0009970089730807579
14,0.9995003747189608
15,0.9996002398560864
16,0.9996668332500417
17,0.9997144081108097
18,0.37498438085717856
19,0.9995003747189608
20,0.9997500937148568
21,0.9996002398560864
22,0.4997503744383424
23,0.0009970089730807579
24,0.9996668332500417
25,0.9997778518271686
26,0.0001427959445951735
27,0.33333333333333326
28,0.9980059820538385
29,0.9998000599820054
30,0.33333333333333326
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.9997501249375313
5,0.9990019960079839
6,0.0
7,0.0009970089730807579
8,0.7496877341993504
9,0.4997503744383424
10,0.0009970089730807579
11,0.9980059820538385
12,0.0009970089730807579
13,0.0009970089730807579
14,0.0009970089730807579
15,0.0009970089730807579
16,0.9990014977533699
17,0.33333333333333326
18,0.0009970089730807579
19,0.9993339993339992
20,0.0009970089730807579
21,0.0009970089730807579
22,0.9980059820538385
23,0.9995003747189608
24,0.0009970089730807579
25,0.9996002398560864
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9996668332500417
29,0.9990014977533699
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.9990014977533699
6,0.000333000333000333
7,0.7496877341993504
8,0.9980059820538385
9,0.9980059820538385
10,0.9990014977533699
11,0.9995003747189608
12,0.9996002398560864
13,0.9993339993339992
14,0.9996668332500417
15,0.0009970089730807579
16,0.9997144081108097
17,0.5998400959424345
18,0.9995003747189608
19,0.0009970089730807579
20,0.9980059820538385
21,0.9997500937148568
22,0.0009970089730807579
23,0.9997778518271686
24,0.9996002398560864
25,0.4997503744383424
26,0.9998000599820054
27,0.9998182313914387
28,0.9998333749895859
29,0.9998461893409213
30,0.9998571734628293
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.0004992511233150274
6,0.9990014977533699
7,0.0009970089730807579
8,0.9993339993339992
9,0.9980059820538385
10,0.9980059820538385
11,0.9995003747189608
12,0.9996002398560864
13,0.5998400959424345
14,0.9980059820538385
15,0.9996668332500417
16,0.9997144081108097
17,0.7141225189204627
18,0.9990014977533699
19,0.0004992511233150274
20,0.9997500937148568
21,0.6663336663336663
22,0.9993339993339992
23,0.0004992511233150274
24,0.9995003747189608
25,0.9997778518271686
26,0.9998000599820054
27,0.9998182313914387
28,0.9996002398560864
29,0.0009970089730807579
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.9980059820538385
7,0.9993339993339992
8,0.0004992511233150274
9,0.9980059820538385
10,0.9990014977533699
11,0.9995003747189608
12,0.9996002398560864
13,0.33333333333333326
14,0.0001665833749791771
15,0.9996668332500417
16,0.9997144081108097
17,0.9997500937148568
18,0.9993339993339992
19,0.9980059820538385
20,0.0009970089730807579
21,0.9995003747189608
22,0.9990014977533699
23,0.9997778518271686
24,0.25006245316012987
25,0.9996002398560864
26,0.9998000599820054
27,0.9996668332500417
28,0.9997144081108097
29,0.9997500937148568
30,0.9997778518271686
0,0.0
1,0.9990019960079839
2,0.0
3,0.33333333333333326
4,0.9980059820538385
5,0.0009970089730807579
6,0.4997503744383424
7,0.9990014977533699
8,0.6663336663336663
9,0.0009970089730807579
10,0.0009970089730807579
11,0.0009970089730807579
12,0.0009970089730807579
13,0.9980059820538385
14,0.4997503744383424
15,0.9993339993339992
16,0.4999167083125104
17,0.0009970089730807579
18,0.8330834582708646
19,0.0009970089730807579
20,0.9980059820538385
21,0.0009970089730807579
22,0.9995003747189608
23,0.0004992511233150274
24,0.0004992511233150274
25,0.6663336663336663
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.0009970089730807579
30,0.0001665833749791771
0,0.0
1,0.0
2,0.9980059820538385
3,0.0009970089730807579
4,0.9990014977533699
5,0.4997503744383424
6,0.9993339993339992
7,0.9980059820538385
8,0.9990014977533699
9,0.9980059820538385
10,0.000333000333000333
11,0.25006245316012987
12,0.9995003747189608
13,0.3999600239856086
14,0.0009970089730807579
15,0.9980059820538385
16,0.9996002398560864
17,0.9980059820538385
18,0.9980059820538385
19,0.9995003747189608
20,0.0001998800719568259
21,0.9996668332500417
22,0.0009970089730807579
23,0.9996002398560864
24,0.9990014977533699
25,0.9993339993339992
26,0.9996668332500417
27,0.9997144081108097
28,0.9997144081108097
29,0.9997500937148568
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.49987509367974015
5,0.33333333333333326
6,0.3333333333333333
7,0.9980059820538385
8,0.0009970089730807579
9,0.9980059820538385
10,0.9980059820538385
11,0.9980059820538385
12,0.9990014977533699
13,0.9980059820538385
14,0.9993339993339992
15,0.9990014977533699
16,0.9995003747189608
17,0.5998400959424345
18,0.6665000832916875
19,0.9980059820538385
20,0.7141225189204627
21,0.9995003747189608
22,0.7498438085717856
23,0.000333000333000333
24,0.9996002398560864
25,0.9996668332500417
26,0.9997144081108097
27,0.33333333333333326
28,0.6663336663336663
29,0.9980059820538385
30,0.9990014977533699
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.49987509367974015
5,0.0009970089730807579
6,0.9980059820538385
7,0.9980059820538385
8,0.9993339993339992
9,0.0009970089730807579
10,0.9990014977533699
11,0.9995003747189608
12,0.9993339993339992
13,0.9996002398560864
14,0.9996668332500417
15,0.4997503744383424
16,0.9997144081108097
17,0.4997503744383424
18,0.9995003747189608
19,0.9996002398560864
20,0.09097518858493137
21,0.6663336663336663
22,0.9996668332500417
23,0.9997144081108097
24,0.9980059820538385
25,0.6663336663336663
26,0.9997500937148568
27,0.9980059820538385
28,0.9997778518271686
29,0.9980059820538385
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9995003747189608
6,0.9990014977533699
7,0.9993339993339992
8,0.9995003747189608
9,0.0001998800719568259
10,0.0009970089730807579
11,0.0009970089730807579
12,0.8330834582708646
13,0.9980059820538385
14,0.0009970089730807579
15,0.9980059820538385
16,0.0009970089730807579
17,0.9980059820538385
18,0.9990014977533699
19,0.0009970089730807579
20,0.0009970089730807579
21,0.9990014977533699
22,0.6663336663336663
23,0.0009970089730807579
24,0.0009970089730807579
25,0.25006245316012987
26,0.9993339993339992
27,0.0009970089730807579
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.25006245316012987
5,0.9980059820538385
6,0.9990014977533699
7,0.4997503744383424
8,0.9980059820538385
9,0.16674995835415624
10,0.9993339993339992
11,0.0009970089730807579
12,0.9980059820538385
13,0.0002498126405196103
14,0.9995003747189608
15,0.9980059820538385
16,0.0009970089730807579
17,0.9995003747189608
18,0.9996002398560864
19,0.9996668332500417
20,0.0001998800719568259
21,0.8330834582708646
22,0.0009970089730807579
23,0.0009970089730807579
24,0.4997503744383424
25,0.0009970089730807579
26,0.9980059820538385
27,0.9980059820538385
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9997144081108097
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9995004995004996
4,0.0
5,0.9980059820538385
6,0.0004992511233150274
7,0.9990014977533699
8,0.0009970089730807579
9,0.9993339993339992
10,0.9995003747189608
11,0.9993339993339992
12,0.0002498126405196103
13,0.7997201678992605
14,0.0009970089730807579
15,0.4997503744383424
16,0.9996002398560864
17,0.9980059820538385
18,0.9996668332500417
19,0.0009970089730807579
20,0.9980059820538385
21,0.9997144081108097
22,0.0004992511233150274
23,0.9980059820538385
24,0.9993339993339992
25,0.0004992511233150274
26,0.0004992511233150274
27,0.9980059820538385
28,0.9997500937148568
29,0.0004992511233150274
30,0.15388756440821347
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.9980059820538385
7,0.9995003747189608
8,0.9980059820538385
9,0.9980059820538385
10,0.9996002398560864
11,0.9990014977533699
12,0.9990014977533699
13,0.9993339993339992
14,0.9995003747189608
15,0.9996668332500417
16,0.9996002398560864
17,0.9996668332500417
18,0.9997144081108097
19,0.9997500937148568
20,0.9997144081108097
21,0.9980059820538385
22,0.9997778518271686
23,0.9998000599820054
24,0.9998182313914387
25,0.9993339993339992
26,0.9998333749895859
27,0.9997500937148568
28,0.0001998800719568259
29,0.9998461893409213
30,0.9997778518271686
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.49987509367974015
5,0.0009970089730807579
6,0.9990014977533699
7,0.9993339993339992
8,0.9980059820538385
9,0.9995003747189608
10,0.9980059820538385
11,0.9996002398560864
12,0.9990014977533699
13,0.9996668332500417
14,0.9997144081108097
15,0.9997500937148568
16,0.0009970089730807579
17,0.0009970089730807579
18,0.9980059820538385
19,0.9997778518271686
20,0.9993339993339992
21,0.0004992511233150274
22,0.9995003747189608
23,0.9998000599820054
24,0.0009970089730807579
25,0.4997503744383424
26,0.0009970089730807579
27,0.9980059820538385
28,8.331250520703158e-05
29,0.9980059820538385
30,0.9990014977533699
0,0.0
1,0.0
2,0.0009970089730807579
3,0.33333333333333326
4,0.4997503744383424
5,0.9980059820538385
6,0.6663336663336663
7,0.0009970089730807579
8,0.0009970089730807579
9,0.0009970089730807579
10,0.0009970089730807579
11,0.0009970089730807579
12,0.4997503744383424
13,0.9980059820538385
14,0.0009970089730807579
15,0.9980059820538385
16,0.9980059820538385
17,0.9990014977533699
18,0.8330834582708646
19,0.9980059820538385
20,0.6663336663336663
21,0.0004992511233150274
22,0.14293874053976866
23,0.0009970089730807579
24,0.0004992511233150274
25,0.8180496228301372
26,0.6663336663336663
27,0.9990014977533699
28,0.9993339993339992
29,0.9995003747189608
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.25006245316012987
5,0.9980059820538385
6,0.0004992511233150274
7,0.9980059820538385
8,0.9995003747189608
9,0.9996002398560864
10,0.9980059820538385
11,0.9993339993339992
12,0.9996668332500417
13,0.9995003747189608
14,0.0009970089730807579
15,0.4997503744383424
16,0.9996002398560864
17,0.9996668332500417
18,0.9997144081108097
19,0.0009970089730807579
20,0.9997500937148568
21,0.9980059820538385
22,0.6663336663336663
23,0.0009970089730807579
24,0.9997500937148568
25,0.9997778518271686
26,0.9998000599820054
27,0.9998182313914387
28,0.9980059820538385
29,0.9997778518271686
30,8.331250520703158e-05
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.0009970089730807579
5,0.9990014977533699
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.0002498126405196103
10,0.9980059820538385
11,0.8330834582708646
12,0.4997503744383424
13,0.9993339993339992
14,0.9996002398560864
15,0.4997503744383424
16,0.0009970089730807579
17,0.9995003747189608
18,0.9996668332500417
19,0.9996002398560864
20,0.0009970089730807579
21,0.9997144081108097
22,0.9996668332500417
23,0.4997503744383424
24,0.9997500937148568
25,0.9997778518271686
26,0.9980059820538385
27,9.997000899730081e-05
28,0.9997144081108097
29,0.9997500937148568
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9990019960079839
4,0.9997501249375313
5,0.0
6,0.9980059820538385
7,0.9980059820538385
8,0.9980059820538385
9,0.9990014977533699
10,0.9993339993339992
11,0.9990014977533699
12,0.000333000333000333
13,0.9993339993339992
14,0.9990014977533699
15,0.9995003747189608
16,0.9995003747189608
17,0.25006245316012987
18,0.9996002398560864
19,0.9980059820538385
20,0.9990014977533699
21,0.9996668332500417
22,0.9997144081108097
23,0.9997500937148568
24,0.9993339993339992
25,0.9993339993339992
26,0.00011107408641563923
27,0.0009970089730807579
28,0.9995003747189608
29,0.0009970089730807579
30,0.9995003747189608
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.3999600239856086
6,0.9993339993339992
7,0.0002498126405196103
8,0.9980059820538385
9,0.9990014977533699
10,0.9996002398560864
11,0.9996668332500417
12,0.9980059820538385
13,0.0009970089730807579
14,0.6663336663336663
15,0.0009970089730807579
16,0.0009970089730807579
17,0.4997503744383424
18,0.9980059820538385
19,0.0009970089730807579
20,0.0009970089730807579
21,0.9980059820538385
22,0.9997144081108097
23,0.9997500937148568
24,0.9997778518271686
25,0.4997503744383424
26,0.9990014977533699
27,0.9990014977533699
28,0.6663336663336663
29,0.9998000599820054
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.9993339993339992
7,0.9990014977533699
8,0.9993339993339992
9,0.9995003747189608
10,0.9995003747189608
11,0.9996002398560864
12,0.0009970089730807579
13,0.1250780957141072
14,0.9996668332500417
15,0.9996002398560864
16,0.9997144081108097
17,0.9997500937148568
18,0.9980059820538385
19,0.9990014977533699
20,0.9995003747189608
21,0.9980059820538385
22,0.9997778518271686
23,0.9980059820538385
24,0.9996668332500417
25,0.9998000599820054
26,0.0009970089730807579
27,0.9998182313914387
28,0.9995003747189608
29,0.9997144081108097
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9990019960079839
4,0.9995004995004996
5,0.9998000799680129
6,0.0
7,0.9980059820538385
8,0.8747969511433212
9,0.11118516050205486
10,0.0009970089730807579
11,0.9996668332500417
12,0.9997144081108097
13,0.76913020072291
14,0.9997500937148568
15,0.0009970089730807579
16,0.9980059820538385
17,0.9990014977533699
18,0.9996002398560864
19,0.4997503744383424
20,0.7496877341993504
21,0.9996668332500417
22,0.9997144081108097
23,0.9997500937148568
24,0.9997778518271686
25,0.9998000599820054
26,0.9998182313914387
27,0.9998333749895859
28,0.9998461893409213
29,0.9998571734628293
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9993339993339992
7,0.9990014977533699
8,0.9993339993339992
9,0.9995003747189608
10,0.9996002398560864
11,0.9993339993339992
12,0.9995003747189608
13,0.9996668332500417
14,0.9980059820538385
15,0.00012495314257153568
16,0.0001427959445951735
17,0.7998600419874037
18,0.0009970089730807579
19,0.4997503744383424
20,0.9980059820538385
21,0.6663336663336663
22,0.0009970089730807579
23,0.0009970089730807579
24,0.0009970089730807579
25,0.9996002398560864
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9996668332500417
30,0.9997144081108097
0,0.0
1,0.0
2,0.9980059820538385
3,0.6663336663336663
4,0.25006245316012987
5,0.9980059820538385
6,0.9980059820538385
7,0.0009970089730807579
8,0.9990014977533699
9,0.8330834582708646
10,0.9993339993339992
11,0.4997503744383424
12,0.9995003747189608
13,0.9996002398560864
14,0.9980059820538385
15,0.9993339993339992
16,0.9990014977533699
17,0.33333333333333326
18,0.9996668332500417
19,0.9995003747189608
20,0.8180496228301372
21,0.9980059820538385
22,0.9996002398560864
23,0.9996668332500417
24,0.9997144081108097
25,0.9997500937148568
26,0.9997778518271686
27,0.9998000599820054
28,0.9997144081108097
29,0.9998182313914387
30,0.9998333749895859
0,0.0
1,0.0
2,0.9980059820538385
3,0.6663336663336663
4,0.9990014977533699
5,0.9980059820538385
6,0.0009970089730807579
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.4997503744383424
11,0.6663336663336663
12,0.9990014977533699
13,0.0009970089730807579
14,0.000333000333000333
15,0.0009970089730807579
16,0.9980059820538385
17,0.0009970089730807579
18,0.9995003747189608
19,0.4997503744383424
20,0.0009970089730807579
21,0.9996002398560864
22,0.0009970089730807579
23,0.9996668332500417
24,0.2727437971462328
25,0.0009970089730807579
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9997144081108097
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.9990019960079839
5,0.9995004995004996
6,0.0
7,0.9980059820538385
8,0.9993339993339992
9,0.9990014977533699
10,0.9993339993339992
11,0.9995003747189608
12,0.0009970089730807579
13,0.0009970089730807579
14,0.9996002398560864
15,0.9980059820538385
16,0.9980059820538385
17,0.9990014977533699
18,0.9995003747189608
19,0.9996002398560864
20,0.0004992511233150274
21,0.0004992511233150274
22,0.9996668332500417
23,0.9996668332500417
24,0.9997144081108097
25,0.9997500937148568
26,0.9997144081108097
27,0.9997778518271686
28,0.9998000599820054
29,0.0009970089730807579
30,0.9997500937148568
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9980059820538385
5,0.9993339993339992
6,0.9995003747189608
7,0.28573468513494216
8,0.9980059820538385
9,0.9996002398560864
10,0.0001665833749791771
11,0.9980059820538385
12,0.9980059820538385
13,0.9990014977533699
14,0.9997144081108097
15,0.9997500937148568
16,0.0009970089730807579
17,0.9997778518271686
18,0.9980059820538385
19,0.8330834582708646
20,0.9993339993339992
21,0.9998000599820054
22,0.9998182313914387
23,0.9995003747189608
24,8.331250520703158e-05
25,0.0009970089730807579
26,0.9996002398560864
27,0.0009970089730807579
28,0.9996668332500417
29,0.0009970089730807579
30,0.9997144081108097
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.000333000333000333
5,0.9980059820538385
6,0.9980059820538385
7,0.9995003747189608
8,0.9980059820538385
9,0.9996002398560864
10,0.9980059820538385
11,0.9996668332500417
12,0.9997144081108097
13,0.9990014977533699
14,0.9990014977533699
15,0.000333000333000333
16,0.9993339993339992
17,0.9997500937148568
18,0.9995003747189608
19,0.9996002398560864
20,0.9996668332500417
21,0.9997778518271686
22,0.25006245316012987
23,0.9980059820538385
24,0.9997144081108097
25,0.9997500937148568
26,0.9998000599820054
27,0.9997778518271686
28,0.9980059820538385
29,0.9990014977533699
30,0.9998000599820054
0,0.0
1,0.0
2,0.4997503744383424
3,0.6663336663336663
4,0.9980059820538385
5,0.9980059820538385
6,0.0004992511233150274
7,0.0004992511233150274
8,0.9990014977533699
9,0.9980059820538385
10,0.0009970089730807579
11,0.0009970089730807579
12,0.9980059820538385
13,0.9980059820538385
14,0.9993339993339992
15,0.9995003747189608
16,0.9993339993339992
17,0.25006245316012987
18,0.9980059820538385
19,0.9990014977533699
20,0.0001998800719568259
21,0.8330834582708646
22,0.9993339993339992
23,0.9995003747189608
24,0.9996002398560864
25,0.0009970089730807579
26,0.1250780957141072
27,0.9996668332500417
28,0.9997144081108097
29,0.0009970089730807579
30,0.4997503744383424
0,0.0
1,0.9990019960079839
2,0.0
3,0.4997503744383424
4,0.7496877341993504
5,0.9980059820538385
6,0.9990014977533699
7,0.33333333333333326
8,0.9993339993339992
9,0.9980059820538385
10,0.9995003747189608
11,0.9980059820538385
12,0.9996002398560864
13,0.9990014977533699
14,0.9996668332500417
15,0.9980059820538385
16,0.9993339993339992
17,0.9997144081108097
18,0.9997500937148568
19,0.0009970089730807579
20,0.9997778518271686
21,0.9995003747189608
22,0.9980059820538385
23,0.9996002398560864
24,0.9996668332500417
25,0.9998000599820054
26,0.9980059820538385
27,0.0001427959445951735
28,0.0009970089730807579
29,0.9998182313914387
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.9995003747189608
7,0.0009970089730807579
8,0.9980059820538385
9,0.3333333333333333
10,0.0009970089730807579
11,0.9990014977533699
12,0.9993339993339992
13,0.9995003747189608
14,0.9990014977533699
15,0.0009970089730807579
16,0.9996002398560864
17,0.9996668332500417
18,0.0009970089730807579
19,0.9997144081108097
20,0.9980059820538385
21,0.9997500937148568
22,0.9997778518271686
23,0.9998000599820054
24,0.9993339993339992
25,0.9998182313914387
26,0.9995003747189608
27,8.331250520703158e-05
28,0.0009970089730807579
29,0.9993339993339992
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9980059820538385
5,0.9990014977533699
6,0.9993339993339992
7,0.0004992511233150274
8,0.9990014977533699
9,0.9995003747189608
10,0.0009970089730807579
11,0.4997503744383424
12,0.9980059820538385
13,0.0004992511233150274
14,0.6663336663336663
15,0.9980059820538385
16,0.9980059820538385
17,0.9993339993339992
18,0.9996002398560864
19,0.9980059820538385
20,0.9995003747189608
21,0.7496877341993504
22,0.9980059820538385
23,0.0004992511233150274
24,0.9990014977533699
25,0.9996002398560864
26,0.9996668332500417
27,0.9990014977533699
28,0.9996668332500417
29,0.9997144081108097
30,0.9997500937148568
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9993339993339992
5,0.9995003747189608
6,0.16674995835415624
7,0.9980059820538385
8,0.0004992511233150274
9,0.0009970089730807579
10,0.0009970089730807579
11,0.33333333333333326
12,0.9996002398560864
13,0.9980059820538385
14,0.0004992511233150274
15,0.6663336663336663
16,0.4997503744383424
17,0.9980059820538385
18,0.6663336663336663
19,0.0009970089730807579
20,0.9996668332500417
21,0.9997144081108097
22,0.0009970089730807579
23,0.000333000333000333
24,0.9980059820538385
25,0.0004992511233150274
26,0.9997500937148568
27,0.7496877341993504
28,0.0009970089730807579
29,0.9980059820538385
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9980059820538385
5,0.9993339993339992
6,0.9990014977533699
7,0.9996002398560864
8,0.9995003747189608
9,0.9990014977533699
10,0.9993339993339992
11,0.9996002398560864
12,0.9996668332500417
13,0.0001427959445951735
14,0.0001427959445951735
15,0.9995003747189608
16,0.9980059820538385
17,0.9996002398560864
18,0.9980059820538385
19,0.9990014977533699
20,0.9990014977533699
21,0.9996668332500417
22,0.0009970089730807579
23,0.9997144081108097
24,0.9990014977533699
25,0.0009970089730807579
26,0.9997500937148568
27,0.0009970089730807579
28,0.9997778518271686
29,0.9993339993339992
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.0009970089730807579
5,0.9990014977533699
6,0.0009970089730807579
7,0.0009970089730807579
8,0.9980059820538385
9,0.4444074197489726
10,0.9980059820538385
11,0.9993339993339992
12,0.9995003747189608
13,0.9996002398560864
14,0.4997503744383424
15,0.9990014977533699
16,0.9996668332500417
17,0.9993339993339992
18,0.9995003747189608
19,0.9980059820538385
20,0.6663336663336663
21,0.9997144081108097
22,0.6663336663336663
23,0.0009970089730807579
24,0.7997201678992605
25,0.0009970089730807579
26,0.9997500937148568
27,0.00011107408641563923
28,0.9980059820538385
29,0.0009970089730807579
30,0.9996002398560864
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.0009970089730807579
6,0.0004992511233150274
7,0.9980059820538385
8,0.9980059820538385
9,0.9990014977533699
10,0.9993339993339992
11,0.9980059820538385
12,0.9980059820538385
13,0.9980059820538385
14,0.9990014977533699
15,0.9995003747189608
16,0.9996002398560864
17,0.9980059820538385
18,0.0001998800719568259
19,0.9996668332500417
20,0.9997144081108097
21,0.9990014977533699
22,0.9990014977533699
23,0.9993339993339992
24,0.9980059820538385
25,0.9993339993339992
26,0.9997500937148568
27,0.9997778518271686
28,9.997000899730081e-05
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.9990014977533699
6,0.9993339993339992
7,0.0009970089730807579
8,0.0009970089730807579
9,0.9995003747189608
10,0.9980059820538385
11,0.0009970089730807579
12,0.9996002398560864
13,0.9980059820538385
14,0.0004992511233150274
15,0.9996668332500417
16,0.9990014977533699
17,0.9997144081108097
18,0.9993339993339992
19,0.9995003747189608
20,0.9997500937148568
21,0.9997778518271686
22,0.9996002398560864
23,0.9998000599820054
24,0.9998182313914387
25,8.331250520703158e-05
26,0.9998333749895859
27,0.5998400959424345
28,0.9998461893409213
29,0.9996668332500417
30,0.9998571734628293
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.6665000832916875
7,0.9980059820538385
8,0.9990014977533699
9,0.9990014977533699
10,0.5999200239928022
11,0.9993339993339992
12,0.9993339993339992
13,0.0004992511233150274
14,0.9995003747189608
15,0.9980059820538385
16,0.9990014977533699
17,0.9996002398560864
18,0.9996668332500417
19,0.9980059820538385
20,0.9980059820538385
21,0.9997144081108097
22,0.9997500937148568
23,0.9993339993339992
24,0.9995003747189608
25,0.9997778518271686
26,0.9980059820538385
27,0.9996002398560864
28,0.9980059820538385
29,0.9996668332500417
30,9.997000899730081e-05
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.9990014977533699
9,0.9995003747189608
10,0.9993339993339992
11,0.0009970089730807579
12,0.0001998800719568259
13,0.9995003747189608
14,0.9996002398560864
15,0.9996668332500417
16,0.0009970089730807579
17,0.9997144081108097
18,0.9997500937148568
19,0.9997778518271686
20,0.0009970089730807579
21,9.997000899730081e-05
22,0.9980059820538385
23,0.9996668332500417
24,0.9980059820538385
25,0.9990014977533699
26,0.9998000599820054
27,0.9997144081108097
28,0.9998182313914387
29,0.9993339993339992
30,0.4997503744383424
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9980059820538385
5,0.7997201678992605
6,0.0009970089730807579
7,0.4997503744383424
8,0.9980059820538385
9,0.6663336663336663
10,0.9980059820538385
11,0.0009970089730807579
12,0.9980059820538385
13,0.0009970089730807579
14,0.9990014977533699
15,0.9993339993339992
16,0.0009970089730807579
17,0.9980059820538385
18,0.9995003747189608
19,0.0004992511233150274
20,0.4997503744383424
21,0.6663336663336663
22,0.9996002398560864
23,0.0004992511233150274
24,0.0001665833749791771
25,0.0009970089730807579
26,0.9980059820538385
27,0.9996668332500417
28,0.0009970089730807579
29,0.9980059820538385
30,0.0004992511233150274
0,0.0
1,0.0
2,0.9980059820538385
3,0.0009970089730807579
4,0.4997503744383424
5,0.9990014977533699
6,0.9980059820538385
7,0.9993339993339992
8,0.9995003747189608
9,0.9996002398560864
10,0.9990014977533699
11,0.9993339993339992
12,0.9995003747189608
13,0.9980059820538385
14,0.9996668332500417
15,0.9996002398560864
16,0.9996668332500417
17,0.9997144081108097
18,0.9997500937148568
19,0.9997144081108097
20,0.9997500937148568
21,0.9997778518271686
22,0.9998000599820054
23,0.9998182313914387
24,0.0004992511233150274
25,0.9998333749895859
26,0.9980059820538385
27,0.9997778518271686
28,0.9998461893409213
29,0.9980059820538385
30,7.141326858530316e-05
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.9995003747189608
6,0.9996002398560864
7,0.9980059820538385
8,0.9996668332500417
9,0.0009970089730807579
10,0.9990014977533699
11,0.9993339993339992
12,0.9995003747189608
13,0.0009970089730807579
14,0.9996002398560864
15,0.9996002398560864
16,0.9996668332500417
17,0.9997144081108097
18,0.9996668332500417
19,0.0001427959445951735
20,0.0009970089730807579
21,0.9997500937148568
22,0.9997144081108097
23,0.0009970089730807579
24,0.9997500937148568
25,0.9997778518271686
26,0.5998400959424345
27,0.9980059820538385
28,0.9998000599820054
29,0.9980059820538385
30,0.9997778518271686
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.9995003747189608
8,0.9980059820538385
9,0.9996002398560864
10,0.9996668332500417
11,0.9980059820538385
12,0.9990014977533699
13,0.9996668332500417
14,0.0009970089730807579
15,0.4997503744383424
16,0.9997144081108097
17,0.9993339993339992
18,0.9997500937148568
19,0.9997778518271686
20,0.0009970089730807579
21,0.9995003747189608
22,9.997000899730081e-05
23,0.9089339271107879
24,0.33333333333333326
25,0.0009970089730807579
26,0.0001998800719568259
27,0.9980059820538385
28,0.0009970089730807579
29,0.9990014977533699
30,0.9993339993339992
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.9990014977533699
6,0.9993339993339992
7,0.9995003747189608
8,0.9980059820538385
9,0.0009970089730807579
10,0.0009970089730807579
11,0.9993339993339992
12,0.4997503744383424
13,0.0004992511233150274
14,0.6663336663336663
15,0.0009970089730807579
16,0.0009970089730807579
17,0.9980059820538385
18,0.0009970089730807579
19,0.0009970089730807579
20,0.9996002398560864
21,0.2000799520287827
22,0.9980059820538385
23,0.9996668332500417
24,0.0009970089730807579
25,0.0009970089730807579
26,0.9997144081108097
27,0.0009970089730807579
28,0.9997500937148568
29,0.0009970089730807579
30,0.9997778518271686
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9993339993339992
5,0.0002498126405196103
6,0.9993339993339992
7,0.9980059820538385
8,0.9980059820538385
9,0.0004992511233150274
10,0.9995003747189608
11,0.9990014977533699
12,0.9980059820538385
13,0.9996668332500417
14,0.9997144081108097
15,0.9997500937148568
16,0.9998000599820054
17,0.9980059820538385
18,0.9993339993339992
19,0.9997778518271686
20,0.9990014977533699
21,0.9998000599820054
22,0.9998182313914387
23,0.9990014977533699
24,0.9990014977533699
25,0.9993339993339992
26,0.000333000333000333
27,0.9998333749895859
28,0.9995003747189608
29,0.9980059820538385
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.7496877341993504
5,0.0009970089730807579
6,0.9980059820538385
7,0.9990014977533699
8,0.9980059820538385
9,0.0002498126405196103
10,0.9980059820538385
11,0.9980059820538385
12,0.9990014977533699
13,0.9980059820538385
14,0.9993339993339992
15,0.9990014977533699
16,0.9980059820538385
17,0.9993339993339992
18,0.9993339993339992
19,0.9995003747189608
20,0.9995003747189608
21,0.9996002398560864
22,0.9996002398560864
23,0.9996668332500417
24,0.9995003747189608
25,0.9997144081108097
26,0.9980059820538385
27,0.9996002398560864
28,0.9997500937148568
29,0.9997778518271686
30,0.9996668332500417
0,0.0
1,0.0
2,0.9980059820538385
3,0.6663336663336663
4,0.9980059820538385
5,0.9980059820538385
6,0.0004992511233150274
7,0.0009970089730807579
8,0.9993339993339992
9,0.9995003747189608
10,0.4997503744383424
11,0.9980059820538385
12,0.9980059820538385
13,0.9980059820538385
14,0.9996002398560864
15,0.0004992511233150274
16,0.9996668332500417
17,0.9980059820538385
18,0.9990014977533699
19,0.9997144081108097
20,0.9997500937148568
21,0.9993339993339992
22,0.9980059820538385
23,0.0004992511233150274
24,0.33333333333333326
25,0.9997778518271686
26,0.9995003747189608
27,0.9993339993339992
28,0.9998000599820054
29,0.0002498126405196103
30,0.9993339993339992
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.9997501249375313
5,0.0
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.0009970089730807579
10,0.9980059820538385
11,0.0009970089730807579
12,0.4997503744383424
13,0.6663336663336663
14,0.9993339993339992
15,0.9995003747189608
16,0.9980059820538385
17,0.9980059820538385
18,0.0009970089730807579
19,0.0004992511233150274
20,0.9996002398560864
21,0.0009970089730807579
22,0.9980059820538385
23,0.9996668332500417
24,0.0009970089730807579
25,0.9997144081108097
26,0.9997500937148568
27,0.0009970089730807579
28,0.9997778518271686
29,0.9998000599820054
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.0004992511233150274
4,0.49987509367974015
5,0.9980059820538385
6,0.9980059820538385
7,0.9993339993339992
8,0.9980059820538385
9,0.9990014977533699
10,0.9995003747189608
11,0.9993339993339992
12,0.9996002398560864
13,0.9990014977533699
14,0.9996668332500417
15,0.0009970089730807579
16,0.9980059820538385
17,0.0004992511233150274
18,0.9997144081108097
19,0.00012495314257153568
20,0.9980059820538385
21,0.49987509367974015
22,0.9980059820538385
23,0.9997778518271686
24,0.7776296789958903
25,0.9998000599820054
26,0.9998182313914387
27,0.9990014977533699
28,0.9995003747189608
29,0.9990014977533699
30,0.9980059820538385
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.0009970089730807579
7,0.9980059820538385
8,0.9990014977533699
9,0.9990014977533699
10,0.4997503744383424
11,0.9993339993339992
12,0.9993339993339992
13,0.6663336663336663
14,0.6665000832916875
15,0.9980059820538385
16,0.9995003747189608
17,0.9996002398560864
18,0.9995003747189608
19,0.9996668332500417
20,0.9990014977533699
21,0.9996002398560864
22,0.9997144081108097
23,0.9996668332500417
24,0.9997144081108097
25,0.9997500937148568
26,0.9997778518271686
27,0.9998000599820054
28,0.9998182313914387
29,0.9998333749895859
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.0
3,0.6663336663336663
4,0.9980059820538385
5,0.9980059820538385
6,0.9980059820538385
7,0.28573468513494216
8,0.0004992511233150274
9,0.9980059820538385
10,0.9990014977533699
11,0.9980059820538385
12,0.9993339993339992
13,0.9996002398560864
14,0.9990014977533699
15,0.9980059820538385
16,0.9995003747189608
17,0.9993339993339992
18,0.0001998800719568259
19,0.8330834582708646
20,0.0004992511233150274
21,0.9980059820538385
22,0.0009970089730807579
23,0.8998300509847045
24,0.0009970089730807579
25,0.33333333333333326
26,0.0009970089730807579
27,0.9995003747189608
28,0.0009970089730807579
29,0.9980059820538385
30,0.9990014977533699
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.0009970089730807579
10,0.0009970089730807579
11,0.9980059820538385
12,0.6663336663336663
13,0.9993339993339992
14,0.9995003747189608
15,0.9980059820538385
16,0.9996002398560864
17,0.9996668332500417
18,0.9997144081108097
19,0.9980059820538385
20,0.0004992511233150274
21,0.6663336663336663
22,0.0009970089730807579
23,0.0009970089730807579
24,0.0009970089730807579
25,0.9997500937148568
26,0.9997778518271686
27,0.9993339993339992
28,0.33333333333333326
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.9997501249375313
5,0.9998000799680129
6,0.0
7,0.9980059820538385
8,0.9980059820538385
9,0.0001427959445951735
10,0.9980059820538385
11,0.9997500937148568
12,0.8998300509847045
13,0.9980059820538385
14,0.9997778518271686
15,0.9990014977533699
16,0.9980059820538385
17,9.997000899730081e-05
18,0.9990014977533699
19,0.9998000599820054
20,0.9998182313914387
21,0.9998333749895859
22,0.0009970089730807579
23,0.9998461893409213
24,0.9990014977533699
25,0.9998571734628293
26,0.9993339993339992
27,0.9990014977533699
28,0.9980059820538385
29,0.9995003747189608
30,0.9998750234331064
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.9980059820538385
5,0.33333333333333326
6,0.0009970089730807579
7,0.9980059820538385
8,0.9990014977533699
9,0.6665000832916875
10,0.9990014977533699
11,0.0009970089730807579
12,0.9990014977533699
13,0.9980059820538385
14,0.9993339993339992
15,0.9990014977533699
16,0.9980059820538385
17,0.9995003747189608
18,0.9996002398560864
19,0.9996668332500417
20,0.0009970089730807579
21,0.9980059820538385
22,0.9993339993339992
23,0.9996668332500417
24,0.9995003747189608
25,0.4997503744383424
26,0.0001427959445951735
27,0.1250780957141072
28,0.9980059820538385
29,0.9996002398560864
30,0.0009970089730807579
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.4997503744383424
5,0.9980059820538385
6,0.0009970089730807579
7,0.33333333333333326
8,0.6248906660002499
9,0.49987509367974015
10,0.49987509367974015
11,0.0004992511233150274
12,0.0009970089730807579
13,0.9980059820538385
14,0.9990014977533699
15,0.0009970089730807579
16,0.0004992511233150274
17,0.0004992511233150274
18,0.0009970089730807579
19,0.0009970089730807579
20,0.4997503744383424
21,0.9993339993339992
22,0.0009970089730807579
23,0.9995003747189608
24,0.0004992511233150274
25,0.0004992511233150274
26,0.9980059820538385
27,0.0004992511233150274
28,0.0004992511233150274
29,0.0004992511233150274
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9990019960079839
4,0.9995004995004996
5,0.0
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.9980059820538385
10,0.9993339993339992
11,0.9995003747189608
12,0.0001998800719568259
13,0.0009970089730807579
14,0.9996002398560864
15,0.4997503744383424
16,0.0009970089730807579
17,0.9995003747189608
18,0.9996002398560864
19,0.6663336663336663
20,0.9996668332500417
21,0.9997144081108097
22,0.9997500937148568
23,0.9997778518271686
24,0.0004992511233150274
25,0.9998000599820054
26,0.9996668332500417
27,0.9980059820538385
28,0.9997144081108097
29,0.0004992511233150274
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.0009970089730807579
5,0.9980059820538385
6,0.9980059820538385
7,0.4997503744383424
8,0.9980059820538385
9,0.9990014977533699
10,0.9990014977533699
11,0.9993339993339992
12,0.9980059820538385
13,0.9980059820538385
14,0.9980059820538385
15,0.4999375234287143
16,0.9993339993339992
17,0.9996002398560864
18,0.9990014977533699
19,0.9980059820538385
20,0.9990014977533699
21,0.9996668332500417
22,0.9997144081108097
23,0.9997500937148568
24,0.9990014977533699
25,0.9993339993339992
26,0.9997778518271686
27,0.9993339993339992
28,0.9998000599820054
29,0.9998182313914387
30,0.9998333749895859
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.0002498126405196103
7,0.9980059820538385
8,0.9980059820538385
9,0.9980059820538385
10,0.9990014977533699
11,0.9993339993339992
12,0.9995003747189608
13,0.9996002398560864
14,0.9996002398560864
15,0.9980059820538385
16,0.0001665833749791771
17,0.8569184635156362
18,0.9980059820538385
19,0.0009970089730807579
20,0.2000399880035989
21,0.0009970089730807579
22,0.0009970089730807579
23,0.9996668332500417
24,0.0004992511233150274
25,0.0009970089730807579
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9980059820538385
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.8330834582708646
7,0.0009970089730807579
8,0.9993339993339992
9,0.9980059820538385
10,0.9995003747189608
11,0.9996002398560864
12,0.9996668332500417
13,0.9990014977533699
14,0.9993339993339992
15,0.9995003747189608
16,0.8887037654115294
17,0.0009970089730807579
18,0.9997144081108097
19,0.9996002398560864
20,0.9980059820538385
21,0.9996668332500417
22,0.9990014977533699
23,0.9997500937148568
24,0.4997503744383424
25,0.9980059820538385
26,0.0004992511233150274
27,0.9997144081108097
28,0.6663336663336663
29,0.00011107408641563923
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.9990014977533699
7,0.9993339993339992
8,0.9995003747189608
9,0.9995003747189608
10,0.0009970089730807579
11,0.9996002398560864
12,0.9996668332500417
13,0.9980059820538385
14,0.9995003747189608
15,0.9997144081108097
16,0.9997500937148568
17,0.9980059820538385
18,0.9980059820538385
19,0.9980059820538385
20,0.0001998800719568259
21,0.9997778518271686
22,0.9998000599820054
23,0.8330834582708646
24,0.0009970089730807579
25,0.9990014977533699
26,0.33333333333333326
27,0.9998182313914387
28,0.0009970089730807579
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9980059820538385
5,0.9993339993339992
6,0.9995003747189608
7,0.9980059820538385
8,0.9996002398560864
9,0.9990014977533699
10,0.9996668332500417
11,0.0009970089730807579
12,0.4997503744383424
13,0.9993339993339992
14,0.9995003747189608
15,0.9996002398560864
16,0.9997144081108097
17,0.00012495314257153568
18,0.9980059820538385
19,0.9997778518271686
20,0.9998000599820054
21,0.9998182313914387
22,0.9996668332500417
23,0.9980059820538385
24,0.9997144081108097
25,0.9998333749895859
26,0.9980059820538385
27,0.9998461893409213
28,0.9997500937148568
29,0.9997778518271686
30,0.9998571734628293
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9990019960079839
4,0.0
5,0.0004992511233150274
6,0.33333333333333326
7,0.9980059820538385
8,0.9980059820538385
9,0.9980059820538385
10,0.0009970089730807579
11,0.9990014977533699
12,0.9980059820538385
13,0.0004992511233150274
14,0.9990014977533699
15,0.9993339993339992
16,0.9995003747189608
17,0.0004992511233150274
18,0.4999500149955014
19,0.33333333333333326
20,0.9996002398560864
21,0.0004992511233150274
22,0.9993339993339992
23,0.9980059820538385
24,0.9996668332500417
25,0.7498438085717856
26,0.0004992511233150274
27,0.0004992511233150274
28,0.9997144081108097
29,0.0004992511233150274
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.33333333333333326
4,0.9980059820538385
5,0.0004992511233150274
6,0.9990014977533699
7,0.9990014977533699
8,0.9980059820538385
9,0.9990014977533699
10,0.9980059820538385
11,0.9990014977533699
12,0.9993339993339992
13,0.9993339993339992
14,0.9995003747189608
15,0.9996002398560864
16,0.9996668332500417
17,0.0004992511233150274
18,0.9997144081108097
19,0.9980059820538385
20,0.9995003747189608
21,0.9996002398560864
22,0.9996668332500417
23,0.9980059820538385
24,0.9997500937148568
25,0.9997144081108097
26,0.9997778518271686
27,0.9998000599820054
28,0.9990014977533699
29,0.9997144081108097
30,0.9998182313914387
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.0009970089730807579
5,0.4997503744383424
6,0.0004992511233150274
7,0.6663336663336663
8,0.0009970089730807579
9,0.0009970089730807579
10,0.16674995835415624
11,0.0009970089730807579
12,0.25006245316012987
13,0.9980059820538385
14,0.0009970089730807579
15,0.9980059820538385
16,0.9980059820538385
17,0.0009970089730807579
18,0.9990014977533699
19,0.9993339993339992
20,0.0004992511233150274
21,0.6663336663336663
22,0.9995003747189608
23,0.9996002398560864
24,0.0009970089730807579
25,0.0009970089730807579
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9996668332500417
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.9980059820538385
5,0.5998400959424345
6,0.9980059820538385
7,0.9980059820538385
8,0.0004992511233150274
9,0.9990014977533699
10,0.0009970089730807579
11,0.9993339993339992
12,0.9990014977533699
13,0.9995003747189608
14,0.9996002398560864
15,0.33333333333333326
16,0.9993339993339992
17,0.9980059820538385
18,0.9995003747189608
19,0.9996668332500417
20,0.9997144081108097
21,0.9997500937148568
22,0.9997778518271686
23,9.997000899730081e-05
24,0.0009970089730807579
25,0.9996002398560864
26,0.0009970089730807579
27,0.0009970089730807579
28,0.6663336663336663
29,0.9996668332500417
30,0.9997144081108097
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9990014977533699
8,0.9990014977533699
9,0.9993339993339992
10,0.9993339993339992
11,0.9995003747189608
12,0.0002498126405196103
13,0.9996002398560864
14,0.9995003747189608
15,0.000333000333000333
16,0.9996668332500417
17,0.9996002398560864
18,0.9980059820538385
19,0.33333333333333337
20,0.9996668332500417
21,0.0009970089730807579
22,0.9980059820538385
23,0.9997144081108097
24,0.4997503744383424
25,0.9995003747189608
26,0.00012495314257153568
27,0.0009970089730807579
28,0.9980059820538385
29,0.0009970089730807579
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.0
3,0.33333333333333326
4,0.49987509367974015
5,0.9980059820538385
6,0.000333000333000333
7,0.9980059820538385
8,0.9990014977533699
9,0.0009970089730807579
10,0.9980059820538385
11,0.9995003747189608
12,0.9996002398560864
13,0.4997503744383424
14,0.9980059820538385
15,0.9980059820538385
16,0.9996668332500417
17,0.9997144081108097
18,0.9980059820538385
19,0.9997500937148568
20,0.9980059820538385
21,0.9990014977533699
22,0.9997778518271686
23,0.9993339993339992
24,0.0009970089730807579
25,0.9998000599820054
26,0.9995003747189608
27,0.9996002398560864
28,0.9998182313914387
29,0.0009970089730807579
30,0.9980059820538385
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.0009970089730807579
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.9980059820538385
10,0.9993339993339992
11,0.49987509367974015
12,0.9990014977533699
13,0.9990014977533699
14,0.9993339993339992
15,0.9995003747189608
16,0.9995003747189608
17,0.33333333333333326
18,0.0009970089730807579
19,0.4997503744383424
20,0.9980059820538385
21,0.9996002398560864
22,0.9996668332500417
23,0.9997144081108097
24,0.9980059820538385
25,0.9997500937148568
26,0.9997778518271686
27,0.9998000599820054
28,0.9998182313914387
29,0.0009970089730807579
30,0.9996002398560864
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.9980059820538385
7,0.0004992511233150274
8,0.6663336663336663
9,0.9993339993339992
10,0.0009970089730807579
11,0.0009970089730807579
12,0.9980059820538385
13,0.9995003747189608
14,0.9996002398560864
15,0.0004992511233150274
16,0.7141225189204627
17,0.9996668332500417
18,0.9980059820538385
19,0.9980059820538385
20,0.9997144081108097
21,0.0004992511233150274
22,0.0004992511233150274
23,0.0004992511233150274
24,0.0004992511233150274
25,0.0004992511233150274
26,0.9980059820538385
27,0.0009970089730807579
28,0.9980059820538385
29,0.8180496228301372
30,0.0004992511233150274
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.25006245316012987
5,0.9980059820538385
6,0.9980059820538385
7,0.9993339993339992
8,0.9990014977533699
9,0.0004992511233150274
10,0.9995003747189608
11,0.0009970089730807579
12,0.9993339993339992
13,0.9995003747189608
14,0.0002498126405196103
15,0.4997503744383424
16,0.9996002398560864
17,0.9980059820538385
18,0.7997201678992605
19,0.9990014977533699
20,0.9996668332500417
21,0.9993339993339992
22,0.9997144081108097
23,0.9995003747189608
24,0.9997500937148568
25,0.25006245316012987
26,0.0009970089730807579
27,0.9997778518271686
28,0.9996002398560864
29,0.9998000599820054
30,0.9998182313914387
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.9980059820538385
8,0.9980059820538385
9,0.9990014977533699
10,0.9990014977533699
11,0.9993339993339992
12,0.9993339993339992
13,0.9993339993339992
14,0.0002498126405196103
15,0.9980059820538385
16,0.9995003747189608
17,0.9995003747189608
18,0.9996002398560864
19,0.9996668332500417
20,0.9997144081108097
21,0.9997500937148568
22,0.9996002398560864
23,0.9996668332500417
24,0.9997778518271686
25,0.9980059820538385
26,0.0009970089730807579
27,0.0004992511233150274
28,0.6663336663336663
29,0.4997503744383424
30,0.9997144081108097
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.9990014977533699
8,0.9990014977533699
9,0.9993339993339992
10,0.9993339993339992
11,0.9980059820538385
12,0.37498438085717856
13,0.9995003747189608
14,0.9996002398560864
15,0.9980059820538385
16,0.9996668332500417
17,0.9997144081108097
18,0.9993339993339992
19,0.0009970089730807579
20,0.9997500937148568
21,0.9995003747189608
22,0.9995003747189608
23,0.9980059820538385
24,0.9980059820538385
25,0.9996002398560864
26,0.9997778518271686
27,0.9996668332500417
28,0.9990014977533699
29,9.997000899730081e-05
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.000333000333000333
7,0.9980059820538385
8,0.9995003747189608
9,0.7776296789958903
10,0.9996002398560864
11,0.9980059820538385
12,0.9996668332500417
13,0.9997144081108097
14,0.9990014977533699
15,0.9980059820538385
16,0.9997500937148568
17,0.9993339993339992
18,0.9990014977533699
19,0.9980059820538385
20,0.9997778518271686
21,0.9980059820538385
22,0.9998000599820054
23,0.9998182313914387
24,0.000333000333000333
25,0.9998333749895859
26,0.9995003747189608
27,0.9996002398560864
28,0.9998461893409213
29,0.7496877341993504
30,0.2000799520287827
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.2000799520287827
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.9980059820538385
10,0.9990014977533699
11,0.0004992511233150274
12,0.9993339993339992
13,0.9995003747189608
14,0.9996002398560864
15,0.9996668332500417
16,0.9997144081108097
17,0.9997500937148568
18,0.33333333333333326
19,0.0009970089730807579
20,0.9995003747189608
21,0.9997778518271686
22,0.49987509367974015
23,0.9998000599820054
24,0.9998182313914387
25,0.9980059820538385
26,0.9990014977533699
27,0.9996002398560864
28,0.9998333749895859
29,0.25006245316012987
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.9993339993339992
7,0.9993339993339992
8,0.9995003747189608
9,0.9990014977533699
10,0.9996002398560864
11,0.9993339993339992
12,0.9995003747189608
13,0.9996002398560864
14,0.0009970089730807579
15,0.4997503744383424
16,0.9996668332500417
17,0.9997144081108097
18,0.9997500937148568
19,0.9980059820538385
20,0.9996668332500417
21,0.9997778518271686
22,0.9980059820538385
23,0.9980059820538385
24,0.9997144081108097
25,0.9998000599820054
26,0.9997500937148568
27,0.9998182313914387
28,0.9997778518271686
29,0.9998333749895859
30,0.9998000599820054
0,0.0
1,0.0
2,0.4997503744383424
3,0.6663336663336663
4,0.9980059820538385
5,0.9990014977533699
6,0.0009970089730807579
7,0.9980059820538385
8,0.9980059820538385
9,0.9980059820538385
10,0.9980059820538385
11,0.9990014977533699
12,0.000333000333000333
13,0.9980059820538385
14,0.9993339993339992
15,0.9995003747189608
16,0.9993339993339992
17,0.9995003747189608
18,0.0004992511233150274
19,0.9996002398560864
20,0.0009970089730807579
21,0.9996668332500417
22,0.0009970089730807579
23,0.9996002398560864
24,0.0009970089730807579
25,0.9997144081108097
26,0.9997500937148568
27,0.9980059820538385
28,0.9980059820538385
29,0.4997503744383424
30,0.9997778518271686
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.25006245316012987
5,0.3999600239856086
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.9980059820538385
11,0.9993339993339992
12,0.9995003747189608
13,0.0009970089730807579
14,0.4997503744383424
15,0.9996002398560864
16,0.9995003747189608
17,0.9996002398560864
18,0.0001665833749791771
19,0.9996668332500417
20,0.0009970089730807579
21,0.9997144081108097
22,0.8569184635156362
23,0.6663336663336663
24,0.0009970089730807579
25,0.9997500937148568
26,0.9980059820538385
27,0.0009970089730807579
28,0.33333333333333326
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.9980059820538385
5,0.000333000333000333
6,0.4997503744383424
7,0.9980059820538385
8,0.9993339993339992
9,0.9990014977533699
10,0.9993339993339992
11,0.9995003747189608
12,0.9996002398560864
13,0.9996668332500417
14,0.9997144081108097
15,0.9997500937148568
16,0.9995003747189608
17,0.00011107408641563923
18,0.0009970089730807579
19,0.9980059820538385
20,0.0009970089730807579
21,0.33333333333333326
22,0.0004992511233150274
23,0.0009970089730807579
24,0.9997500937148568
25,0.9997778518271686
26,0.9996002398560864
27,0.4997503744383424
28,0.9998000599820054
29,0.9998182313914387
30,0.6663336663336663
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.0004992511233150274
5,0.0009970089730807579
6,0.6663336663336663
7,0.6663336663336663
8,0.9980059820538385
9,0.9980059820538385
10,0.9990014977533699
11,0.9990014977533699
12,0.9993339993339992
13,0.9993339993339992
14,0.9995003747189608
15,0.0009970089730807579
16,0.9995003747189608
17,0.9996002398560864
18,0.28573468513494216
19,0.9996668332500417
20,0.3999600239856086
21,0.9997144081108097
22,0.9996002398560864
23,0.0001665833749791771
24,0.0009970089730807579
25,0.9980059820538385
26,0.9997144081108097
27,0.9997500937148568
28,0.9997500937148568
29,0.9997778518271686
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.49987509367974015
5,0.9990014977533699
6,0.0009970089730807579
7,0.9980059820538385
8,0.4997503744383424
9,0.9993339993339992
10,0.9980059820538385
11,0.9993339993339992
12,0.000333000333000333
13,0.9980059820538385
14,0.0009970089730807579
15,0.9980059820538385
16,0.9980059820538385
17,0.9995003747189608
18,0.9980059820538385
19,0.9990014977533699
20,0.0004992511233150274
21,0.9996002398560864
22,0.9996668332500417
23,0.9997144081108097
24,0.9990014977533699
25,0.9990014977533699
26,0.2000399880035989
27,0.9997144081108097
28,0.9993339993339992
29,0.9997778518271686
30,0.9995003747189608
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.000333000333000333
7,0.9990014977533699
8,0.7997201678992605
9,0.9993339993339992
10,0.0009970089730807579
11,0.9980059820538385
12,0.4997503744383424
13,0.9993339993339992
14,0.9995003747189608
15,0.9980059820538385
16,0.9995003747189608
17,0.9996002398560864
18,0.9996002398560864
19,0.9996668332500417
20,0.9997144081108097
21,0.9997500937148568
22,0.9996668332500417
23,0.9997144081108097
24,0.9997500937148568
25,0.9997778518271686
26,0.9998000599820054
27,0.9980059820538385
28,0.0004992511233150274
29,0.3333333333333333
30,0.9998182313914387
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.33333333333333326
5,0.0009970089730807579
6,0.0009970089730807579
7,0.9980059820538385
8,0.0009970089730807579
9,0.0009970089730807579
10,0.0009970089730807579
11,0.0009970089730807579
12,0.0009970089730807579
13,0.0009970089730807579
14,0.0009970089730807579
15,0.0009970089730807579
16,0.0009970089730807579
17,0.0009970089730807579
18,0.0009970089730807579
19,0.9980059820538385
20,0.0009970089730807579
21,0.0009970089730807579
22,0.0009970089730807579
23,0.0009970089730807579
24,0.33333333333333326
25,0.0009970089730807579
26,0.0009970089730807579
27,0.06255077173030056
28,0.9980059820538385
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9993339993339992
5,0.9980059820538385
6,0.9990014977533699
7,0.9995003747189608
8,0.9980059820538385
9,0.9996002398560864
10,0.0004992511233150274
11,0.9996668332500417
12,0.9980059820538385
13,0.0009970089730807579
14,0.0004992511233150274
15,0.6663336663336663
16,0.0009970089730807579
17,0.0009970089730807579
18,0.4997503744383424
19,0.0009970089730807579
20,0.6663336663336663
21,0.9997144081108097
22,0.9997500937148568
23,0.0009970089730807579
24,0.9997778518271686
25,0.0009970089730807579
26,0.9998000599820054
27,0.9980059820538385
28,0.0009970089730807579
29,0.9990014977533699
30,0.9980059820538385
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.9980059820538385
5,0.4997503744383424
6,0.9990014977533699
7,0.0009970089730807579
8,0.4997503744383424
9,0.6663336663336663
10,0.0009970089730807579
11,0.0009970089730807579
12,0.0009970089730807579
13,0.9993339993339992
14,0.0009970089730807579
15,0.9995003747189608
16,0.9996002398560864
17,0.0009970089730807579
18,0.9996668332500417
19,0.0009970089730807579
20,0.9997144081108097
21,0.9980059820538385
22,0.9990014977533699
23,0.4997503744383424
24,0.9997500937148568
25,0.9993339993339992
26,0.9980059820538385
27,0.9997778518271686
28,0.0009970089730807579
29,0.8998300509847045
30,0.9998000599820054
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.9995003747189608
7,0.14293874053976866
8,0.9996002398560864
9,0.9980059820538385
10,0.0009970089730807579
11,0.4997503744383424
12,0.0009970089730807579
13,0.9980059820538385
14,0.9996668332500417
15,0.4997503744383424
16,0.33333333333333326
17,0.0009970089730807579
18,0.9997144081108097
19,0.9990014977533699
20,0.49987509367974015
21,0.9993339993339992
22,0.9997500937148568
23,0.9980059820538385
24,0.9997778518271686
25,0.0004992511233150274
26,0.9995003747189608
27,0.9996002398560864
28,0.9996668332500417
29,0.9998000599820054
30,0.9997144081108097
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.0004992511233150274
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9980059820538385
9,0.9993339993339992
10,0.9995003747189608
11,0.9993339993339992
12,0.9995003747189608
13,0.9996002398560864
14,0.9996668332500417
15,0.9996002398560864
16,0.9980059820538385
17,0.9996668332500417
18,0.9997144081108097
19,0.9997144081108097
20,0.9997500937148568
21,0.9997778518271686
22,0.9998000599820054
23,0.9980059820538385
24,0.9990014977533699
25,0.9997500937148568
26,0.0004992511233150274
27,0.9993339993339992
28,0.9997778518271686
29,0.9998000599820054
30,0.9998182313914387
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.0009970089730807579
5,0.9990014977533699
6,0.9980059820538385
7,0.9990014977533699
8,0.000333000333000333
9,0.9993339993339992
10,0.0009970089730807579
11,0.9993339993339992
12,0.4997503744383424
13,0.9995003747189608
14,0.0009970089730807579
15,0.9995003747189608
16,0.4997503744383424
17,0.9980059820538385
18,0.9990014977533699
19,0.9996002398560864
20,0.9996002398560864
21,0.9996668332500417
22,0.9996668332500417
23,0.9980059820538385
24,0.9997144081108097
25,0.9997144081108097
26,0.9993339993339992
27,0.9997500937148568
28,0.9997778518271686
29,0.9998000599820054
30,0.9997500937148568
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9993339993339992
5,0.0002498126405196103
6,0.9980059820538385
7,0.9995003747189608
8,0.0009970089730807579
9,0.9980059820538385
10,0.9990014977533699
11,0.9993339993339992
12,0.9995003747189608
13,0.9996002398560864
14,0.9980059820538385
15,0.9996002398560864
16,0.9996668332500417
17,0.9980059820538385
18,0.9997144081108097
19,0.9980059820538385
20,0.0004992511233150274
21,0.9996668332500417
22,0.9997144081108097
23,0.9997500937148568
24,0.9997778518271686
25,0.9998000599820054
26,0.33333333333333326
27,0.0009970089730807579
28,0.9998182313914387
29,0.9998333749895859
30,0.7496877341993504
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.0009970089730807579
6,0.9990014977533699
7,0.9980059820538385
8,0.9980059820538385
9,0.9993339993339992
10,0.9980059820538385
11,0.9995003747189608
12,0.9996002398560864
13,0.9995003747189608
14,0.9996002398560864
15,0.9996668332500417
16,0.0001427959445951735
17,0.0009970089730807579
18,0.0009970089730807579
19,0.9996002398560864
20,0.9996668332500417
21,0.0009970089730807579
22,0.0009970089730807579
23,0.9980059820538385
24,0.0009970089730807579
25,0.0009970089730807579
26,0.9980059820538385
27,0.9997144081108097
28,0.000333000333000333
29,0.0004992511233150274
30,0.0004992511233150274
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9995004995004996
4,0.9996668887408395
5,0.0
6,0.9995003747189608
7,0.9980059820538385
8,0.9996002398560864
9,0.0004992511233150274
10,0.9980059820538385
11,0.9980059820538385
12,0.9993339993339992
13,0.9996668332500417
14,0.9997144081108097
15,0.9995003747189608
16,0.0009970089730807579
17,0.00012495314257153568
18,0.9980059820538385
19,0.9996002398560864
20,0.0009970089730807579
21,0.0009970089730807579
22,0.0009970089730807579
23,0.9996668332500417
24,0.9997144081108097
25,0.0009970089730807579
26,0.9980059820538385
27,0.1428979504391916
28,0.0004992511233150274
29,0.9997500937148568
30,0.0004992511233150274
0,0.0
1,0.0
2,0.9980059820538385
3,0.0009970089730807579
4,0.4997503744383424
5,0.0009970089730807579
6,0.33333333333333326
7,0.0009970089730807579
8,0.0009970089730807579
9,0.9980059820538385
10,0.0009970089730807579
11,0.9980059820538385
12,0.0009970089730807579
13,0.0009970089730807579
14,0.0009970089730807579
15,0.0009970089730807579
16,0.0009970089730807579
17,0.9990014977533699
18,0.0009970089730807579
19,0.9993339993339992
20,0.0009970089730807579
21,0.7496877341993504
22,0.2000799520287827
23,0.9995003747189608
24,0.0009970089730807579
25,0.9980059820538385
26,0.9996002398560864
27,0.9980059820538385
28,0.9996668332500417
29,0.0009970089730807579
30,0.9990014977533699
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.4997503744383424
5,0.9980059820538385
6,0.9990014977533699
7,0.33333333333333326
8,0.9980059820538385
9,0.9993339993339992
10,0.9995003747189608
11,0.9980059820538385
12,0.9980059820538385
13,0.9980059820538385
14,0.0009970089730807579
15,0.9995003747189608
16,0.9996002398560864
17,0.9996668332500417
18,0.9980059820538385
19,0.9980059820538385
20,0.0004992511233150274
21,0.6663336663336663
22,0.9980059820538385
23,0.0009970089730807579
24,0.0009970089730807579
25,0.0009970089730807579
26,0.9980059820538385
27,0.0009970089730807579
28,0.9997144081108097
29,0.9997500937148568
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9990014977533699
5,0.0009970089730807579
6,0.9993339993339992
7,0.4997503744383424
8,0.9995003747189608
9,0.7496877341993504
10,0.9980059820538385
11,0.9996002398560864
12,0.6663336663336663
13,0.9980059820538385
14,0.0009970089730807579
15,0.9990014977533699
16,0.9996668332500417
17,0.0009970089730807579
18,0.0009970089730807579
19,0.4997503744383424
20,0.0009970089730807579
21,0.9997144081108097
22,0.9997500937148568
23,0.0009970089730807579
24,0.9980059820538385
25,0.0004992511233150274
26,0.0004992511233150274
27,0.0004992511233150274
28,0.0004992511233150274
29,0.4997503744383424
30,0.0004992511233150274
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.25006245316012987
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.9980059820538385
10,0.9995003747189608
11,0.9980059820538385
12,0.9990014977533699
13,0.9996002398560864
14,0.9996668332500417
15,0.9997144081108097
16,0.00012495314257153568
17,0.0009970089730807579
18,0.0009970089730807579
19,0.9993339993339992
20,0.9993339993339992
21,0.9995003747189608
22,0.0009970089730807579
23,0.9996002398560864
24,0.9996668332500417
25,0.9997144081108097
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9980059820538385
29,0.0009970089730807579
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.9990014977533699
9,0.9980059820538385
10,0.9993339993339992
11,0.9980059820538385
12,0.0004992511233150274
13,0.0002498126405196103
14,0.7997201678992605
15,0.9995003747189608
16,0.9980059820538385
17,0.0009970089730807579
18,0.9996002398560864
19,0.7496877341993504
20,0.0009970089730807579
21,0.9995003747189608
22,0.0009970089730807579
23,0.0009970089730807579
24,0.0009970089730807579
25,0.9980059820538385
26,0.9993339993339992
27,0.9980059820538385
28,0.7141225189204627
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.9993339993339992
7,0.0009970089730807579
8,0.7496877341993504
9,0.4997503744383424
10,0.9980059820538385
11,0.9995003747189608
12,0.9990014977533699
13,0.9993339993339992
14,0.9980059820538385
15,0.9980059820538385
16,0.9995003747189608
17,0.9996002398560864
18,0.9990014977533699
19,0.9996668332500417
20,0.9996002398560864
21,0.6665833541614595
22,0.9980059820538385
23,0.9996668332500417
24,0.9993339993339992
25,0.9980059820538385
26,0.9997500937148568
27,0.9995003747189608
28,0.9997778518271686
29,0.9998000599820054
30,0.8569184635156362
0,0.0
1,0.0
2,0.9980059820538385
3,0.33333333333333326
4,0.9990014977533699
5,0.9980059820538385
6,0.9980059820538385
7,0.9993339993339992
8,0.9990014977533699
9,0.9995003747189608
10,0.9990014977533699
11,0.9980059820538385
12,0.9980059820538385
13,0.9990014977533699
14,0.9996002398560864
15,0.9996668332500417
16,0.9993339993339992
17,0.9997144081108097
18,0.9997500937148568
19,0.0009970089730807579
20,0.16674995835415624
21,0.9993339993339992
22,0.9980059820538385
23,0.9997778518271686
24,0.9995003747189608
25,0.0009970089730807579
26,0.9998000599820054
27,0.6663336663336663
28,0.9995003747189608
29,0.9996002398560864
30,0.9980059820538385
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9990014977533699
5,0.000333000333000333
6,0.9980059820538385
7,0.9980059820538385
8,0.9980059820538385
9,0.9995003747189608
10,0.9990014977533699
11,0.9990014977533699
12,0.000333000333000333
13,0.9993339993339992
14,0.9980059820538385
15,0.9993339993339992
16,0.9995003747189608
17,0.0009970089730807579
18,0.9996002398560864
19,0.0009970089730807579
20,0.25006245316012987
21,0.9996002398560864
22,0.9996668332500417
23,0.9996668332500417
24,0.0009970089730807579
25,0.6663336663336663
26,0.0009970089730807579
27,0.9997144081108097
28,0.7496877341993504
29,0.9997500937148568
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.0004992511233150274
9,0.9993339993339992
10,0.9990014977533699
11,0.28573468513494216
12,0.9995003747189608
13,0.9996002398560864
14,0.0001665833749791771
15,0.0009970089730807579
16,0.9993339993339992
17,0.9995003747189608
18,0.9996002398560864
19,0.9996668332500417
20,0.9997144081108097
21,0.9997500937148568
22,0.9980059820538385
23,0.9998000599820054
24,0.0009970089730807579
25,0.9980059820538385
26,0.9998182313914387
27,0.9980059820538385
28,0.0009970089730807579
29,0.9997144081108097
30,0.9998333749895859
0,0.0
1,0.0
2,0.9980059820538385
3,0.0009970089730807579
4,0.49987509367974015
5,0.4997503744383424
6,0.9980059820538385
7,0.9980059820538385
8,0.0004992511233150274
9,0.6663336663336663
10,0.9990014977533699
11,0.9980059820538385
12,0.9990014977533699
13,0.0009970089730807579
14,0.9993339993339992
15,0.9995003747189608
16,0.9980059820538385
17,0.9990014977533699
18,0.0009970089730807579
19,0.9990014977533699
20,0.0009970089730807579
21,0.8569184635156362
22,0.0009970089730807579
23,0.9993339993339992
24,0.9995003747189608
25,0.0009970089730807579
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9990014977533699
29,0.0009970089730807579
30,0.9996002398560864
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.000333000333000333
6,0.9980059820538385
7,0.9993339993339992
8,0.9993339993339992
9,0.9995003747189608
10,0.0009970089730807579
11,0.3333333333333333
12,0.9996002398560864
13,0.4997503744383424
14,0.9996668332500417
15,0.9980059820538385
16,0.9993339993339992
17,0.0009970089730807579
18,0.9980059820538385
19,0.0009970089730807579
20,0.9997144081108097
21,0.0009970089730807579
22,0.0004992511233150274
23,0.0009970089730807579
24,0.9997500937148568
25,0.0009970089730807579
26,0.9980059820538385
27,0.9980059820538385
28,0.0004992511233150274
29,0.0004992511233150274
30,0.9990014977533699
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.7496877341993504
5,0.9990014977533699
6,0.9993339993339992
7,0.9980059820538385
8,0.0004992511233150274
9,0.9980059820538385
10,0.33333333333333326
11,0.9995003747189608
12,0.49987509367974015
13,0.49987509367974015
14,0.0009970089730807579
15,0.6665000832916875
16,0.9980059820538385
17,0.0009970089730807579
18,0.9980059820538385
19,0.0009970089730807579
20,0.9990014977533699
21,0.9990014977533699
22,0.0009970089730807579
23,0.9980059820538385
24,0.0009970089730807579
25,0.9980059820538385
26,0.00012495314257153568
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9990014977533699
30,0.9996002398560864
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.7997201678992605
6,0.8330834582708646
7,0.9980059820538385
8,0.2500312382856429
9,0.9980059820538385
10,0.9993339993339992
11,0.9990014977533699
12,0.9993339993339992
13,0.0009970089730807579
14,0.9980059820538385
15,0.9995003747189608
16,0.9996002398560864
17,0.7496877341993504
18,0.9995003747189608
19,0.0001998800719568259
20,0.9996668332500417
21,0.7998600419874037
22,0.9980059820538385
23,0.2000799520287827
24,0.9980059820538385
25,0.0001427959445951735
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.7496877341993504
5,0.9980059820538385
6,0.0009970089730807579
7,0.4997503744383424
8,0.0009970089730807579
9,0.0009970089730807579
10,0.0009970089730807579
11,0.9980059820538385
12,0.9990014977533699
13,0.9980059820538385
14,0.9980059820538385
15,0.9990014977533699
16,0.9993339993339992
17,0.9995003747189608
18,0.9993339993339992
19,0.9980059820538385
20,0.9996002398560864
21,0.9996668332500417
22,0.9997144081108097
23,0.0009970089730807579
24,0.0004992511233150274
25,0.6663336663336663
26,0.9990014977533699
27,0.9980059820538385
28,0.9997500937148568
29,0.9995003747189608
30,0.9996002398560864
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.25006245316012987
5,0.9980059820538385
6,0.0004992511233150274
7,0.6663336663336663
8,0.0009970089730807579
9,0.0009970089730807579
10,0.0009970089730807579
11,0.4545124057075343
12,0.4997503744383424
13,0.9980059820538385
14,0.9990014977533699
15,0.9980059820538385
16,0.0009970089730807579
17,0.9980059820538385
18,0.6663336663336663
19,0.9990014977533699
20,0.0009970089730807579
21,0.9993339993339992
22,0.0009970089730807579
23,0.0009970089730807579
24,0.4997503744383424
25,0.9995003747189608
26,0.9996002398560864
27,0.0009970089730807579
28,0.6663336663336663
29,0.9980059820538385
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.0009970089730807579
5,0.4997503744383424
6,0.0009970089730807579
7,0.4997503744383424
8,0.9980059820538385
9,0.9980059820538385
10,0.9990014977533699
11,0.9993339993339992
12,0.9980059820538385
13,0.49987509367974015
14,0.9990014977533699
15,0.9995003747189608
16,0.9996002398560864
17,0.9993339993339992
18,0.9996668332500417
19,0.5998400959424345
20,0.9997144081108097
21,0.9995003747189608
22,0.0009970089730807579
23,0.9996002398560864
24,0.9997500937148568
25,0.9997778518271686
26,0.9996668332500417
27,0.0009970089730807579
28,0.9997144081108097
29,0.9997500937148568
30,0.9997778518271686
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9990019960079839
4,0.0
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.0009970089730807579
9,0.0004992511233150274
10,0.6663336663336663
11,0.9995003747189608
12,0.0009970089730807579
13,0.2000799520287827
14,0.4997503744383424
15,0.0009970089730807579
16,0.0009970089730807579
17,0.9996002398560864
18,0.9996668332500417
19,0.7496877341993504
20,0.2000799520287827
21,0.0009970089730807579
22,0.9980059820538385
23,0.9997144081108097
24,0.9980059820538385
25,0.9997500937148568
26,0.9997778518271686
27,0.0009970089730807579
28,0.4997503744383424
29,0.9998000599820054
30,0.9998182313914387
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.0
5,0.9980059820538385
6,0.9995003747189608
7,0.9996002398560864
8,0.4997503744383424
9,0.9996668332500417
10,0.33333333333333326
11,0.0009970089730807579
12,0.0009970089730807579
13,0.0009970089730807579
14,0.0009970089730807579
15,0.0009970089730807579
16,0.9980059820538385
17,0.0009970089730807579
18,0.9980059820538385
19,0.0009970089730807579
20,0.9980059820538385
21,0.0009970089730807579
22,0.9980059820538385
23,0.9997144081108097
24,0.0009970089730807579
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9997500937148568
28,0.0009970089730807579
29,0.0009970089730807579
30,0.49987509367974015
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.0009970089730807579
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9980059820538385
9,0.9990014977533699
10,0.9993339993339992
11,0.9980059820538385
12,0.9993339993339992
13,0.9993339993339992
14,0.9995003747189608
15,0.9995003747189608
16,0.0004992511233150274
17,0.9996002398560864
18,0.9996668332500417
19,0.3333333333333333
20,0.0009970089730807579
21,0.9997144081108097
22,0.9996002398560864
23,0.0004992511233150274
24,0.9996668332500417
25,0.9997500937148568
26,0.9980059820538385
27,0.9990014977533699
28,0.9997144081108097
29,0.9980059820538385
30,0.9997778518271686
0,0.0
1,0.9990019960079839
2,0.0
3,0.33333333333333326
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.9995003747189608
11,0.9993339993339992
12,0.0001998800719568259
13,0.9996002398560864
14,0.0004992511233150274
15,0.9995003747189608
16,0.9980059820538385
17,0.0009970089730807579
18,0.9996668332500417
19,0.9996002398560864
20,0.9997144081108097
21,0.9980059820538385
22,0.9997500937148568
23,0.9990014977533699
24,0.9990014977533699
25,0.9996668332500417
26,0.9997778518271686
27,0.9997144081108097
28,0.4997503744383424
29,0.9997500937148568
30,0.9998000599820054
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.0004992511233150274
5,0.9980059820538385
6,0.9980059820538385
7,0.49987509367974015
8,0.0009970089730807579
9,0.9990014977533699
10,0.9993339993339992
11,0.9980059820538385
12,0.9995003747189608
13,0.9996002398560864
14,0.9996668332500417
15,0.9990014977533699
16,0.9997144081108097
17,0.9997500937148568
18,0.9980059820538385
19,0.4997503744383424
20,0.9997778518271686
21,0.9980059820538385
22,0.9998000599820054
23,0.9990014977533699
24,0.9998182313914387
25,0.9993339993339992
26,0.9998333749895859
27,0.9998461893409213
28,0.9980059820538385
29,0.9998571734628293
30,0.0004992511233150274
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9990014977533699
8,0.4997503744383424
9,0.9980059820538385
10,0.9980059820538385
11,0.9993339993339992
12,0.9990014977533699
13,0.0004992511233150274
14,0.0009970089730807579
15,0.9995003747189608
16,0.000333000333000333
17,0.9996002398560864
18,0.6663336663336663
19,0.7496877341993504
20,0.9996668332500417
21,0.7496877341993504
22,0.0009970089730807579
23,0.9980059820538385
24,0.0004992511233150274
25,0.0001427959445951735
26,0.0004992511233150274
27,0.9997144081108097
28,0.0009970089730807579
29,0.2000399880035989
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.9980059820538385
6,0.4997503744383424
7,0.9980059820538385
8,0.9980059820538385
9,0.9993339993339992
10,0.0009970089730807579
11,0.0002498126405196103
12,0.9990014977533699
13,0.9993339993339992
14,0.9980059820538385
15,0.0009970089730807579
16,0.9996002398560864
17,0.9996668332500417
18,0.9995003747189608
19,0.0009970089730807579
20,0.0009970089730807579
21,0.9996002398560864
22,0.9997144081108097
23,0.9996668332500417
24,0.9980059820538385
25,0.9997144081108097
26,0.9997500937148568
27,0.9997778518271686
28,0.9998000599820054
29,0.7496877341993504
30,0.9998182313914387
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.0009970089730807579
5,0.9980059820538385
6,0.9980059820538385
7,0.9980059820538385
8,0.9980059820538385
9,0.9990014977533699
10,0.9993339993339992
11,0.9995003747189608
12,0.9990014977533699
13,0.0009970089730807579
14,0.4997503744383424
15,0.9980059820538385
16,0.9993339993339992
17,0.0002498126405196103
18,0.9996002398560864
19,0.9995003747189608
20,0.000333000333000333
21,0.0009970089730807579
22,0.9996668332500417
23,0.9990014977533699
24,0.9997144081108097
25,0.0009970089730807579
26,0.9996002398560864
27,0.9997500937148568
28,0.9997778518271686
29,0.9998000599820054
30,0.9998182313914387
0,0.0
1,0.0
2,0.9980059820538385
3,0.33333333333333326
4,0.9990014977533699
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.9995003747189608
9,0.0001998800719568259
10,0.9993339993339992
11,0.9980059820538385
12,0.9995003747189608
13,0.9995003747189608
14,0.9996668332500417
15,0.9997144081108097
16,0.9980059820538385
17,0.9996002398560864
18,0.9980059820538385
19,0.9997500937148568
20,0.00011107408641563923
21,0.9990014977533699
22,0.9996668332500417
23,0.9997144081108097
24,0.9993339993339992
25,0.0009970089730807579
26,0.9997500937148568
27,0.9997778518271686
28,0.0009970089730807579
29,0.9995003747189608
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9993339993339992
7,0.0004992511233150274
8,0.9995003747189608
9,0.9980059820538385
10,0.9996002398560864
11,0.9996668332500417
12,0.25006245316012987
13,0.9980059820538385
14,0.9980059820538385
15,0.0009970089730807579
16,0.9990014977533699
17,0.0009970089730807579
18,0.9997144081108097
19,0.9997500937148568
20,0.9990014977533699
21,0.9997778518271686
22,0.0009970089730807579
23,0.0009970089730807579
24,0.9980059820538385
25,0.7776296789958903
26,0.0004992511233150274
27,0.0009970089730807579
28,0.0004992511233150274
29,0.0004992511233150274
30,0.9990014977533699
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.0004992511233150274
9,0.9993339993339992
10,0.33333333333333326
11,0.9980059820538385
12,0.9990014977533699
13,0.9980059820538385
14,0.9995003747189608
15,0.9996002398560864
16,0.0009970089730807579
17,0.49987509367974015
18,0.9980059820538385
19,0.9996668332500417
20,0.0009970089730807579
21,0.0009970089730807579
22,0.0009970089730807579
23,0.0009970089730807579
24,0.9990014977533699
25,0.0009970089730807579
26,0.9997144081108097
27,0.0009970089730807579
28,0.0004992511233150274
29,0.0009970089730807579
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.25006245316012987
5,0.9990014977533699
6,0.9993339993339992
7,0.9980059820538385
8,0.9995003747189608
9,0.9980059820538385
10,0.0009970089730807579
11,0.0004992511233150274
12,0.9980059820538385
13,0.0009970089730807579
14,0.9980059820538385
15,0.9990014977533699
16,0.9993339993339992
17,0.9995003747189608
18,0.4997503744383424
19,0.0004992511233150274
20,0.9996002398560864
21,0.9996002398560864
22,0.9996668332500417
23,0.9997144081108097
24,0.9996668332500417
25,0.9997500937148568
26,0.9997144081108097
27,0.9990014977533699
28,0.00011107408641563923
29,0.6663336663336663
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.7496877341993504
5,0.9980059820538385
6,0.0009970089730807579
7,0.9980059820538385
8,0.9990014977533699
9,0.0009970089730807579
10,0.0009970089730807579
11,0.9980059820538385
12,0.7997201678992605
13,0.9990014977533699
14,0.0009970089730807579
15,0.000333000333000333
16,0.0009970089730807579
17,0.9980059820538385
18,0.9995003747189608
19,0.9996002398560864
20,0.9980059820538385
21,0.0009970089730807579
22,0.0009970089730807579
23,0.0009970089730807579
24,0.0009970089730807579
25,0.9993339993339992
26,0.0009970089730807579
27,0.9980059820538385
28,0.0004992511233150274
29,0.0004992511233150274
30,0.0004992511233150274
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.0004992511233150274
9,0.9980059820538385
10,0.9993339993339992
11,0.9980059820538385
12,0.9980059820538385
13,0.9995003747189608
14,0.9990014977533699
15,0.9980059820538385
16,0.0001998800719568259
17,0.9993339993339992
18,0.0004992511233150274
19,0.9980059820538385
20,0.9980059820538385
21,0.9990014977533699
22,0.9995003747189608
23,0.0009970089730807579
24,0.9996002398560864
25,0.9993339993339992
26,0.9996668332500417
27,0.0004992511233150274
28,0.8330834582708646
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9990014977533699
8,0.9980059820538385
9,0.9993339993339992
10,0.000333000333000333
11,0.7496877341993504
12,0.0009970089730807579
13,0.16674995835415624
14,0.9980059820538385
15,0.9995003747189608
16,0.0009970089730807579
17,0.9980059820538385
18,0.0009970089730807579
19,0.4997503744383424
20,0.9996002398560864
21,0.9996668332500417
22,0.0001427959445951735
23,0.9980059820538385
24,0.0009970089730807579
25,0.0009970089730807579
26,0.0004992511233150274
27,0.0009970089730807579
28,0.0009970089730807579
29,0.0004992511233150274
30,0.9980059820538385
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.9980059820538385
7,0.9980059820538385
8,0.9995003747189608
9,0.0009970089730807579
10,0.9980059820538385
11,0.9990014977533699
12,0.9980059820538385
13,0.9993339993339992
14,0.9993339993339992
15,0.0009970089730807579
16,0.9995003747189608
17,0.9996002398560864
18,0.9996002398560864
19,0.4997503744383424
20,0.4997503744383424
21,0.9996668332500417
22,0.3333333333333333
23,0.9997144081108097
24,0.0004992511233150274
25,0.9997500937148568
26,0.33333333333333326
27,0.0009970089730807579
28,0.9996668332500417
29,0.9997144081108097
30,0.9997500937148568
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.49987509367974015
5,0.9980059820538385
6,0.9990014977533699
7,0.0004992511233150274
8,0.9993339993339992
9,0.9980059820538385
10,0.0009970089730807579
11,0.9990014977533699
12,0.9995003747189608
13,0.9980059820538385
14,0.9993339993339992
15,0.9995003747189608
16,0.9996002398560864
17,0.9996668332500417
18,0.9997144081108097
19,0.9997500937148568
20,0.9997778518271686
21,0.4997503744383424
22,0.9996002398560864
23,0.9998000599820054
24,0.9998182313914387
25,0.9995003747189608
26,0.9998333749895859
27,0.9996668332500417
28,0.9980059820538385
29,0.9993339993339992
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.0004992511233150274
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.0009970089730807579
10,0.9980059820538385
11,0.0009970089730807579
12,0.4997503744383424
13,0.0009970089730807579
14,0.9980059820538385
15,0.9980059820538385
16,0.9980059820538385
17,0.9995003747189608
18,0.9996002398560864
19,0.6663336663336663
20,0.0004992511233150274
21,0.9996668332500417
22,0.9990014977533699
23,0.9980059820538385
24,0.9993339993339992
25,0.0009970089730807579
26,0.9997144081108097
27,0.0004992511233150274
28,0.9997500937148568
29,0.9990014977533699
30,0.9997778518271686
0,0.0
1,0.0
2,0.9980059820538385
3,0.0004992511233150274
4,0.6663336663336663
5,0.0009970089730807579
6,0.0009970089730807579
7,0.0009970089730807579
8,0.9980059820538385
9,0.9980059820538385
10,0.9990014977533699
11,0.9980059820538385
12,0.9993339993339992
13,0.9980059820538385
14,0.9995003747189608
15,0.9990014977533699
16,0.9996002398560864
17,0.0009970089730807579
18,0.9996668332500417
19,0.9997144081108097
20,0.9993339993339992
21,0.9995003747189608
22,0.9990014977533699
23,0.9996002398560864
24,0.9996668332500417
25,0.9997500937148568
26,0.4997503744383424
27,0.9997778518271686
28,0.9993339993339992
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.0009970089730807579
5,0.4997503744383424
6,0.33333333333333326
7,0.9993339993339992
8,0.9980059820538385
9,0.9990014977533699
10,0.9993339993339992
11,0.0009970089730807579
12,0.9980059820538385
13,0.9995003747189608
14,0.0009970089730807579
15,0.9996002398560864
16,0.9995003747189608
17,0.9996668332500417
18,0.0004992511233150274
19,0.9997144081108097
20,0.9996002398560864
21,0.9996668332500417
22,0.0009970089730807579
23,0.9997500937148568
24,0.0009970089730807579
25,0.9997778518271686
26,0.3999600239856086
27,0.0004992511233150274
28,0.9980059820538385
29,0.9997144081108097
30,0.000333000333000333
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9990014977533699
5,0.0009970089730807579
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.9993339993339992
11,0.28573468513494216
12,0.9995003747189608
13,0.0009970089730807579
14,0.9996002398560864
15,0.9995003747189608
16,0.9996002398560864
17,0.9996668332500417
18,0.9996668332500417
19,0.4997503744383424
20,0.0009970089730807579
21,0.9997144081108097
22,0.9997500937148568
23,0.9997778518271686
24,0.9997144081108097
25,0.9980059820538385
26,0.9998000599820054
27,0.9997500937148568
28,0.9998182313914387
29,0.9997778518271686
30,0.4997503744383424
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.9990014977533699
9,0.9990014977533699
10,0.9993339993339992
11,0.9995003747189608
12,0.000333000333000333
13,0.7496877341993504
14,0.9996002398560864
15,0.9996668332500417
16,0.33333333333333326
17,0.9997144081108097
18,0.9997500937148568
19,0.9993339993339992
20,0.9995003747189608
21,0.9996002398560864
22,0.9996668332500417
23,0.9997778518271686
24,0.9980059820538385
25,0.9998000599820054
26,0.9998182313914387
27,0.9980059820538385
28,0.9998333749895859
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.9990014977533699
6,0.9993339993339992
7,0.0002498126405196103
8,0.9980059820538385
9,0.9993339993339992
10,0.9980059820538385
11,0.7141225189204627
12,0.0004992511233150274
13,0.9996002398560864
14,0.9980059820538385
15,0.9996668332500417
16,0.0009970089730807579
17,0.9980059820538385
18,0.9997144081108097
19,0.9997500937148568
20,0.9997778518271686
21,0.9980059820538385
22,0.9998000599820054
23,0.0009970089730807579
24,0.4997503744383424
25,0.9995003747189608
26,0.9998182313914387
27,0.9998333749895859
28,0.9998461893409213
29,0.9998571734628293
30,0.9996002398560864
0,0.0
1,0.0
2,0.4997503744383424
3,0.33333333333333326
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.0004992511233150274
8,0.9980059820538385
9,0.9980059820538385
10,0.9990014977533699
11,0.9993339993339992
12,0.9993339993339992
13,0.9995003747189608
14,0.9996002398560864
15,0.9996668332500417
16,0.9997144081108097
17,0.9995003747189608
18,0.9997500937148568
19,0.9997778518271686
20,0.9990014977533699
21,9.997000899730081e-05
22,0.9996002398560864
23,0.9993339993339992
24,0.9996668332500417
25,0.9997144081108097
26,0.9980059820538385
27,0.0001998800719568259
28,0.0009970089730807579
29,0.9980059820538385
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9980059820538385
5,0.9990014977533699
6,0.0004992511233150274
7,0.9993339993339992
8,0.9990014977533699
9,0.7997201678992605
10,0.9995003747189608
11,0.9996002398560864
12,0.9993339993339992
13,0.9980059820538385
14,0.9980059820538385
15,0.9995003747189608
16,0.9990014977533699
17,0.000333000333000333
18,0.0009970089730807579
19,0.0009970089730807579
20,0.9996002398560864
21,0.9980059820538385
22,0.9996668332500417
23,0.000333000333000333
24,0.9997144081108097
25,0.9996668332500417
26,0.9997500937148568
27,0.9997778518271686
28,0.49987509367974015
29,0.9997144081108097
30,0.6663336663336663
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.0004992511233150274
7,0.0009970089730807579
8,0.9980059820538385
9,0.9993339993339992
10,0.9990014977533699
11,0.9995003747189608
12,0.9996002398560864
13,0.9993339993339992
14,0.9995003747189608
15,0.0001665833749791771
16,0.9980059820538385
17,0.8569184635156362
18,0.9980059820538385
19,0.9996002398560864
20,0.9980059820538385
21,0.5998400959424345
22,0.9996668332500417
23,0.9997144081108097
24,0.9997500937148568
25,0.9997778518271686
26,0.9993339993339992
27,0.0009970089730807579
28,0.0004992511233150274
29,0.9980059820538385
30,0.9990014977533699
0,0.0
1,0.0
2,0.9980059820538385
3,0.6663336663336663
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.9993339993339992
8,0.9993339993339992
9,0.9980059820538385
10,0.0002498126405196103
11,0.4997503744383424
12,0.9980059820538385
13,0.9993339993339992
14,0.9995003747189608
15,0.9995003747189608
16,0.9996002398560864
17,0.9996668332500417
18,0.9996002398560864
19,0.9997144081108097
20,0.9996668332500417
21,0.9997500937148568
22,0.9997144081108097
23,0.00012495314257153568
24,0.9980059820538385
25,0.9997778518271686
26,0.0009970089730807579
27,0.0004992511233150274
28,0.9998000599820054
29,0.9998182313914387
30,0.0009970089730807579
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9990014977533699
5,0.000333000333000333
6,0.0009970089730807579
7,0.9980059820538385
8,0.9980059820538385
9,0.9980059820538385
10,0.9980059820538385
11,0.7141225189204627
12,0.9980059820538385
13,0.0009970089730807579
14,0.9980059820538385
15,0.9980059820538385
16,0.9996002398560864
17,0.9996668332500417
18,0.9990014977533699
19,0.9997144081108097
20,0.9997500937148568
21,0.9990014977533699
22,0.00011107408641563923
23,0.9997778518271686
24,9.997000899730081e-05
25,0.0009970089730807579
26,0.9993339993339992
27,0.9993339993339992
28,0.9990014977533699
29,0.9990014977533699
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.25006245316012987
5,0.9990014977533699
6,0.9993339993339992
7,0.9980059820538385
8,0.9990014977533699
9,0.0002498126405196103
10,0.9993339993339992
11,0.9995003747189608
12,0.9995003747189608
13,0.9996002398560864
14,0.9996668332500417
15,0.0009970089730807579
16,0.9997144081108097
17,0.9997500937148568
18,0.0009970089730807579
19,0.9996002398560864
20,0.9997778518271686
21,0.4997503744383424
22,0.0001665833749791771
23,0.9998000599820054
24,0.9996002398560864
25,0.9997144081108097
26,0.6665000832916875
27,0.9998182313914387
28,0.9997500937148568
29,0.4997503744383424
30,0.0009970089730807579
0,0.0
1,0.0
2,0.0009970089730807579
3,0.33333333333333326
4,0.49987509367974015
5,0.4997503744383424
6,0.9980059820538385
7,0.0009970089730807579
8,0.9980059820538385
9,0.0009970089730807579
10,0.25006245316012987
11,0.9980059820538385
12,0.9990014977533699
13,0.9990014977533699
14,0.9980059820538385
15,0.0009970089730807579
16,0.0009970089730807579
17,0.9993339993339992
18,0.0009970089730807579
19,0.0009970089730807579
20,0.0002498126405196103
21,0.0009970089730807579
22,0.0009970089730807579
23,0.9980059820538385
24,0.0009970089730807579
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9993339993339992
28,0.9089339271107879
29,0.9995003747189608
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.6663336663336663
4,0.0004992511233150274
5,0.9980059820538385
6,0.9980059820538385
7,0.9980059820538385
8,0.9980059820538385
9,0.9980059820538385
10,0.0009970089730807579
11,0.9990014977533699
12,0.6663336663336663
13,0.0009970089730807579
14,0.0009970089730807579
15,0.9980059820538385
16,0.0004992511233150274
17,0.0004992511233150274
18,0.0009970089730807579
19,0.9993339993339992
20,0.0004992511233150274
21,0.9980059820538385
22,0.0009970089730807579
23,0.9995003747189608
24,0.9996002398560864
25,0.28573468513494216
26,0.6248906660002499
27,0.9993339993339992
28,0.0004992511233150274
29,0.0004992511233150274
30,0.0004992511233150274
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.000333000333000333
7,0.42853062973011563
8,0.9980059820538385
9,0.9993339993339992
10,0.9995003747189608
11,0.0004992511233150274
12,0.0009970089730807579
13,0.9980059820538385
14,0.9990014977533699
15,0.2000799520287827
16,0.9993339993339992
17,0.9995003747189608
18,0.9996002398560864
19,0.2500312382856429
20,0.9996002398560864
21,0.0009970089730807579
22,0.9980059820538385
23,0.0009970089730807579
24,0.9996668332500417
25,0.9997144081108097
26,0.6663336663336663
27,0.9997500937148568
28,0.9996668332500417
29,0.9997778518271686
30,0.9998000599820054
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.0004992511233150274
7,0.9993339993339992
8,0.9990014977533699
9,0.9993339993339992
10,0.9995003747189608
11,0.8330834582708646
12,0.14293874053976866
13,0.9996002398560864
14,0.9996668332500417
15,0.9980059820538385
16,0.9995003747189608
17,0.9997144081108097
18,0.9997500937148568
19,0.9997778518271686
20,0.9980059820538385
21,0.9980059820538385
22,0.9980059820538385
23,0.0001998800719568259
24,0.0002498126405196103
25,0.8330834582708646
26,0.9980059820538385
27,0.9998000599820054
28,0.9998182313914387
29,0.9998333749895859
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9993339993339992
5,0.2000799520287827
6,0.9995003747189608
7,0.7141225189204627
8,0.0004992511233150274
9,0.9980059820538385
10,0.0009970089730807579
11,0.9980059820538385
12,0.9980059820538385
13,0.0009970089730807579
14,0.9980059820538385
15,0.000333000333000333
16,0.9990014977533699
17,0.9980059820538385
18,0.9996668332500417
19,0.9997144081108097
20,0.9980059820538385
21,0.9997500937148568
22,0.9980059820538385
23,0.9980059820538385
24,0.000333000333000333
25,0.9993339993339992
26,0.9980059820538385
27,0.9980059820538385
28,0.9997778518271686
29,0.9995003747189608
30,0.000333000333000333
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.9995003747189608
7,0.0001998800719568259
8,0.9980059820538385
9,0.9980059820538385
10,0.9990014977533699
11,0.9993339993339992
12,0.9980059820538385
13,0.9996668332500417
14,0.22225924691769408
15,0.9997144081108097
16,0.9997500937148568
17,0.9990014977533699
18,0.0009970089730807579
19,0.9980059820538385
20,0.9995003747189608
21,0.9980059820538385
22,0.9997778518271686
23,0.9996002398560864
24,0.9990014977533699
25,0.9998000599820054
26,0.9998182313914387
27,0.9996668332500417
28,0.9998333749895859
29,0.9980059820538385
30,0.9997144081108097
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.0009970089730807579
7,0.9990014977533699
8,0.9990014977533699
9,0.9993339993339992
10,0.9993339993339992
11,0.9995003747189608
12,0.9995003747189608
13,0.9996002398560864
14,0.9996002398560864
15,0.0001998800719568259
16,0.8330834582708646
17,0.0009970089730807579
18,0.4997503744383424
19,0.0009970089730807579
20,0.0009970089730807579
21,0.3999600239856086
22,0.9980059820538385
23,0.0004992511233150274
24,0.0004992511233150274
25,0.9996668332500417
26,0.9997144081108097
27,0.0004992511233150274
28,0.4997503744383424
29,0.0004992511233150274
30,0.0004992511233150274
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.9993339993339992
8,0.9993339993339992
9,0.9980059820538385
10,0.9990014977533699
11,0.9980059820538385
12,0.9995003747189608
13,0.0002498126405196103
14,0.7997201678992605
15,0.9996002398560864
16,0.9996668332500417
17,0.0009970089730807579
18,0.9997144081108097
19,0.9980059820538385
20,0.9990014977533699
21,0.0009970089730807579
22,0.0009970089730807579
23,0.0009970089730807579
24,0.9980059820538385
25,0.9997500937148568
26,0.0009970089730807579
27,0.9993339993339992
28,0.9990014977533699
29,0.9980059820538385
30,0.0004992511233150274
0,0.0
1,0.0
2,0.9980059820538385
3,0.33333333333333326
4,0.9980059820538385
5,0.9990014977533699
6,0.9993339993339992
7,0.0002498126405196103
8,0.9980059820538385
9,0.9996002398560864
10,0.9996668332500417
11,0.0009970089730807579
12,0.9990014977533699
13,0.9993339993339992
14,0.9995003747189608
15,0.9997144081108097
16,0.9997500937148568
17,0.9996002398560864
18,0.9997778518271686
19,0.9998000599820054
20,0.9980059820538385
21,0.9998182313914387
22,0.9996668332500417
23,0.9998333749895859
24,0.9997144081108097
25,0.0004992511233150274
26,0.33333333333333326
27,0.9998461893409213
28,0.9998571734628293
29,0.9997500937148568
30,0.9997778518271686
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.9993339993339992
8,0.9995003747189608
9,0.9990014977533699
10,0.9996002398560864
11,0.9980059820538385
12,0.9993339993339992
13,0.0009970089730807579
14,0.4997503744383424
15,0.9980059820538385
16,0.9995003747189608
17,0.9996668332500417
18,0.9993339993339992
19,0.9980059820538385
20,0.9997144081108097
21,0.9997500937148568
22,0.9996002398560864
23,0.9996668332500417
24,0.9997778518271686
25,0.0009970089730807579
26,0.4997503744383424
27,0.6663336663336663
28,9.997000899730081e-05
29,0.9980059820538385
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.7496877341993504
5,0.7997201678992605
6,0.9980059820538385
7,0.0009970089730807579
8,0.9990014977533699
9,0.22225924691769408
10,0.0009970089730807579
11,0.9980059820538385
12,0.4997503744383424
13,0.0009970089730807579
14,0.9990014977533699
15,0.0009970089730807579
16,0.33333333333333326
17,0.9993339993339992
18,0.9993339993339992
19,0.3333333333333333
20,0.9995003747189608
21,0.33333333333333326
22,0.9980059820538385
23,0.9996002398560864
24,0.9996668332500417
25,0.9997144081108097
26,0.9997500937148568
27,0.9995003747189608
28,0.9996002398560864
29,0.9990014977533699
30,0.9997778518271686
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9990019960079839
4,0.0
5,0.9990014977533699
6,0.0009970089730807579
7,0.0004992511233150274
8,0.9980059820538385
9,0.0009970089730807579
10,0.9993339993339992
11,0.9995003747189608
12,0.0009970089730807579
13,0.9996002398560864
14,0.9996668332500417
15,0.9993339993339992
16,0.9980059820538385
17,0.9997144081108097
18,0.0009970089730807579
19,0.9997500937148568
20,0.9997778518271686
21,0.9990014977533699
22,0.0009970089730807579
23,0.9998000599820054
24,0.9998182313914387
25,0.000333000333000333
26,0.7997201678992605
27,0.9998333749895859
28,0.0009970089730807579
29,0.9998461893409213
30,0.9998571734628293
0,0.0
1,0.0
2,0.9980059820538385
3,0.0009970089730807579
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.9980059820538385
8,0.9980059820538385
9,0.9980059820538385
10,0.000333000333000333
11,0.9990014977533699
12,0.9993339993339992
13,0.9993339993339992
14,0.0004992511233150274
15,0.9995003747189608
16,0.0002498126405196103
17,0.9996002398560864
18,0.0004992511233150274
19,0.9996668332500417
20,0.7997201678992605
21,0.0009970089730807579
22,0.0009970089730807579
23,0.0009970089730807579
24,0.0009970089730807579
25,0.23079289394755056
26,0.0009970089730807579
27,0.0009970089730807579
28,0.6663336663336663
29,0.9980059820538385
30,0.9997144081108097
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9990014977533699
5,0.0009970089730807579
6,0.9980059820538385
7,0.9993339993339992
8,0.9990014977533699
9,0.9995003747189608
10,0.9996002398560864
11,0.9980059820538385
12,0.9996668332500417
13,0.9997144081108097
14,0.9980059820538385
15,0.9993339993339992
16,0.9997500937148568
17,0.0002498126405196103
18,0.9980059820538385
19,0.7997201678992605
20,0.9990014977533699
21,0.0009970089730807579
22,0.8569184635156362
23,0.9980059820538385
24,0.9990014977533699
25,0.9997778518271686
26,0.9993339993339992
27,0.9998000599820054
28,0.0009970089730807579
29,0.0009970089730807579
30,0.000333000333000333
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.0004992511233150274
5,0.6663336663336663
6,0.0009970089730807579
7,0.7496877341993504
8,0.0009970089730807579
9,0.9980059820538385
10,0.9990014977533699
11,0.9980059820538385
12,0.0009970089730807579
13,0.4997503744383424
14,0.9980059820538385
15,0.0009970089730807579
16,0.9980059820538385
17,0.9993339993339992
18,0.9995003747189608
19,0.9980059820538385
20,0.9980059820538385
21,0.9990014977533699
22,0.9980059820538385
23,0.0009970089730807579
24,0.9980059820538385
25,0.0009970089730807579
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9990014977533699
30,0.9996002398560864
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.0009970089730807579
5,0.0009970089730807579
6,0.9980059820538385
7,0.49987509367974015
8,0.9980059820538385
9,0.9980059820538385
10,0.9990014977533699
11,0.9993339993339992
12,0.9993339993339992
13,0.9995003747189608
14,0.9996002398560864
15,0.9996668332500417
16,0.9997144081108097
17,0.4997503744383424
18,0.9997500937148568
19,0.9997778518271686
20,0.9998000599820054
21,0.9998182313914387
22,0.9998333749895859
23,0.9995003747189608
24,0.9998461893409213
25,0.9998571734628293
26,0.9990014977533699
27,0.9980059820538385
28,0.9980059820538385
29,0.9996002398560864
30,0.9996668332500417
0,0.0
1,0.0
2,0.4997503744383424
3,0.6663336663336663
4,0.0009970089730807579
5,0.9980059820538385
6,0.0009970089730807579
7,0.9980059820538385
8,0.4997503744383424
9,0.9990014977533699
10,0.9993339993339992
11,0.9995003747189608
12,0.0009970089730807579
13,0.49987509367974015
14,0.9980059820538385
15,0.9990014977533699
16,0.9996002398560864
17,0.0001665833749791771
18,0.33333333333333326
19,0.0009970089730807579
20,0.9980059820538385
21,0.8569184635156362
22,0.0004992511233150274
23,0.0009970089730807579
24,0.33333333333333326
25,0.9993339993339992
26,0.0009970089730807579
27,0.49987509367974015
28,0.9995003747189608
29,0.0009970089730807579
30,0.9990014977533699
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9993339993339992
5,0.9995003747189608
6,0.0009970089730807579
7,0.9996002398560864
8,0.9996668332500417
9,0.4997503744383424
10,0.9997144081108097
11,0.0009970089730807579
12,0.0009970089730807579
13,0.9997500937148568
14,0.9980059820538385
15,0.9990014977533699
16,0.9980059820538385
17,0.9997778518271686
18,0.9980059820538385
19,0.9993339993339992
20,0.9980059820538385
21,0.9998000599820054
22,0.9995003747189608
23,0.9998182313914387
24,0.9996002398560864
25,0.9996668332500417
26,0.9997144081108097
27,0.4997503744383424
28,0.9997500937148568
29,0.9998333749895859
30,0.9998461893409213
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.9990014977533699
8,0.9980059820538385
9,0.9995003747189608
10,0.9993339993339992
11,0.9993339993339992
12,0.9995003747189608
13,0.9996002398560864
14,0.9996668332500417
15,0.0009970089730807579
16,0.9995003747189608
17,0.9997144081108097
18,0.0009970089730807579
19,0.9996002398560864
20,0.9996668332500417
21,0.9997500937148568
22,0.9997778518271686
23,0.9997144081108097
24,0.9997500937148568
25,0.9998000599820054
26,0.9980059820538385
27,0.9998182313914387
28,0.0004992511233150274
29,0.9998333749895859
30,0.9997778518271686
0,0.0
1,0.0
2,0.9980059820538385
3,0.6663336663336663
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.0009970089730807579
8,0.0009970089730807579
9,0.0009970089730807579
10,0.9990014977533699
11,0.9993339993339992
12,0.9990014977533699
13,0.9980059820538385
14,0.9995003747189608
15,0.0009970089730807579
16,0.9996002398560864
17,0.0009970089730807579
18,0.9980059820538385
19,0.9996668332500417
20,0.0009970089730807579
21,0.000333000333000333
22,0.7496877341993504
23,0.0009970089730807579
24,0.0009970089730807579
25,0.9997144081108097
26,0.0009970089730807579
27,0.4997503744383424
28,0.0009970089730807579
29,0.9997500937148568
30,0.9997778518271686
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.9993339993339992
8,0.9980059820538385
9,0.0009970089730807579
10,0.9980059820538385
11,0.9995003747189608
12,0.9980059820538385
13,0.9996002398560864
14,0.9990014977533699
15,0.9996668332500417
16,0.9993339993339992
17,0.9995003747189608
18,0.9996002398560864
19,0.9980059820538385
20,0.0004992511233150274
21,0.9997144081108097
22,0.9990014977533699
23,0.33333333333333326
24,0.9997500937148568
25,0.9997778518271686
26,0.49987509367974015
27,0.9998000599820054
28,0.0009970089730807579
29,0.9998182313914387
30,0.9998333749895859
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.49987509367974015
5,0.0004992511233150274
6,0.6663336663336663
7,0.9980059820538385
8,0.0009970089730807579
9,0.0009970089730807579
10,0.9980059820538385
11,0.0009970089730807579
12,0.9980059820538385
13,0.9980059820538385
14,0.0009970089730807579
15,0.0009970089730807579
16,0.9990014977533699
17,0.0009970089730807579
18,0.000333000333000333
19,0.0009970089730807579
20,0.0009970089730807579
21,0.0833958177122386
22,0.9993339993339992
23,0.9980059820538385
24,0.9998182313914387
25,0.9980059820538385
26,0.9995003747189608
27,0.0004992511233150274
28,0.0004992511233150274
29,0.9990014977533699
30,0.9998333749895859
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9993339993339992
7,0.9995003747189608
8,0.9996002398560864
9,0.9996668332500417
10,0.9980059820538385
11,0.9997144081108097
12,0.9980059820538385
13,0.9980059820538385
14,0.9990014977533699
15,0.9980059820538385
16,0.9993339993339992
17,0.0004992511233150274
18,0.9980059820538385
19,0.000333000333000333
20,0.9995003747189608
21,0.0009970089730807579
22,0.9996002398560864
23,0.0009970089730807579
24,0.0009970089730807579
25,0.4997503744383424
26,0.9997144081108097
27,0.9997500937148568
28,0.00011107408641563923
29,0.9996668332500417
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.33333333333333326
4,0.9980059820538385
5,0.9990014977533699
6,0.0004992511233150274
7,0.9980059820538385
8,0.9980059820538385
9,0.0009970089730807579
10,0.9980059820538385
11,0.9990014977533699
12,0.4997503744383424
13,0.9990014977533699
14,0.9993339993339992
15,0.9993339993339992
16,0.9995003747189608
17,0.9980059820538385
18,0.9996002398560864
19,0.33333333333333326
20,0.0009970089730807579
21,0.0009970089730807579
22,0.9990014977533699
23,0.9996668332500417
24,0.0001427959445951735
25,0.9980059820538385
26,0.0009970089730807579
27,0.4997503744383424
28,0.9997500937148568
29,0.0002498126405196103
30,0.7997201678992605
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.9980059820538385
7,0.9995003747189608
8,0.8330834582708646
9,0.0009970089730807579
10,0.9996002398560864
11,0.9996668332500417
12,0.9990014977533699
13,0.9997144081108097
14,0.9997500937148568
15,0.9993339993339992
16,0.9997778518271686
17,0.9995003747189608
18,0.9980059820538385
19,0.9998000599820054
20,0.9990014977533699
21,0.2000799520287827
22,0.4997503744383424
23,0.9980059820538385
24,0.9998182313914387
25,0.0009970089730807579
26,0.9996002398560864
27,0.9998333749895859
28,0.9996668332500417
29,0.9980059820538385
30,0.9998461893409213
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.0009970089730807579
5,0.9980059820538385
6,0.9990014977533699
7,0.9990014977533699
8,0.9993339993339992
9,0.0009970089730807579
10,0.9995003747189608
11,0.9980059820538385
12,0.0004992511233150274
13,0.9980059820538385
14,0.9996002398560864
15,0.9993339993339992
16,0.9995003747189608
17,0.9996668332500417
18,0.9996002398560864
19,0.9996668332500417
20,0.7496877341993504
21,0.9997144081108097
22,0.9980059820538385
23,0.9997144081108097
24,0.9980059820538385
25,0.9980059820538385
26,0.9990014977533699
27,0.000333000333000333
28,0.0009970089730807579
29,0.9997500937148568
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.9995003747189608
6,0.0001998800719568259
7,0.9980059820538385
8,0.9980059820538385
9,0.9990014977533699
10,0.9980059820538385
11,0.9996002398560864
12,0.9996668332500417
13,0.9980059820538385
14,0.9997144081108097
15,0.9997500937148568
16,0.9990014977533699
17,0.0002498126405196103
18,0.9980059820538385
19,0.9990014977533699
20,0.9980059820538385
21,0.9997778518271686
22,0.9993339993339992
23,0.9995003747189608
24,0.9996002398560864
25,0.000333000333000333
26,0.9996668332500417
27,0.9980059820538385
28,0.0004992511233150274
29,9.997000899730081e-05
30,0.9997144081108097
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.25006245316012987
5,0.9980059820538385
6,0.0009970089730807579
7,0.4997503744383424
8,0.6248906660002499
9,0.9980059820538385
10,0.9990014977533699
11,0.9980059820538385
12,0.9980059820538385
13,0.9980059820538385
14,0.9990014977533699
15,0.9993339993339992
16,0.9993339993339992
17,0.0002498126405196103
18,0.0009970089730807579
19,0.9990014977533699
20,0.7997201678992605
21,0.4997503744383424
22,0.9993339993339992
23,0.33333333333333326
24,0.2000799520287827
25,0.9980059820538385
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9995003747189608
29,0.0009970089730807579
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.0009970089730807579
5,0.9990014977533699
6,0.9993339993339992
7,0.9980059820538385
8,0.9995003747189608
9,0.4997503744383424
10,0.0009970089730807579
11,0.7496877341993504
12,0.0009970089730807579
13,0.9980059820538385
14,0.9996002398560864
15,0.9996668332500417
16,0.9990014977533699
17,0.9997144081108097
18,0.9997500937148568
19,0.9993339993339992
20,0.9990014977533699
21,0.9980059820538385
22,0.9995003747189608
23,0.9996002398560864
24,0.8330834582708646
25,0.9980059820538385
26,0.0009970089730807579
27,0.9997778518271686
28,0.9998000599820054
29,0.9980059820538385
30,0.9996668332500417
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.0002498126405196103
6,0.9995003747189608
7,0.9980059820538385
8,0.0001998800719568259
9,0.9990014977533699
10,0.9980059820538385
11,0.9993339993339992
12,0.9980059820538385
13,0.0001665833749791771
14,0.9980059820538385
15,0.8569184635156362
16,0.0009970089730807579
17,0.0009970089730807579
18,0.0009970089730807579
19,0.0009970089730807579
20,0.0009970089730807579
21,0.0009970089730807579
22,0.9980059820538385
23,0.0009970089730807579
24,0.9995003747189608
25,0.9996002398560864
26,0.9996668332500417
27,0.0009970089730807579
28,0.9332133573285343
29,0.9998461893409213
30,0.9990014977533699
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9980059820538385
5,0.000333000333000333
6,0.9990014977533699
7,0.9990014977533699
8,0.9993339993339992
9,0.9993339993339992
10,0.9995003747189608
11,0.0009970089730807579
12,0.9996002398560864
13,0.9996668332500417
14,0.9997144081108097
15,0.0009970089730807579
16,0.4997503744383424
17,0.9997500937148568
18,0.9997778518271686
19,0.9998000599820054
20,0.9998182313914387
21,0.9998333749895859
22,0.9998461893409213
23,7.141326858530316e-05
24,0.0009970089730807579
25,0.6663336663336663
26,0.9995003747189608
27,0.4997503744383424
28,0.9980059820538385
29,0.6663336663336663
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.33333333333333326
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.000333000333000333
8,0.9980059820538385
9,0.9980059820538385
10,0.0009970089730807579
11,0.4545124057075343
12,0.0009970089730807579
13,0.9990014977533699
14,0.9993339993339992
15,0.0009970089730807579
16,0.9995003747189608
17,0.9980059820538385
18,0.0009970089730807579
19,0.0009970089730807579
20,0.9996002398560864
21,0.9980059820538385
22,0.9990014977533699
23,0.2000799520287827
24,0.9980059820538385
25,0.9980059820538385
26,0.9996668332500417
27,0.9990014977533699
28,0.9997144081108097
29,0.9993339993339992
30,0.9995003747189608
0,0.0
1,0.9990019960079839
2,0.0
3,0.4997503744383424
4,0.7496877341993504
5,0.9980059820538385
6,0.9993339993339992
7,0.9980059820538385
8,0.9980059820538385
9,0.9990014977533699
10,0.9993339993339992
11,0.9980059820538385
12,0.0001998800719568259
13,0.9995003747189608
14,0.0009970089730807579
15,0.9996002398560864
16,0.9996668332500417
17,0.9993339993339992
18,0.9997144081108097
19,0.9990014977533699
20,0.4997503744383424
21,0.9997500937148568
22,0.9997778518271686
23,0.9998000599820054
24,0.9980059820538385
25,0.9995003747189608
26,0.9980059820538385
27,0.9998182313914387
28,0.9990014977533699
29,0.9998333749895859
30,0.9998461893409213
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.000333000333000333
6,0.4999167083125104
7,0.0009970089730807579
8,0.9980059820538385
9,0.9980059820538385
10,0.9990014977533699
11,0.9995003747189608
12,0.000333000333000333
13,0.9980059820538385
14,0.7496877341993504
15,0.0001998800719568259
16,0.8330834582708646
17,0.0009970089730807579
18,0.9990014977533699
19,0.9993339993339992
20,0.4997503744383424
21,0.9995003747189608
22,0.0009970089730807579
23,0.9980059820538385
24,0.0004992511233150274
25,0.9980059820538385
26,0.9996002398560864
27,0.9990014977533699
28,0.0004992511233150274
29,0.0004992511233150274
30,0.0004992511233150274
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.9993339993339992
7,0.8569184635156362
8,0.9980059820538385
9,0.9990014977533699
10,0.9980059820538385
11,0.9980059820538385
12,0.9995003747189608
13,0.0004992511233150274
14,0.9996002398560864
15,0.9980059820538385
16,0.9993339993339992
17,0.25006245316012987
18,0.9995003747189608
19,0.9996668332500417
20,0.9990014977533699
21,0.9997144081108097
22,0.9996002398560864
23,0.000333000333000333
24,0.9996668332500417
25,0.9997144081108097
26,0.9980059820538385
27,0.9997500937148568
28,0.9980059820538385
29,0.9997778518271686
30,0.2000799520287827
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.9993339993339992
8,0.9980059820538385
9,0.9995003747189608
10,0.9996002398560864
11,0.9990014977533699
12,0.9980059820538385
13,0.9990014977533699
14,0.9996668332500417
15,0.9993339993339992
16,0.00011107408641563923
17,0.9995003747189608
18,0.9997144081108097
19,0.9997500937148568
20,0.9997778518271686
21,0.9998000599820054
22,0.9993339993339992
23,0.9995003747189608
24,0.9998182313914387
25,0.0001998800719568259
26,0.9980059820538385
27,0.9998333749895859
28,0.9998461893409213
29,0.9980059820538385
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9993339993339992
6,0.0002498126405196103
7,0.9980059820538385
8,0.9996002398560864
9,0.9990014977533699
10,0.0002498126405196103
11,0.9996668332500417
12,0.9993339993339992
13,0.9995003747189608
14,0.0009970089730807579
15,0.9996002398560864
16,0.9996668332500417
17,0.9997144081108097
18,0.9997144081108097
19,0.9997500937148568
20,0.9997500937148568
21,0.9997778518271686
22,0.9997778518271686
23,0.9998000599820054
24,0.4997503744383424
25,0.9998000599820054
26,0.9998182313914387
27,0.9998333749895859
28,0.9980059820538385
29,0.9998182313914387
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.49987509367974015
5,0.9990014977533699
6,0.3333333333333333
7,0.9980059820538385
8,0.9980059820538385
9,0.9990014977533699
10,0.9993339993339992
11,0.9990014977533699
12,0.9995003747189608
13,0.9993339993339992
14,0.9996002398560864
15,0.9995003747189608
16,0.9996668332500417
17,0.9997144081108097
18,0.9993339993339992
19,0.9980059820538385
20,0.000333000333000333
21,0.9980059820538385
22,0.9997778518271686
23,0.9980059820538385
24,0.9995003747189608
25,0.9996002398560864
26,0.9997778518271686
27,0.9998000599820054
28,0.9996668332500417
29,0.9990014977533699
30,0.9998182313914387
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.9995003747189608
9,0.9996002398560864
10,0.9996668332500417
11,0.0009970089730807579
12,0.0009970089730807579
13,0.9990014977533699
14,0.9997144081108097
15,0.9980059820538385
16,0.9997144081108097
17,0.9993339993339992
18,0.9997500937148568
19,0.9997778518271686
20,0.9995003747189608
21,0.0009970089730807579
22,0.9996002398560864
23,0.9996668332500417
24,0.9997144081108097
25,0.9998000599820054
26,0.9998182313914387
27,0.9997500937148568
28,0.9998333749895859
29,0.9998461893409213
30,0.4997503744383424
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.25006245316012987
5,0.9993339993339992
6,0.9995003747189608
7,0.9980059820538385
8,0.9980059820538385
9,0.9990014977533699
10,0.0001998800719568259
11,0.0009970089730807579
12,0.9995003747189608
13,0.9980059820538385
14,0.9996668332500417
15,0.9997144081108097
16,0.9993339993339992
17,0.9990014977533699
18,0.9980059820538385
19,0.00012495314257153568
20,0.9995003747189608
21,0.9980059820538385
22,0.9996668332500417
23,0.0009970089730807579
24,0.0002498126405196103
25,0.9993339993339992
26,0.9990014977533699
27,0.2000799520287827
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9995003747189608
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9990014977533699
7,0.7496877341993504
8,0.9993339993339992
9,0.9993339993339992
10,0.9995003747189608
11,0.0009970089730807579
12,0.4997503744383424
13,0.9996002398560864
14,0.9980059820538385
15,0.9995003747189608
16,0.9996668332500417
17,0.9980059820538385
18,0.0004992511233150274
19,0.9990014977533699
20,0.9997144081108097
21,0.25006245316012987
22,0.9993339993339992
23,0.0009970089730807579
24,0.9995003747189608
25,0.9980059820538385
26,0.9997778518271686
27,0.9996002398560864
28,0.9998000599820054
29,0.9980059820538385
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.0004992511233150274
7,0.9993339993339992
8,0.9980059820538385
9,0.9995003747189608
10,0.25006245316012987
11,0.0009970089730807579
12,0.4997503744383424
13,0.9996002398560864
14,0.0009970089730807579
15,0.0009970089730807579
16,0.5554815061646118
17,0.9980059820538385
18,0.4997503744383424
19,0.9995003747189608
20,0.0001998800719568259
21,0.8330834582708646
22,0.6663336663336663
23,0.0009970089730807579
24,0.0009970089730807579
25,0.9996668332500417
26,0.9997144081108097
27,0.6663336663336663
28,0.9980059820538385
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.25006245316012987
5,0.5998400959424345
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.9980059820538385
10,0.9995003747189608
11,0.9990014977533699
12,0.9993339993339992
13,0.9996002398560864
14,0.9996668332500417
15,0.9995003747189608
16,0.9996002398560864
17,0.9996668332500417
18,0.9997144081108097
19,0.9997144081108097
20,0.9997500937148568
21,0.9997778518271686
22,0.9997500937148568
23,0.9997778518271686
24,0.9998000599820054
25,0.0009970089730807579
26,0.9998000599820054
27,0.4997503744383424
28,0.9998182313914387
29,0.9998333749895859
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.0004992511233150274
4,0.49987509367974015
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9990014977533699
9,0.9980059820538385
10,0.9980059820538385
11,0.9993339993339992
12,0.9995003747189608
13,0.0004992511233150274
14,0.9993339993339992
15,0.0004992511233150274
16,0.9995003747189608
17,0.9980059820538385
18,0.9996002398560864
19,0.9996002398560864
20,0.9980059820538385
21,0.9996668332500417
22,0.9990014977533699
23,0.9997144081108097
24,0.0009970089730807579
25,0.00012495314257153568
26,0.0009970089730807579
27,0.9996668332500417
28,0.9993339993339992
29,0.9980059820538385
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.000333000333000333
6,0.9980059820538385
7,0.9980059820538385
8,0.9980059820538385
9,0.9980059820538385
10,0.0004992511233150274
11,0.9995003747189608
12,0.9996002398560864
13,0.9980059820538385
14,0.9980059820538385
15,0.9980059820538385
16,0.9990014977533699
17,0.9980059820538385
18,0.9993339993339992
19,0.9996668332500417
20,0.9997144081108097
21,0.9990014977533699
22,0.9997500937148568
23,0.9997778518271686
24,0.9995003747189608
25,0.9990014977533699
26,0.9996002398560864
27,0.9998000599820054
28,0.9996668332500417
29,9.088430428065073e-05
30,0.000333000333000333
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.9980059820538385
6,0.9995003747189608
7,0.0009970089730807579
8,0.9980059820538385
9,0.9990014977533699
10,0.9980059820538385
11,0.9996002398560864
12,0.9990014977533699
13,0.9980059820538385
14,0.9993339993339992
15,0.9990014977533699
16,0.9996668332500417
17,0.9997144081108097
18,0.9980059820538385
19,0.9997500937148568
20,0.9993339993339992
21,0.9997778518271686
22,0.9993339993339992
23,0.9995003747189608
24,0.9998000599820054
25,0.9996002398560864
26,0.9996668332500417
27,0.9997144081108097
28,0.9998182313914387
29,0.9980059820538385
30,0.9998333749895859
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.49987509367974015
5,0.9980059820538385
6,0.9980059820538385
7,0.9993339993339992
8,0.9980059820538385
9,0.9995003747189608
10,0.9996002398560864
11,0.9990014977533699
12,0.9980059820538385
13,0.9990014977533699
14,0.9993339993339992
15,0.9993339993339992
16,0.9995003747189608
17,0.9995003747189608
18,0.9997500937148568
19,0.9996002398560864
20,0.9996002398560864
21,0.0009970089730807579
22,0.9996668332500417
23,0.9980059820538385
24,0.9996668332500417
25,0.9995003747189608
26,0.6663336663336663
27,0.9997144081108097
28,0.9996002398560864
29,0.9996668332500417
30,0.9997144081108097
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.7496877341993504
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9990014977533699
9,0.9993339993339992
10,0.0002498126405196103
11,0.9993339993339992
12,0.9995003747189608
13,0.7997201678992605
14,0.4444074197489726
15,0.0009970089730807579
16,0.9990014977533699
17,0.8569184635156362
18,0.9993339993339992
19,0.9996002398560864
20,0.0009970089730807579
21,0.0009970089730807579
22,0.0009970089730807579
23,0.9996668332500417
24,0.0009970089730807579
25,0.0009970089730807579
26,0.9995003747189608
27,0.0009970089730807579
28,0.9997144081108097
29,0.9980059820538385
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9995004995004996
4,0.9997501249375313
5,0.0
6,0.9980059820538385
7,0.33333333333333326
8,0.0009970089730807579
9,0.9980059820538385
10,0.9993339993339992
11,0.9990014977533699
12,0.9990014977533699
13,0.9995003747189608
14,0.9993339993339992
15,0.9996002398560864
16,0.9996668332500417
17,0.9995003747189608
18,0.9993339993339992
19,0.4997503744383424
20,0.0009970089730807579
21,0.6663336663336663
22,0.9997144081108097
23,0.0009970089730807579
24,0.0002498126405196103
25,0.7997201678992605
26,0.16674995835415624
27,0.0009970089730807579
28,0.0009970089730807579
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.49987509367974015
5,0.0009970089730807579
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.9995003747189608
10,0.9996002398560864
11,0.9980059820538385
12,0.4997503744383424
13,0.0009970089730807579
14,0.0009970089730807579
15,0.9996668332500417
16,0.9997144081108097
17,0.9980059820538385
18,0.9980059820538385
19,0.9997500937148568
20,0.9997778518271686
21,0.9998000599820054
22,0.0004992511233150274
23,9.088430428065073e-05
24,0.0009970089730807579
25,0.9980059820538385
26,0.49987509367974015
27,0.33333333333333326
28,0.49987509367974015
29,0.9990014977533699
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.9980059820538385
5,0.3999600239856086
6,0.0009970089730807579
7,0.5713265743252892
8,0.0009970089730807579
9,0.4997503744383424
10,0.9980059820538385
11,0.9990014977533699
12,0.9980059820538385
13,0.9990014977533699
14,0.2000799520287827
15,0.0004992511233150274
16,0.9993339993339992
17,0.33333333333333326
18,0.9995003747189608
19,0.9993339993339992
20,0.9995003747189608
21,0.0009970089730807579
22,0.9996002398560864
23,0.9996668332500417
24,0.6663336663336663
25,0.9996002398560864
26,0.9996668332500417
27,0.9980059820538385
28,0.49987509367974015
29,0.0009970089730807579
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9990014977533699
8,0.9993339993339992
9,0.4997503744383424
10,0.0009970089730807579
11,0.7496877341993504
12,0.9980059820538385
13,0.9980059820538385
14,0.9995003747189608
15,0.0009970089730807579
16,0.9996002398560864
17,0.9990014977533699
18,0.9993339993339992
19,0.33333333333333326
20,0.9996668332500417
21,0.9995003747189608
22,0.9996002398560864
23,0.9980059820538385
24,0.9997144081108097
25,0.9996668332500417
26,0.9980059820538385
27,0.9997144081108097
28,0.9997500937148568
29,0.9997778518271686
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.0
5,0.7997201678992605
6,0.0009970089730807579
7,0.0009970089730807579
8,0.0009970089730807579
9,0.4997503744383424
10,0.9980059820538385
11,0.4997503744383424
12,0.6663336663336663
13,0.0009970089730807579
14,0.9980059820538385
15,0.9993339993339992
16,0.0009970089730807579
17,0.0009970089730807579
18,0.6663336663336663
19,0.4997503744383424
20,0.0009970089730807579
21,0.9990014977533699
22,0.0009970089730807579
23,0.0009970089730807579
24,0.0009970089730807579
25,0.9993339993339992
26,0.9995003747189608
27,0.9980059820538385
28,0.9995003747189608
29,0.0009970089730807579
30,0.9089339271107879
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.9995003747189608
7,0.9996002398560864
8,0.9990014977533699
9,0.9993339993339992
10,0.9996668332500417
11,0.9995003747189608
12,0.0009970089730807579
13,0.16674995835415624
14,0.7997201678992605
15,0.16674995835415624
16,0.0009970089730807579
17,0.9997144081108097
18,0.9980059820538385
19,0.0009970089730807579
20,0.9997500937148568
21,0.0009970089730807579
22,0.0004992511233150274
23,0.0009970089730807579
24,0.6663336663336663
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9997778518271686
28,0.9998000599820054
29,0.9980059820538385
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9990019960079839
4,0.0
5,0.0004992511233150274
6,0.9990014977533699
7,0.9980059820538385
8,0.9993339993339992
9,0.9980059820538385
10,0.9990014977533699
11,0.9995003747189608
12,0.9990014977533699
13,0.14293874053976866
14,0.9993339993339992
15,0.9995003747189608
16,0.9980059820538385
17,0.9996002398560864
18,0.9996002398560864
19,0.9996668332500417
20,0.9997144081108097
21,0.9997500937148568
22,0.0009970089730807579
23,0.9996668332500417
24,0.9990014977533699
25,0.9997144081108097
26,0.9997500937148568
27,0.9997778518271686
28,0.9997778518271686
29,0.9998000599820054
30,0.9993339993339992
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.0004992511233150274
6,0.0009970089730807579
7,0.0009970089730807579
8,0.6663336663336663
9,0.0009970089730807579
10,0.9980059820538385
11,0.0009970089730807579
12,0.0009970089730807579
13,0.9980059820538385
14,0.0009970089730807579
15,0.0009970089730807579
16,0.0004992511233150274
17,0.9980059820538385
18,0.6663336663336663
19,0.0004992511233150274
20,0.9980059820538385
21,0.0004992511233150274
22,0.9990014977533699
23,0.0004992511233150274
24,0.7997201678992605
25,0.8570306362922231
26,0.9980059820538385
27,0.9993339993339992
28,0.9980059820538385
29,0.9995003747189608
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9990019960079839
4,0.0
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.9995003747189608
10,0.9990014977533699
11,0.9993339993339992
12,0.9980059820538385
13,0.9996002398560864
14,0.0009970089730807579
15,0.9995003747189608
16,0.4997503744383424
17,0.9980059820538385
18,0.9996002398560864
19,0.0009970089730807579
20,0.0001665833749791771
21,0.0009970089730807579
22,0.9993339993339992
23,0.0009970089730807579
24,0.9990014977533699
25,0.9990014977533699
26,0.5713775619510104
27,0.9996668332500417
28,0.9997144081108097
29,0.9996002398560864
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9990014977533699
5,0.5998400959424345
6,0.9980059820538385
7,0.28573468513494216
8,0.9990014977533699
9,0.9980059820538385
10,0.9993339993339992
11,0.9990014977533699
12,0.9995003747189608
13,0.9980059820538385
14,0.9993339993339992
15,0.9995003747189608
16,0.9996002398560864
17,0.9996668332500417
18,0.9990014977533699
19,0.9990014977533699
20,0.9996668332500417
21,0.9996002398560864
22,0.9980059820538385
23,0.0001427959445951735
24,0.9980059820538385
25,0.0009970089730807579
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9980059820538385
0,0.0
1,0.0
2,0.0009970089730807579
3,0.4997503744383424
4,0.7496877341993504
5,0.9980059820538385
6,0.0009970089730807579
7,0.9990014977533699
8,0.9980059820538385
9,0.9993339993339992
10,0.9980059820538385
11,0.9995003747189608
12,0.0009970089730807579
13,0.9990014977533699
14,0.33333333333333326
15,0.9996002398560864
16,0.9996668332500417
17,0.9993339993339992
18,0.9995003747189608
19,0.9990014977533699
20,0.9980059820538385
21,0.9980059820538385
22,0.9996002398560864
23,0.9990014977533699
24,0.9996668332500417
25,0.9997144081108097
26,0.9990014977533699
27,0.9997144081108097
28,0.9980059820538385
29,0.9993339993339992
30,0.9997500937148568
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.4997503744383424
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9980059820538385
9,0.0009970089730807579
10,0.9993339993339992
11,0.9995003747189608
12,0.9996002398560864
13,0.9980059820538385
14,0.9996668332500417
15,0.9997144081108097
16,0.9990014977533699
17,0.9990014977533699
18,0.9993339993339992
19,0.9995003747189608
20,0.9997500937148568
21,0.4997503744383424
22,0.33333333333333326
23,0.0009970089730807579
24,0.0009970089730807579
25,0.9997778518271686
26,0.9998000599820054
27,0.9980059820538385
28,0.0009970089730807579
29,0.9996002398560864
30,0.9998182313914387
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9993339993339992
6,0.9993339993339992
7,0.0002498126405196103
8,0.9990014977533699
9,0.0009970089730807579
10,0.9980059820538385
11,0.9993339993339992
12,0.0009970089730807579
13,0.7141225189204627
14,0.9995003747189608
15,0.0009970089730807579
16,0.9980059820538385
17,0.4997503744383424
18,0.9996002398560864
19,0.0009970089730807579
20,0.9990014977533699
21,0.9993339993339992
22,0.0009970089730807579
23,0.9995003747189608
24,0.9980059820538385
25,0.4997503744383424
26,0.9996002398560864
27,0.9996668332500417
28,0.9997144081108097
29,0.9996668332500417
30,0.9997144081108097
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9990014977533699
5,0.9980059820538385
6,0.0009970089730807579
7,0.9980059820538385
8,0.0009970089730807579
9,0.9990014977533699
10,0.4997503744383424
11,0.6663336663336663
12,0.9993339993339992
13,0.0009970089730807579
14,0.9995003747189608
15,0.9980059820538385
16,0.0001998800719568259
17,0.8330834582708646
18,0.9980059820538385
19,0.9990014977533699
20,0.9993339993339992
21,0.9993339993339992
22,0.9995003747189608
23,0.9996002398560864
24,0.9996668332500417
25,0.9997144081108097
26,0.0009970089730807579
27,0.9997500937148568
28,0.9997778518271686
29,0.9998000599820054
30,0.9995003747189608
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.0009970089730807579
5,0.9990014977533699
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.9980059820538385
11,0.9990014977533699
12,0.9990014977533699
13,0.9993339993339992
14,0.0004992511233150274
15,0.9980059820538385
16,0.9995003747189608
17,0.9996002398560864
18,0.7997201678992605
19,0.0009970089730807579
20,0.9980059820538385
21,0.9990014977533699
22,0.9996668332500417
23,0.5384142121048989
24,0.9996668332500417
25,0.0001665833749791771
26,0.9993339993339992
27,0.9995003747189608
28,0.9997500937148568
29,0.0009970089730807579
30,0.9996002398560864
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.0004992511233150274
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9980059820538385
9,0.0009970089730807579
10,0.9993339993339992
11,0.9980059820538385
12,0.9980059820538385
13,0.9995003747189608
14,0.9980059820538385
15,0.9980059820538385
16,0.9996002398560864
17,0.9996668332500417
18,0.9997144081108097
19,0.9997500937148568
20,0.49987509367974015
21,0.9997778518271686
22,0.9998000599820054
23,0.9990014977533699
24,0.9990014977533699
25,0.9990014977533699
26,0.9995003747189608
27,0.9993339993339992
28,0.9993339993339992
29,9.088430428065073e-05
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.0009970089730807579
5,0.0004992511233150274
6,0.9980059820538385
7,0.9993339993339992
8,0.9980059820538385
9,0.9980059820538385
10,0.0004992511233150274
11,0.9995003747189608
12,0.9980059820538385
13,0.9996002398560864
14,0.4997503744383424
15,0.9990014977533699
16,0.9993339993339992
17,0.9980059820538385
18,0.9995003747189608
19,0.9980059820538385
20,0.9996002398560864
21,0.9996668332500417
22,0.9997144081108097
23,0.9997500937148568
24,0.9996668332500417
25,0.0009970089730807579
26,0.9997144081108097
27,0.9997500937148568
28,0.2000799520287827
29,0.6663336663336663
30,0.9997778518271686
0,0.0
1,0.0
2,0.9980059820538385
3,0.6663336663336663
4,0.9990014977533699
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.9993339993339992
9,0.9980059820538385
10,0.9980059820538385
11,0.9990014977533699
12,0.9993339993339992
13,0.9993339993339992
14,0.9995003747189608
15,0.9995003747189608
16,0.9980059820538385
17,0.9996002398560864
18,0.9996668332500417
19,0.9997144081108097
20,0.0009970089730807579
21,0.9995003747189608
22,0.9997500937148568
23,0.9997778518271686
24,0.9998000599820054
25,0.9998182313914387
26,0.9980059820538385
27,0.9996002398560864
28,0.9996668332500417
29,0.9998333749895859
30,0.4997503744383424
0,0.0
1,0.0
2,0.4997503744383424
3,0.6663336663336663
4,0.9980059820538385
5,0.0009970089730807579
6,0.0009970089730807579
7,0.9990014977533699
8,0.9993339993339992
9,0.4997503744383424
10,0.33333333333333326
11,0.49987509367974015
12,0.9980059820538385
13,0.9990014977533699
14,0.49987509367974015
15,0.9980059820538385
16,0.0004992511233150274
17,0.9995003747189608
18,0.0004992511233150274
19,0.9996002398560864
20,0.9996668332500417
21,0.9997144081108097
22,0.9997500937148568
23,0.9997778518271686
24,0.0004992511233150274
25,0.0009970089730807579
26,0.000333000333000333
27,0.0004992511233150274
28,0.0004992511233150274
29,0.9980059820538385
30,0.0004992511233150274
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.0002498126405196103
7,0.9990014977533699
8,0.9993339993339992
9,0.0009970089730807579
10,0.3333333333333333
11,0.9995003747189608
12,0.9996002398560864
13,0.9980059820538385
14,0.4997503744383424
15,0.9980059820538385
16,0.9996668332500417
17,0.6663336663336663
18,0.9993339993339992
19,0.9997144081108097
20,0.0004992511233150274
21,0.9980059820538385
22,0.9995003747189608
23,0.9996002398560864
24,0.49987509367974015
25,0.9996668332500417
26,0.0009970089730807579
27,0.9997500937148568
28,0.9997144081108097
29,0.9997500937148568
30,0.9997778518271686
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.0009970089730807579
5,0.9980059820538385
6,0.0009970089730807579
7,0.4997503744383424
8,0.0009970089730807579
9,0.6663336663336663
10,0.9993339993339992
11,0.0009970089730807579
12,0.9995003747189608
13,0.0009970089730807579
14,0.9980059820538385
15,0.0009970089730807579
16,0.9980059820538385
17,0.6362810142688358
18,0.9996002398560864
19,0.9996668332500417
20,0.9990014977533699
21,0.9997144081108097
22,0.9980059820538385
23,0.0009970089730807579
24,0.0009970089730807579
25,0.9997500937148568
26,0.0009970089730807579
27,0.0004992511233150274
28,0.0009970089730807579
29,0.9993339993339992
30,0.9997778518271686
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.0009970089730807579
5,0.4997503744383424
6,0.9980059820538385
7,0.9990014977533699
8,0.6663336663336663
9,0.9993339993339992
10,0.9995003747189608
11,0.9996002398560864
12,0.0004992511233150274
13,0.6663336663336663
14,0.0009970089730807579
15,0.9980059820538385
16,0.4999500149955014
17,0.9996668332500417
18,0.4997503744383424
19,0.0009970089730807579
20,0.9997144081108097
21,0.0009970089730807579
22,0.0009970089730807579
23,0.9980059820538385
24,0.0004992511233150274
25,0.9980059820538385
26,0.0004992511233150274
27,0.9993339993339992
28,0.0009970089730807579
29,0.0004992511233150274
30,0.9997500937148568
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.9993339993339992
7,0.9980059820538385
8,0.9995003747189608
9,0.9996002398560864
10,0.9990014977533699
11,0.9980059820538385
12,0.9996668332500417
13,0.000333000333000333
14,0.9997144081108097
15,0.9980059820538385
16,0.9995003747189608
17,0.0009970089730807579
18,0.9997500937148568
19,0.9996002398560864
20,0.9996668332500417
21,0.9997144081108097
22,0.9997500937148568
23,0.9997778518271686
24,9.997000899730081e-05
25,0.9980059820538385
26,0.0009970089730807579
27,0.9997778518271686
28,0.0009970089730807579
29,0.9980059820538385
30,0.0004992511233150274
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.9980059820538385
5,0.9980059820538385
6,0.0004992511233150274
7,0.9990014977533699
8,0.0009970089730807579
9,0.9993339993339992
10,0.9995003747189608
11,0.0009970089730807579
12,0.9996002398560864
13,0.9996668332500417
14,0.9980059820538385
15,0.9997144081108097
16,0.0009970089730807579
17,0.9980059820538385
18,0.9980059820538385
19,0.9980059820538385
20,0.0009970089730807579
21,0.0004992511233150274
22,0.9990014977533699
23,0.6663336663336663
24,0.9980059820538385
25,0.9997500937148568
26,0.9997778518271686
27,0.9998000599820054
28,0.9998182313914387
29,0.9980059820538385
30,0.9990014977533699
0,0.0
1,0.9990019960079839
2,0.0
3,0.33333333333333326
4,0.0009970089730807579
5,0.0009970089730807579
6,0.0009970089730807579
7,0.9980059820538385
8,0.4997503744383424
9,0.000333000333000333
10,0.6663336663336663
11,0.9980059820538385
12,0.25006245316012987
13,0.0009970089730807579
14,0.7496877341993504
15,0.9980059820538385
16,0.0009970089730807579
17,0.9980059820538385
18,0.9990014977533699
19,0.9990014977533699
20,0.9993339993339992
21,0.0009970089730807579
22,0.9995003747189608
23,0.9996002398560864
24,0.0009970089730807579
25,0.0009970089730807579
26,0.9996668332500417
27,0.0004992511233150274
28,0.9980059820538385
29,0.9995003747189608
30,0.9997144081108097
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.4999167083125104
7,0.9980059820538385
8,0.9980059820538385
9,0.9993339993339992
10,0.9990014977533699
11,0.9995003747189608
12,0.9996002398560864
13,0.9993339993339992
14,0.9993339993339992
15,0.9996668332500417
16,0.0001427959445951735
17,0.0009970089730807579
18,0.0009970089730807579
19,0.9089339271107879
20,0.9980059820538385
21,0.0009970089730807579
22,0.9980059820538385
23,0.9980059820538385
24,0.0009970089730807579
25,0.9996002398560864
26,0.0009970089730807579
27,0.0004992511233150274
28,0.0009970089730807579
29,0.9995003747189608
30,0.9993339993339992
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.9995003747189608
6,0.0001998800719568259
7,0.9980059820538385
8,0.8330834582708646
9,0.8569184635156362
10,0.9980059820538385
11,0.9980059820538385
12,0.9995003747189608
13,0.0009970089730807579
14,0.9993339993339992
15,0.9993339993339992
16,0.0009970089730807579
17,0.9997144081108097
18,0.9980059820538385
19,0.0009970089730807579
20,0.9980059820538385
21,0.9980059820538385
22,0.0002498126405196103
23,0.9980059820538385
24,0.9990014977533699
25,0.9990014977533699
26,0.0009970089730807579
27,0.9993339993339992
28,0.0009970089730807579
29,0.14293874053976866
30,0.9995003747189608
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.9980059820538385
5,0.5998400959424345
6,0.0009970089730807579
7,0.42853062973011563
8,0.9980059820538385
9,0.9993339993339992
10,0.9980059820538385
11,0.9993339993339992
12,0.9995003747189608
13,0.9980059820538385
14,0.9980059820538385
15,0.0002498126405196103
16,0.9996002398560864
17,0.7997201678992605
18,0.9996668332500417
19,0.0009970089730807579
20,0.9997144081108097
21,0.9997500937148568
22,0.0009970089730807579
23,0.6663336663336663
24,0.0009970089730807579
25,0.25006245316012987
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9980059820538385
30,0.9990014977533699
0,0.0
1,0.0
2,0.9980059820538385
3,0.6663336663336663
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.9990014977533699
8,0.37498438085717856
9,0.0004992511233150274
10,0.9993339993339992
11,0.9980059820538385
12,0.9995003747189608
13,0.9996002398560864
14,0.9993339993339992
15,0.33333333333333326
16,0.9995003747189608
17,0.9990014977533699
18,0.9993339993339992
19,0.49987509367974015
20,0.0001665833749791771
21,0.9980059820538385
22,0.9996668332500417
23,0.9995003747189608
24,0.0009970089730807579
25,0.9980059820538385
26,0.9996002398560864
27,0.6665000832916875
28,0.9996668332500417
29,0.9997144081108097
30,0.9997144081108097
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.0009970089730807579
6,0.33333333333333326
7,0.9990014977533699
8,0.9993339993339992
9,0.0009970089730807579
10,0.9980059820538385
11,0.9980059820538385
12,0.4999167083125104
13,0.9990014977533699
14,0.9990014977533699
15,0.9995003747189608
16,0.0009970089730807579
17,0.4997503744383424
18,0.9993339993339992
19,0.9996002398560864
20,0.9980059820538385
21,0.9996668332500417
22,0.9980059820538385
23,0.9995003747189608
24,0.2000799520287827
25,0.9997144081108097
26,0.9990014977533699
27,0.9990014977533699
28,0.9996002398560864
29,0.9997500937148568
30,0.9993339993339992
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.7496877341993504
5,0.2000799520287827
6,0.9980059820538385
7,0.0009970089730807579
8,0.6663336663336663
9,0.0009970089730807579
10,0.0009970089730807579
11,0.0009970089730807579
12,0.0009970089730807579
13,0.9980059820538385
14,0.0009970089730807579
15,0.9980059820538385
16,0.9990014977533699
17,0.9980059820538385
18,0.000333000333000333
19,0.9990014977533699
20,0.0009970089730807579
21,0.0009970089730807579
22,0.9990014977533699
23,0.0009970089730807579
24,0.9980059820538385
25,0.9993339993339992
26,0.9980059820538385
27,0.9993339993339992
28,0.0009970089730807579
29,0.0009970089730807579
30,0.8330834582708646
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9980059820538385
5,0.0009970089730807579
6,0.9980059820538385
7,0.9993339993339992
8,0.9990014977533699
9,0.4997503744383424
10,0.9995003747189608
11,0.9993339993339992
12,0.9996002398560864
13,0.9995003747189608
14,0.9996668332500417
15,0.9996668332500417
16,0.9996002398560864
17,0.9997144081108097
18,0.33333333333333326
19,0.9996668332500417
20,0.9997500937148568
21,0.9997778518271686
22,0.9998000599820054
23,0.9980059820538385
24,0.9998182313914387
25,0.9998333749895859
26,0.9997144081108097
27,0.9980059820538385
28,0.3333333333333333
29,0.9990014977533699
30,0.9998461893409213
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9980059820538385
5,0.9980059820538385
6,0.0009970089730807579
7,0.9990014977533699
8,0.9993339993339992
9,0.9995003747189608
10,0.9996002398560864
11,0.9996668332500417
12,0.000333000333000333
13,0.4997503744383424
14,0.9997144081108097
15,0.9997500937148568
16,0.9997778518271686
17,0.9980059820538385
18,0.9998000599820054
19,0.9998182313914387
20,0.9995003747189608
21,0.0009970089730807579
22,0.9996002398560864
23,0.9980059820538385
24,0.9990014977533699
25,0.9980059820538385
26,0.9998000599820054
27,0.9998182313914387
28,0.9998333749895859
29,0.9980059820538385
30,0.33333333333333326
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.9993339993339992
8,0.9990014977533699
9,0.0009970089730807579
10,0.9995003747189608
11,0.9996002398560864
12,0.9996668332500417
13,0.9997144081108097
14,0.9980059820538385
15,0.9997500937148568
16,0.9997778518271686
17,0.9990014977533699
18,0.9980059820538385
19,0.9998000599820054
20,0.9998182313914387
21,0.0009970089730807579
22,0.9980059820538385
23,0.9990014977533699
24,0.9980059820538385
25,0.9993339993339992
26,0.0009970089730807579
27,0.0009970089730807579
28,0.6663336663336663
29,0.0009970089730807579
30,0.7997201678992605
0,0.0
1,0.0
2,0.9980059820538385
3,0.6663336663336663
4,0.7496877341993504
5,0.0009970089730807579
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.9990014977533699
10,0.9993339993339992
11,0.0004992511233150274
12,0.9993339993339992
13,0.9980059820538385
14,0.9995003747189608
15,0.6663336663336663
16,0.9996002398560864
17,0.9996668332500417
18,0.9995003747189608
19,0.9980059820538385
20,0.9996002398560864
21,0.9996668332500417
22,0.9997144081108097
23,0.9997144081108097
24,0.9997500937148568
25,0.9993339993339992
26,0.0009970089730807579
27,0.9997778518271686
28,0.0009970089730807579
29,0.9998000599820054
30,0.0004992511233150274
0,0.0
1,0.0
2,0.0009970089730807579
3,0.0009970089730807579
4,0.4997503744383424
5,0.9980059820538385
6,0.9980059820538385
7,0.6663336663336663
8,0.0009970089730807579
9,0.0009970089730807579
10,0.8330834582708646
11,0.9990014977533699
12,0.9990014977533699
13,0.9993339993339992
14,0.9980059820538385
15,0.9990014977533699
16,0.9980059820538385
17,0.0009970089730807579
18,0.9980059820538385
19,0.0009970089730807579
20,0.0009970089730807579
21,0.9993339993339992
22,0.9980059820538385
23,0.0009970089730807579
24,0.0009970089730807579
25,0.0009970089730807579
26,0.9980059820538385
27,0.9995003747189608
28,0.0009970089730807579
29,0.9980059820538385
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.9993339993339992
9,0.9996002398560864
10,0.9995003747189608
11,0.9996002398560864
12,0.9980059820538385
13,0.9996668332500417
14,0.9990014977533699
15,0.9995003747189608
16,0.0001665833749791771
17,0.9997144081108097
18,0.9996002398560864
19,0.9980059820538385
20,0.0004992511233150274
21,0.9996668332500417
22,0.0009970089730807579
23,0.9997500937148568
24,0.9980059820538385
25,0.9997144081108097
26,0.9997500937148568
27,0.9997778518271686
28,0.9997144081108097
29,0.9998000599820054
30,0.9998182313914387
0,0.0
1,0.0
2,0.9980059820538385
3,0.33333333333333326
4,0.9980059820538385
5,0.9990014977533699
6,0.9993339993339992
7,0.0009970089730807579
8,0.9980059820538385
9,0.9995003747189608
10,0.9980059820538385
11,0.9996002398560864
12,0.9980059820538385
13,0.9996668332500417
14,0.49987509367974015
15,0.9990014977533699
16,0.9993339993339992
17,0.9997144081108097
18,0.9997500937148568
19,0.0004992511233150274
20,0.9997778518271686
21,0.9998000599820054
22,0.9998182313914387
23,0.0009970089730807579
24,0.0009970089730807579
25,0.9998333749895859
26,0.4997503744383424
27,0.6663336663336663
28,0.9980059820538385
29,0.9998461893409213
30,0.9998571734628293
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.0009970089730807579
5,0.0009970089730807579
6,0.9993339993339992
7,0.33333333333333326
8,0.9980059820538385
9,0.9995003747189608
10,0.33333333333333326
11,0.0009970089730807579
12,0.9980059820538385
13,0.9990014977533699
14,0.9980059820538385
15,0.9980059820538385
16,0.9993339993339992
17,0.9996002398560864
18,0.0009970089730807579
19,0.9996668332500417
20,0.9995003747189608
21,0.9996002398560864
22,0.9990014977533699
23,0.9997144081108097
24,0.9993339993339992
25,0.8330834582708646
26,0.9997500937148568
27,0.9997778518271686
28,0.9980059820538385
29,0.0004992511233150274
30,0.6663336663336663
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.4997503744383424
5,0.9980059820538385
6,0.0009970089730807579
7,0.0009970089730807579
8,0.0009970089730807579
9,0.9980059820538385
10,0.9990014977533699
11,0.9980059820538385
12,0.9980059820538385
13,0.6665555925802511
14,0.7496877341993504
15,0.9993339993339992
16,0.9980059820538385
17,0.9995003747189608
18,0.9996002398560864
19,0.9980059820538385
20,0.9996668332500417
21,0.9996002398560864
22,0.9990014977533699
23,0.9997144081108097
24,0.9993339993339992
25,0.9996668332500417
26,0.9980059820538385
27,0.0004992511233150274
28,0.9980059820538385
29,0.9980059820538385
30,0.0001665833749791771
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.9995003747189608
9,0.0004992511233150274
10,0.9996002398560864
11,0.9996668332500417
12,0.9990014977533699
13,0.9997144081108097
14,0.9997500937148568
15,0.00011107408641563923
16,0.0009970089730807579
17,0.9980059820538385
18,0.9980059820538385
19,0.0009970089730807579
20,0.9993339993339992
21,0.9089339271107879
22,0.9995003747189608
23,0.9165208697825543
24,0.9996002398560864
25,0.9980059820538385
26,0.0009970089730807579
27,0.9980059820538385
28,0.0009970089730807579
29,0.9996668332500417
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.9980059820538385
7,0.9995003747189608
8,0.2500312382856429
9,0.9996002398560864
10,0.9996668332500417
11,0.9997144081108097
12,0.9980059820538385
13,0.9980059820538385
14,0.9997500937148568
15,0.9980059820538385
16,0.9990014977533699
17,0.0004992511233150274
18,0.0009970089730807579
19,0.4997503744383424
20,0.0009970089730807579
21,0.0009970089730807579
22,0.9980059820538385
23,0.28573468513494216
24,0.9980059820538385
25,0.9980059820538385
26,0.000333000333000333
27,0.9990014977533699
28,0.9997778518271686
29,0.9998000599820054
30,0.6663336663336663
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9990014977533699
5,0.2000799520287827
6,0.0009970089730807579
7,0.4997503744383424
8,0.9993339993339992
9,0.9980059820538385
10,0.6663336663336663
11,0.9995003747189608
12,0.0009970089730807579
13,0.9990014977533699
14,0.0009970089730807579
15,0.9993339993339992
16,0.0009970089730807579
17,0.0009970089730807579
18,0.9980059820538385
19,0.7496877341993504
20,0.9990014977533699
21,0.14293874053976866
22,0.0009970089730807579
23,0.0009970089730807579
24,0.9980059820538385
25,0.0009970089730807579
26,0.33333333333333326
27,0.9993339993339992
28,0.9996002398560864
29,0.9996668332500417
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.0
5,0.9980059820538385
6,0.0004992511233150274
7,0.9980059820538385
8,0.0009970089730807579
9,0.9990014977533699
10,0.9993339993339992
11,0.9980059820538385
12,0.0009970089730807579
13,0.0009970089730807579
14,0.4997503744383424
15,0.9980059820538385
16,0.0002498126405196103
17,0.9990014977533699
18,0.9993339993339992
19,0.7997201678992605
20,0.0009970089730807579
21,0.0009970089730807579
22,0.9980059820538385
23,0.0009970089730807579
24,0.4997503744383424
25,0.6663336663336663
26,0.0004992511233150274
27,0.9980059820538385
28,0.9990014977533699
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.25006245316012987
5,0.0009970089730807579
6,0.9980059820538385
7,0.9993339993339992
8,0.9990014977533699
9,0.4997503744383424
10,0.9995003747189608
11,0.0001998800719568259
12,0.0009970089730807579
13,0.9995003747189608
14,0.0001998800719568259
15,0.33333333333333337
16,0.8330834582708646
17,0.9993339993339992
18,0.33333333333333326
19,0.49987509367974015
20,0.9990014977533699
21,0.4997503744383424
22,0.4999167083125104
23,0.9995003747189608
24,0.9996002398560864
25,0.0009970089730807579
26,0.0009970089730807579
27,0.6663336663336663
28,0.9980059820538385
29,0.0004992511233150274
30,0.0004992511233150274
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.9990014977533699
7,0.25006245316012987
8,0.9993339993339992
9,0.9980059820538385
10,0.9993339993339992
11,0.9995003747189608
12,0.9995003747189608
13,0.9996002398560864
14,0.9996668332500417
15,0.9980059820538385
16,0.9997144081108097
17,0.9997500937148568
18,0.9980059820538385
19,0.9997778518271686
20,0.9980059820538385
21,0.9998000599820054
22,0.9990014977533699
23,0.0001665833749791771
24,0.9998182313914387
25,0.9980059820538385
26,0.9998333749895859
27,0.9990014977533699
28,0.9998461893409213
29,0.9998571734628293
30,0.9993339993339992
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.25006245316012987
5,0.9990014977533699
6,0.9993339993339992
7,0.9995003747189608
8,0.9996002398560864
9,0.9996668332500417
10,0.9980059820538385
11,0.9980059820538385
12,0.9997144081108097
13,0.9980059820538385
14,0.9990014977533699
15,0.9997500937148568
16,0.9993339993339992
17,0.9990014977533699
18,0.9980059820538385
19,0.9997778518271686
20,0.9995003747189608
21,0.000333000333000333
22,0.9993339993339992
23,0.9996002398560864
24,0.9998000599820054
25,0.9996668332500417
26,0.9980059820538385
27,0.9997144081108097
28,0.9990014977533699
29,0.9998182313914387
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.0004992511233150274
5,0.6663336663336663
6,0.9990014977533699
7,0.9980059820538385
8,0.9980059820538385
9,0.9993339993339992
10,0.9993339993339992
11,0.9995003747189608
12,0.9996002398560864
13,0.9996668332500417
14,0.9997144081108097
15,0.9997500937148568
16,0.8332083645755227
17,0.9997778518271686
18,0.9995003747189608
19,0.0004992511233150274
20,0.9980059820538385
21,0.9998000599820054
22,0.9980059820538385
23,0.9998182313914387
24,0.9998333749895859
25,0.9998461893409213
26,0.9998571734628293
27,0.9996002398560864
28,0.9996668332500417
29,0.9997144081108097
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.0004992511233150274
4,0.49987509367974015
5,0.9980059820538385
6,0.9990014977533699
7,0.28573468513494216
8,0.9980059820538385
9,0.9990014977533699
10,0.9993339993339992
11,0.9993339993339992
12,0.0001998800719568259
13,0.0009970089730807579
14,0.9995003747189608
15,0.9996002398560864
16,0.9995003747189608
17,0.6663336663336663
18,0.9996668332500417
19,0.0009970089730807579
20,0.4997503744383424
21,0.9997144081108097
22,0.9997500937148568
23,0.9980059820538385
24,0.00011107408641563923
25,0.9980059820538385
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9980059820538385
29,0.0004992511233150274
30,0.9990014977533699
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.25006245316012987
5,0.000333000333000333
6,0.9980059820538385
7,0.9980059820538385
8,0.37498438085717856
9,0.0009970089730807579
10,0.9990014977533699
11,0.9980059820538385
12,0.49987509367974015
13,0.9980059820538385
14,0.6663336663336663
15,0.0009970089730807579
16,0.4997503744383424
17,0.9980059820538385
18,0.0009970089730807579
19,0.9993339993339992
20,0.0009970089730807579
21,0.9995003747189608
22,0.9996002398560864
23,0.0009970089730807579
24,0.9990014977533699
25,0.0009970089730807579
26,0.9996668332500417
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9980059820538385
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.9997501249375313
5,0.9998000799680129
6,0.9996668887408395
7,0.9997501249375313
8,0.9990019960079839
9,0.9998000799680129
10,0.9990019960079839
11,0.0
12,0.0004992511233150274
13,0.9980059820538385
14,0.0009970089730807579
15,0.9980059820538385
16,0.9990014977533699
17,0.000333000333000333
18,0.4997503744383424
19,0.33333333333333326
20,0.9993339993339992
21,0.9995003747189608
22,0.0009970089730807579
23,0.4997503744383424
24,0.9996668332500417
25,0.5998400959424345
26,0.9997144081108097
27,0.33333333333333326
28,0.0009970089730807579
29,0.9996002398560864
30,0.7496877341993504
0,0.0
1,0.0
2,0.9980059820538385
3,0.33333333333333326
4,0.9990014977533699
5,0.9980059820538385
6,0.9993339993339992
7,0.9995003747189608
8,0.9980059820538385
9,0.9996002398560864
10,0.9980059820538385
11,0.9996668332500417
12,0.9980059820538385
13,0.0009970089730807579
14,0.0004992511233150274
15,0.9990014977533699
16,0.9993339993339992
17,0.9995003747189608
18,0.9997144081108097
19,0.9997500937148568
20,0.9997778518271686
21,0.33333333333333326
22,0.9996002398560864
23,0.9998000599820054
24,0.9998182313914387
25,0.4997503744383424
26,0.9996668332500417
27,0.9997144081108097
28,0.0009970089730807579
29,0.9998333749895859
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9980059820538385
5,0.9990014977533699
6,0.9990014977533699
7,0.9993339993339992
8,0.9995003747189608
9,0.9993339993339992
10,0.9980059820538385
11,0.0009970089730807579
12,0.9996002398560864
13,0.4997503744383424
14,0.0009970089730807579
15,0.9980059820538385
16,0.0009970089730807579
17,0.33333333333333326
18,0.9980059820538385
19,0.4997503744383424
20,0.9995003747189608
21,0.9996002398560864
22,0.9996002398560864
23,0.3999600239856086
24,0.0001665833749791771
25,0.8569184635156362
26,0.9996668332500417
27,0.0009970089730807579
28,0.33333333333333326
29,0.9997144081108097
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.25006245316012987
5,0.9980059820538385
6,0.0009970089730807579
7,0.9980059820538385
8,0.0009970089730807579
9,0.9990014977533699
10,0.7997201678992605
11,0.4997503744383424
12,0.9993339993339992
13,0.9995003747189608
14,0.9996002398560864
15,0.9996668332500417
16,0.9993339993339992
17,0.9995003747189608
18,0.0001998800719568259
19,0.0009970089730807579
20,0.0009970089730807579
21,0.8330834582708646
22,0.9980059820538385
23,0.9997144081108097
24,0.0009970089730807579
25,0.0009970089730807579
26,0.9980059820538385
27,0.0009970089730807579
28,0.9980059820538385
29,0.0009970089730807579
30,0.7997201678992605
0,0.0
1,0.0
2,0.4997503744383424
3,0.6663336663336663
4,0.25006245316012987
5,0.9990014977533699
6,0.9993339993339992
7,0.9980059820538385
8,0.0009970089730807579
9,0.9990014977533699
10,0.4997503744383424
11,0.9995003747189608
12,0.9996002398560864
13,0.9996668332500417
14,0.9997144081108097
15,0.9997500937148568
16,0.9993339993339992
17,0.9980059820538385
18,0.9995003747189608
19,0.00011107408641563923
20,0.9990014977533699
21,0.0009970089730807579
22,0.9993339993339992
23,0.9995003747189608
24,0.0002498126405196103
25,0.9980059820538385
26,0.9980059820538385
27,0.0009970089730807579
28,0.0009970089730807579
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.6663336663336663
4,0.25006245316012987
5,0.0009970089730807579
6,0.9990014977533699
7,0.0009970089730807579
8,0.4997503744383424
9,0.33333333333333326
10,0.9993339993339992
11,0.0009970089730807579
12,0.0002498126405196103
13,0.9980059820538385
14,0.9980059820538385
15,0.9980059820538385
16,0.7997201678992605
17,0.0009970089730807579
18,0.0009970089730807579
19,0.0009970089730807579
20,0.0009970089730807579
21,0.0009970089730807579
22,0.0009970089730807579
23,0.0009970089730807579
24,0.0009970089730807579
25,0.9990014977533699
26,0.0009970089730807579
27,0.9993339993339992
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9995003747189608
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.3999600239856086
6,0.9993339993339992
7,0.9990014977533699
8,0.000333000333000333
9,0.9980059820538385
10,0.9993339993339992
11,0.0001998800719568259
12,0.9990014977533699
13,0.9980059820538385
14,0.9995003747189608
15,0.9996002398560864
16,0.9993339993339992
17,0.9995003747189608
18,0.9980059820538385
19,0.9996002398560864
20,0.0001665833749791771
21,0.8569184635156362
22,0.9996002398560864
23,0.9996668332500417
24,0.9980059820538385
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9980059820538385
28,0.0009970089730807579
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.0009970089730807579
5,0.9980059820538385
6,0.0009970089730807579
7,0.9993339993339992
8,0.9990014977533699
9,0.0002498126405196103
10,0.9980059820538385
11,0.000333000333000333
12,0.9993339993339992
13,0.9996002398560864
14,0.9995003747189608
15,0.9980059820538385
16,0.9996002398560864
17,0.9980059820538385
18,0.9996668332500417
19,0.9997144081108097
20,0.7496877341993504
21,0.9997500937148568
22,0.9990014977533699
23,0.9980059820538385
24,0.33333333333333326
25,0.9990014977533699
26,0.9980059820538385
27,0.9997778518271686
28,0.9998000599820054
29,0.9980059820538385
30,0.9998182313914387
0,0.0
1,0.9990019960079839
2,0.0
3,0.33333333333333326
4,0.49987509367974015
5,0.5998400959424345
6,0.9980059820538385
7,0.9993339993339992
8,0.9990014977533699
9,0.9980059820538385
10,0.9990014977533699
11,0.9993339993339992
12,0.9980059820538385
13,0.9980059820538385
14,0.9980059820538385
15,0.9995003747189608
16,0.0009970089730807579
17,0.9996002398560864
18,0.9993339993339992
19,0.9996668332500417
20,0.9997144081108097
21,0.9980059820538385
22,0.9995003747189608
23,0.9996002398560864
24,0.000333000333000333
25,0.9997500937148568
26,0.9980059820538385
27,0.9980059820538385
28,0.9997778518271686
29,0.9998000599820054
30,0.9998182313914387
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9980059820538385
5,0.2000799520287827
6,0.9990014977533699
7,0.9980059820538385
8,0.9980059820538385
9,0.9993339993339992
10,0.0001998800719568259
11,0.9995003747189608
12,0.9996002398560864
13,0.9996668332500417
14,0.9997144081108097
15,0.9997500937148568
16,0.9997778518271686
17,0.9998000599820054
18,0.9990014977533699
19,0.9998182313914387
20,0.9993339993339992
21,0.9998333749895859
22,0.9995003747189608
23,0.9998461893409213
24,0.9996002398560864
25,0.9998571734628293
26,0.9980059820538385
27,0.999866693328001
28,0.9980059820538385
29,0.0004992511233150274
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.0009970089730807579
7,0.0009970089730807579
8,0.4997503744383424
9,0.9995003747189608
10,0.9996002398560864
11,0.6663336663336663
12,0.0009970089730807579
13,0.9980059820538385
14,0.9980059820538385
15,0.0009970089730807579
16,0.9996668332500417
17,0.0009970089730807579
18,0.0009970089730807579
19,0.0009970089730807579
20,0.9997144081108097
21,0.0009970089730807579
22,0.9997500937148568
23,0.0009970089730807579
24,0.0009970089730807579
25,0.0009970089730807579
26,0.4997503744383424
27,0.9990014977533699
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9993339993339992
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9990014977533699
5,0.7997201678992605
6,0.9980059820538385
7,0.9980059820538385
8,0.9993339993339992
9,0.9990014977533699
10,0.9990014977533699
11,0.9993339993339992
12,0.9995003747189608
13,0.9996002398560864
14,0.9996002398560864
15,0.9995003747189608
16,0.9996668332500417
17,0.9997144081108097
18,0.9996002398560864
19,0.9997500937148568
20,0.9980059820538385
21,0.000333000333000333
22,0.9980059820538385
23,0.9997778518271686
24,0.9996668332500417
25,0.9980059820538385
26,0.9980059820538385
27,0.9998000599820054
28,0.9998182313914387
29,0.9997144081108097
30,0.9998333749895859
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.000333000333000333
5,0.7496877341993504
6,0.0009970089730807579
7,0.28573468513494216
8,0.9980059820538385
9,0.9980059820538385
10,0.9980059820538385
11,0.9980059820538385
12,0.9996002398560864
13,0.0004992511233150274
14,0.0009970089730807579
15,0.9980059820538385
16,0.9980059820538385
17,0.9980059820538385
18,0.0004992511233150274
19,0.0004992511233150274
20,0.0004992511233150274
21,0.0004992511233150274
22,0.9990014977533699
23,0.9993339993339992
24,0.9995003747189608
25,0.9990014977533699
26,0.9993339993339992
27,0.0001665833749791771
28,0.9996002398560864
29,0.9990014977533699
30,0.9996668332500417
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.9995003747189608
9,0.9990014977533699
10,0.9996002398560864
11,0.9996668332500417
12,0.9997144081108097
13,0.9997500937148568
14,0.9997778518271686
15,0.9993339993339992
16,0.9990014977533699
17,0.9995003747189608
18,0.9993339993339992
19,0.9980059820538385
20,0.9980059820538385
21,0.9996002398560864
22,0.9998000599820054
23,0.9980059820538385
24,0.9996002398560864
25,0.9998182313914387
26,0.0001427959445951735
27,0.9980059820538385
28,0.9998333749895859
29,0.9980059820538385
30,0.9980059820538385
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.0009970089730807579
5,0.9990014977533699
6,0.9993339993339992
7,0.0002498126405196103
8,0.9980059820538385
9,0.9996002398560864
10,0.4997503744383424
11,0.33333333333333326
12,0.9980059820538385
13,0.9996668332500417
14,0.9997144081108097
15,0.9980059820538385
16,0.9990014977533699
17,0.0009970089730807579
18,0.9997500937148568
19,0.9980059820538385
20,0.9980059820538385
21,0.9997778518271686
22,0.9993339993339992
23,0.9998000599820054
24,0.9995003747189608
25,0.9998182313914387
26,0.9996002398560864
27,0.9980059820538385
28,0.0004992511233150274
29,0.9998333749895859
30,0.9996668332500417
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.9980059820538385
8,0.9993339993339992
9,0.9993339993339992
10,0.0002498126405196103
11,0.9980059820538385
12,0.9995003747189608
13,0.9980059820538385
14,0.9980059820538385
15,0.9990014977533699
16,0.9993339993339992
17,0.9996002398560864
18,0.9996668332500417
19,0.9990014977533699
20,0.9995003747189608
21,0.9993339993339992
22,0.0009970089730807579
23,0.9995003747189608
24,0.9980059820538385
25,0.9996002398560864
26,0.9980059820538385
27,0.0009970089730807579
28,0.9997144081108097
29,0.9997500937148568
30,0.9996668332500417
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.0009970089730807579
5,0.9980059820538385
6,0.7496877341993504
7,0.9980059820538385
8,0.9980059820538385
9,0.6663336663336663
10,0.9980059820538385
11,0.9990014977533699
12,0.0002498126405196103
13,0.9990014977533699
14,0.9990014977533699
15,0.9993339993339992
16,0.9990014977533699
17,0.9995003747189608
18,0.9990014977533699
19,0.9996002398560864
20,0.9993339993339992
21,0.9995003747189608
22,0.9996668332500417
23,0.9997144081108097
24,0.9980059820538385
25,0.00012495314257153568
26,0.7997201678992605
27,0.9996002398560864
28,0.9996668332500417
29,0.9997144081108097
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.9993339993339992
7,0.9980059820538385
8,0.9990014977533699
9,0.9980059820538385
10,0.9990014977533699
11,0.9995003747189608
12,0.9990014977533699
13,0.9993339993339992
14,0.9995003747189608
15,0.9980059820538385
16,0.0009970089730807579
17,0.0001998800719568259
18,0.8330834582708646
19,0.0009970089730807579
20,0.9996002398560864
21,0.9996668332500417
22,0.0009970089730807579
23,0.0009970089730807579
24,0.0009970089730807579
25,0.0009970089730807579
26,0.9993339993339992
27,0.9997144081108097
28,0.0009970089730807579
29,0.0002498126405196103
30,0.4997503744383424
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9980059820538385
5,0.9990014977533699
6,0.9990014977533699
7,0.9993339993339992
8,0.000333000333000333
9,0.9995003747189608
10,0.25006245316012987
11,0.9980059820538385
12,0.9996002398560864
13,0.9996668332500417
14,0.0009970089730807579
15,0.9997144081108097
16,0.9980059820538385
17,0.0009970089730807579
18,0.9990014977533699
19,0.9997500937148568
20,0.9997778518271686
21,0.9998000599820054
22,0.9998182313914387
23,0.9998333749895859
24,0.9993339993339992
25,0.9980059820538385
26,0.9995003747189608
27,0.9980059820538385
28,0.000333000333000333
29,0.9980059820538385
30,0.9996002398560864
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.0004992511233150274
8,0.0009970089730807579
9,0.9993339993339992
10,0.9995003747189608
11,0.9980059820538385
12,0.9990014977533699
13,0.9996002398560864
14,0.9993339993339992
15,0.9995003747189608
16,0.9996002398560864
17,0.49987509367974015
18,0.9996668332500417
19,0.0009970089730807579
20,0.9997144081108097
21,0.9980059820538385
22,0.9996668332500417
23,0.0009970089730807579
24,0.9997500937148568
25,0.9980059820538385
26,0.9980059820538385
27,0.9997778518271686
28,0.9998000599820054
29,0.9980059820538385
30,0.9998182313914387
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.9980059820538385
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9980059820538385
9,0.9990014977533699
10,0.9993339993339992
11,0.9990014977533699
12,0.9990014977533699
13,0.9993339993339992
14,0.0002498126405196103
15,0.9995003747189608
16,0.9980059820538385
17,0.9995003747189608
18,0.0009970089730807579
19,0.9993339993339992
20,0.9995003747189608
21,0.9980059820538385
22,0.9996002398560864
23,0.9993339993339992
24,0.0009970089730807579
25,0.9996002398560864
26,0.9996668332500417
27,0.0009970089730807579
28,0.9997144081108097
29,0.9997500937148568
30,0.4997503744383424
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.0004992511233150274
6,0.9980059820538385
7,0.9980059820538385
8,0.9980059820538385
9,0.9993339993339992
10,0.9990014977533699
11,0.9980059820538385
12,0.9980059820538385
13,0.9990014977533699
14,0.9995003747189608
15,0.9993339993339992
16,0.9993339993339992
17,0.9996002398560864
18,0.000333000333000333
19,0.9996668332500417
20,0.9980059820538385
21,0.583270848954428
22,0.9990014977533699
23,0.9995003747189608
24,0.9980059820538385
25,0.9996002398560864
26,0.9980059820538385
27,0.9980059820538385
28,0.9997500937148568
29,0.9980059820538385
30,0.9997778518271686
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.7496877341993504
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.0009970089730807579
9,0.9980059820538385
10,0.0004992511233150274
11,0.9990014977533699
12,0.9993339993339992
13,0.9980059820538385
14,0.9990014977533699
15,0.9995003747189608
16,0.9990014977533699
17,0.9996002398560864
18,0.49987509367974015
19,0.9996668332500417
20,0.9997144081108097
21,0.9993339993339992
22,0.9980059820538385
23,0.9995003747189608
24,0.9997500937148568
25,0.9997778518271686
26,0.9996002398560864
27,0.9998000599820054
28,0.0004992511233150274
29,0.9998182313914387
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.0009970089730807579
6,0.9993339993339992
7,0.9980059820538385
8,0.0002498126405196103
9,0.9980059820538385
10,0.9980059820538385
11,0.9990014977533699
12,0.9990014977533699
13,0.9980059820538385
14,0.9980059820538385
15,0.9993339993339992
16,0.9980059820538385
17,0.000333000333000333
18,0.9980059820538385
19,0.0009970089730807579
20,0.9996002398560864
21,0.0009970089730807579
22,0.0009970089730807579
23,0.9980059820538385
24,0.9995003747189608
25,0.9980059820538385
26,0.9996668332500417
27,0.9990014977533699
28,0.9997144081108097
29,0.9997500937148568
30,0.9993339993339992
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.0009970089730807579
7,0.9980059820538385
8,0.4997503744383424
9,0.9990014977533699
10,0.9993339993339992
11,0.9980059820538385
12,0.9995003747189608
13,0.9990014977533699
14,0.9996002398560864
15,0.9996668332500417
16,0.9993339993339992
17,0.0009970089730807579
18,0.9990014977533699
19,0.9997144081108097
20,0.9995003747189608
21,0.9996002398560864
22,0.9980059820538385
23,0.9996668332500417
24,0.9997500937148568
25,0.6663336663336663
26,0.9997778518271686
27,0.9998000599820054
28,0.9997144081108097
29,0.9998182313914387
30,0.9993339993339992
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9995004995004996
4,0.0
5,0.7997201678992605
6,0.9980059820538385
7,0.28573468513494216
8,0.9980059820538385
9,0.9980059820538385
10,0.9980059820538385
11,0.9995003747189608
12,0.9990014977533699
13,0.0009970089730807579
14,0.9993339993339992
15,0.9980059820538385
16,0.9990014977533699
17,0.9990014977533699
18,0.000333000333000333
19,0.9993339993339992
20,0.9996002398560864
21,0.9996668332500417
22,0.0009970089730807579
23,0.33333333333333326
24,0.9997144081108097
25,0.9995003747189608
26,0.4997503744383424
27,0.0009970089730807579
28,0.9997500937148568
29,0.9997778518271686
30,0.9996002398560864
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9993339993339992
5,0.9995003747189608
6,0.9980059820538385
7,0.0001998800719568259
8,0.9980059820538385
9,0.9996668332500417
10,0.9997144081108097
11,0.9997500937148568
12,0.1000699790062981
13,0.9990014977533699
14,0.9997778518271686
15,0.9998000599820054
16,0.9993339993339992
17,0.9995003747189608
18,0.9980059820538385
19,0.9990014977533699
20,0.9980059820538385
21,0.0009970089730807579
22,0.9998182313914387
23,0.9996002398560864
24,0.9998333749895859
25,0.9996668332500417
26,0.9997144081108097
27,0.9997500937148568
28,0.9998461893409213
29,0.0004992511233150274
30,0.9998571734628293
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.9980059820538385
6,0.6665000832916875
7,0.0009970089730807579
8,0.37498438085717856
9,0.9990014977533699
10,0.9993339993339992
11,0.9990014977533699
12,0.9993339993339992
13,0.9995003747189608
14,0.9995003747189608
15,0.9996002398560864
16,0.9996002398560864
17,0.9996668332500417
18,0.9997144081108097
19,0.9980059820538385
20,0.9997500937148568
21,0.9997778518271686
22,0.9996668332500417
23,0.9980059820538385
24,0.9997144081108097
25,0.4997503744383424
26,0.9998000599820054
27,0.9980059820538385
28,0.9997500937148568
29,0.00011107408641563923
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.0004992511233150274
4,0.9980059820538385
5,0.3999600239856086
6,0.0009970089730807579
7,0.9980059820538385
8,0.9980059820538385
9,0.9980059820538385
10,0.9990014977533699
11,0.9990014977533699
12,0.9980059820538385
13,0.9980059820538385
14,0.0009970089730807579
15,0.9993339993339992
16,0.9993339993339992
17,0.0002498126405196103
18,0.9993339993339992
19,0.9995003747189608
20,0.9995003747189608
21,0.9996002398560864
22,0.9996668332500417
23,0.9996002398560864
24,0.0002498126405196103
25,0.0009970089730807579
26,0.9997144081108097
27,0.9997500937148568
28,0.9980059820538385
29,0.9980059820538385
30,0.6663336663336663
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.0004992511233150274
5,0.9980059820538385
6,0.6665000832916875
7,0.6663336663336663
8,0.9980059820538385
9,0.0009970089730807579
10,0.0009970089730807579
11,0.2000799520287827
12,0.0009970089730807579
13,0.9980059820538385
14,0.0009970089730807579
15,0.0009970089730807579
16,0.9980059820538385
17,0.9990014977533699
18,0.0009970089730807579
19,0.9993339993339992
20,0.4997503744383424
21,0.0009970089730807579
22,0.9995003747189608
23,0.9996002398560864
24,0.9996668332500417
25,0.9980059820538385
26,0.9980059820538385
27,0.9997144081108097
28,0.0002498126405196103
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.9990014977533699
6,0.000333000333000333
7,0.25006245316012987
8,0.9993339993339992
9,0.9980059820538385
10,0.0009970089730807579
11,0.9995003747189608
12,0.9995003747189608
13,0.9996002398560864
14,0.9980059820538385
15,0.9996002398560864
16,0.9996668332500417
17,0.9997144081108097
18,0.0009970089730807579
19,0.4997503744383424
20,0.9980059820538385
21,0.9996668332500417
22,0.9997500937148568
23,0.9997144081108097
24,0.9990014977533699
25,0.00011107408641563923
26,0.6663336663336663
27,0.000333000333000333
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9997500937148568
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.0004992511233150274
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.0009970089730807579
9,0.9993339993339992
10,0.9993339993339992
11,0.9995003747189608
12,0.9996002398560864
13,0.9996668332500417
14,0.9980059820538385
15,0.9997144081108097
16,0.9997500937148568
17,0.4997503744383424
18,0.9997778518271686
19,0.9998000599820054
20,0.9998182313914387
21,0.9998333749895859
22,0.9998461893409213
23,0.9980059820538385
24,0.9995003747189608
25,0.9998571734628293
26,0.9996002398560864
27,0.9996668332500417
28,0.999866693328001
29,0.9997144081108097
30,0.9990014977533699
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.9997501249375313
5,0.9990019960079839
6,0.0
7,0.9980059820538385
8,0.0001998800719568259
9,0.9990014977533699
10,0.8330834582708646
11,0.14293874053976866
12,0.9980059820538385
13,0.9993339993339992
14,0.0004992511233150274
15,0.9980059820538385
16,0.9995003747189608
17,0.9996002398560864
18,0.9996668332500417
19,0.9997144081108097
20,0.9997500937148568
21,0.0004992511233150274
22,0.9997778518271686
23,0.0009970089730807579
24,0.9998000599820054
25,0.33333333333333326
26,0.49987509367974015
27,0.9996668332500417
28,0.9998182313914387
29,0.9998333749895859
30,0.9997144081108097
0,0.0
1,0.0
2,0.9980059820538385
3,0.0009970089730807579
4,0.9990014977533699
5,0.9980059820538385
6,0.9993339993339992
7,0.9980059820538385
8,0.9990014977533699
9,0.9990014977533699
10,0.000333000333000333
11,0.9993339993339992
12,0.9995003747189608
13,0.9995003747189608
14,0.9995003747189608
15,0.9996002398560864
16,0.9996668332500417
17,0.9996002398560864
18,0.0001427959445951735
19,0.9996668332500417
20,0.0009970089730807579
21,0.0009970089730807579
22,0.9997144081108097
23,0.0009970089730807579
24,0.0009970089730807579
25,0.0009970089730807579
26,0.9997500937148568
27,0.9997778518271686
28,0.0009970089730807579
29,0.9998000599820054
30,0.9998182313914387
0,0.0
1,0.0
2,0.9980059820538385
3,0.6663336663336663
4,0.9990014977533699
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.9993339993339992
9,0.9995003747189608
10,0.9995003747189608
11,0.0009970089730807579
12,0.0009970089730807579
13,0.2000799520287827
14,0.7997201678992605
15,0.0009970089730807579
16,0.0009970089730807579
17,0.0009970089730807579
18,0.0009970089730807579
19,0.9996002398560864
20,0.4997503744383424
21,0.6663336663336663
22,0.9996668332500417
23,0.9997144081108097
24,0.0009970089730807579
25,0.4997503744383424
26,0.9980059820538385
27,0.25006245316012987
28,0.9997500937148568
29,0.9980059820538385
30,0.9997778518271686
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.7997201678992605
6,0.9990014977533699
7,0.7997201678992605
8,0.0009970089730807579
9,0.0009970089730807579
10,0.9980059820538385
11,0.9990014977533699
12,0.9993339993339992
13,0.9995003747189608
14,0.4997503744383424
15,0.6663336663336663
16,0.9996002398560864
17,0.9980059820538385
18,0.0004992511233150274
19,0.9990014977533699
20,0.9993339993339992
21,0.16674995835415624
22,0.9980059820538385
23,0.9996668332500417
24,0.9997144081108097
25,0.9995003747189608
26,0.9997500937148568
27,0.0004992511233150274
28,0.9996002398560864
29,0.9997778518271686
30,0.9998000599820054
0,0.0
1,0.9990019960079839
2,0.0
3,0.4997503744383424
4,0.9980059820538385
5,0.33333333333333326
6,0.9980059820538385
7,0.0009970089730807579
8,0.0009970089730807579
9,0.0009970089730807579
10,0.9990014977533699
11,0.9990014977533699
12,0.9980059820538385
13,0.28573468513494216
14,0.0004992511233150274
15,0.0004992511233150274
16,0.0009970089730807579
17,0.9993339993339992
18,0.9995003747189608
19,0.9980059820538385
20,0.0004992511233150274
21,0.0004992511233150274
22,0.9996002398560864
23,0.1818594928655821
24,0.0004992511233150274
25,0.9996668332500417
26,0.9997144081108097
27,0.9997500937148568
28,0.9997778518271686
29,0.9998000599820054
30,0.0004992511233150274
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.25006245316012987
5,0.9980059820538385
6,0.0009970089730807579
7,0.9980059820538385
8,0.9980059820538385
9,0.9990014977533699
10,0.33333333333333326
11,0.9980059820538385
12,0.000333000333000333
13,0.9980059820538385
14,0.9990014977533699
15,0.9995003747189608
16,0.9995003747189608
17,0.9996002398560864
18,0.9996002398560864
19,0.9996668332500417
20,0.9997144081108097
21,0.0004992511233150274
22,0.9997500937148568
23,0.9997778518271686
24,0.9996668332500417
25,0.9998000599820054
26,0.9980059820538385
27,0.9980059820538385
28,0.9998182313914387
29,0.9997144081108097
30,0.9990014977533699
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.0
5,0.9980059820538385
6,0.4997503744383424
7,0.9980059820538385
8,0.9980059820538385
9,0.9990014977533699
10,0.9990014977533699
11,0.9993339993339992
12,0.9995003747189608
13,0.9995003747189608
14,0.16674995835415624
15,0.9996002398560864
16,0.9996002398560864
17,0.0009970089730807579
18,0.9980059820538385
19,0.4997503744383424
20,0.9996668332500417
21,0.33333333333333326
22,0.9990014977533699
23,0.9997144081108097
24,0.9996668332500417
25,0.9997144081108097
26,0.9997500937148568
27,0.9997778518271686
28,0.00012495314257153568
29,0.9980059820538385
30,0.9998000599820054
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.0
5,0.9980059820538385
6,0.9980059820538385
7,0.9980059820538385
8,0.9980059820538385
9,0.0001998800719568259
10,0.9990014977533699
11,0.9980059820538385
12,0.9980059820538385
13,0.9993339993339992
14,0.9980059820538385
15,0.9995003747189608
16,0.9990014977533699
17,0.9996002398560864
18,0.9996668332500417
19,0.9993339993339992
20,0.9996668332500417
21,0.9997144081108097
22,0.9997144081108097
23,0.0009970089730807579
24,0.9997500937148568
25,0.9997778518271686
26,0.9997500937148568
27,0.9980059820538385
28,0.9998000599820054
29,0.7997201678992605
30,0.9998182313914387
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.9997501249375313
5,0.0
6,0.9980059820538385
7,0.0009970089730807579
8,0.9980059820538385
9,0.0004992511233150274
10,0.0009970089730807579
11,0.9995003747189608
12,0.6663336663336663
13,0.0009970089730807579
14,0.9980059820538385
15,0.6663336663336663
16,0.9996002398560864
17,0.4997503744383424
18,0.7997201678992605
19,0.9996668332500417
20,0.0009970089730807579
21,0.9997144081108097
22,0.8569184635156362
23,0.9980059820538385
24,0.0009970089730807579
25,0.0004992511233150274
26,0.9980059820538385
27,0.9980059820538385
28,0.9980059820538385
29,0.0004992511233150274
30,0.33333333333333326
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.4997503744383424
5,0.9980059820538385
6,0.0009970089730807579
7,0.5713265743252892
8,0.9980059820538385
9,0.4997503744383424
10,0.9990014977533699
11,0.0009970089730807579
12,0.6663336663336663
13,0.0009970089730807579
14,0.0009970089730807579
15,0.9993339993339992
16,0.9995003747189608
17,0.0009970089730807579
18,0.9996002398560864
19,0.9996668332500417
20,0.0009970089730807579
21,0.9997144081108097
22,0.9997500937148568
23,0.0009970089730807579
24,0.0009970089730807579
25,0.0009970089730807579
26,0.9980059820538385
27,0.9980059820538385
28,0.9980059820538385
29,0.9990014977533699
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.7496877341993504
5,0.2000799520287827
6,0.9980059820538385
7,0.9980059820538385
8,0.9980059820538385
9,0.9980059820538385
10,0.9990014977533699
11,0.9995003747189608
12,0.9996002398560864
13,0.9996668332500417
14,0.9997144081108097
15,0.9997500937148568
16,0.9993339993339992
17,0.9993339993339992
18,0.00011107408641563923
19,0.9980059820538385
20,0.9998000599820054
21,0.0004992511233150274
22,0.9980059820538385
23,0.9980059820538385
24,0.9980059820538385
25,0.9990014977533699
26,0.9998182313914387
27,0.9998333749895859
28,0.9998461893409213
29,0.9996002398560864
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9990019960079839
4,0.9995004995004996
5,0.0
6,0.0004992511233150274
7,0.7141225189204627
8,0.9993339993339992
9,0.9980059820538385
10,0.9990014977533699
11,0.000333000333000333
12,0.9995003747189608
13,0.0009970089730807579
14,0.9980059820538385
15,0.0009970089730807579
16,0.9980059820538385
17,0.0009970089730807579
18,0.9980059820538385
19,0.0009970089730807579
20,0.9980059820538385
21,0.0009970089730807579
22,0.7496877341993504
23,0.2000799520287827
24,0.9996002398560864
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9996668332500417
28,0.0009970089730807579
29,0.9990014977533699
30,0.9997144081108097
0,0.0
1,0.0
2,0.9980059820538385
3,0.33333333333333326
4,0.9980059820538385
5,0.9990014977533699
6,0.9990014977533699
7,0.7496877341993504
8,0.9980059820538385
9,0.9993339993339992
10,0.9995003747189608
11,0.9993339993339992
12,0.9996002398560864
13,0.9995003747189608
14,0.9996668332500417
15,0.9996002398560864
16,0.9997144081108097
17,0.9997500937148568
18,0.9996668332500417
19,0.9997144081108097
20,0.9990014977533699
21,0.9997778518271686
22,0.000333000333000333
23,0.9998000599820054
24,0.0009970089730807579
25,0.9993339993339992
26,0.4997503744383424
27,0.9997500937148568
28,0.9997778518271686
29,0.9998182313914387
30,0.9980059820538385
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.6665000832916875
7,0.49987509367974015
8,0.9980059820538385
9,0.9993339993339992
10,0.0009970089730807579
11,0.9990014977533699
12,0.9995003747189608
13,0.9980059820538385
14,0.4997503744383424
15,0.9996002398560864
16,0.9993339993339992
17,0.9996668332500417
18,0.9990014977533699
19,0.9980059820538385
20,0.9997144081108097
21,0.9993339993339992
22,0.9995003747189608
23,0.0004992511233150274
24,0.6663336663336663
25,0.9997500937148568
26,0.9997778518271686
27,0.9998000599820054
28,0.9996002398560864
29,0.9998182313914387
30,0.9998333749895859
0,0.0
1,0.0
2,0.9980059820538385
3,0.0009970089730807579
4,0.7496877341993504
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9980059820538385
9,0.9980059820538385
10,0.9990014977533699
11,0.9993339993339992
12,0.0004992511233150274
13,0.9993339993339992
14,0.9990014977533699
15,0.9995003747189608
16,0.9995003747189608
17,0.9996002398560864
18,0.9980059820538385
19,0.9996668332500417
20,0.9980059820538385
21,0.0004992511233150274
22,0.9997144081108097
23,0.9996002398560864
24,0.9993339993339992
25,0.33333333333333326
26,0.9997500937148568
27,0.9995003747189608
28,0.9996002398560864
29,0.0009970089730807579
30,0.9996668332500417
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9990014977533699
5,0.9980059820538385
6,0.9993339993339992
7,0.9980059820538385
8,0.9995003747189608
9,0.9996002398560864
10,0.0001665833749791771
11,0.9980059820538385
12,0.9980059820538385
13,0.9990014977533699
14,0.0009970089730807579
15,0.9980059820538385
16,0.9996668332500417
17,0.9997500937148568
18,0.00011107408641563923
19,0.0009970089730807579
20,0.0009970089730807579
21,0.0009970089730807579
22,0.0009970089730807579
23,0.9993339993339992
24,0.4997503744383424
25,0.9995003747189608
26,0.0009970089730807579
27,0.9980059820538385
28,0.0009970089730807579
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.0009970089730807579
3,0.4997503744383424
4,0.6663336663336663
5,0.0009970089730807579
6,0.2000799520287827
7,0.9980059820538385
8,0.9990014977533699
9,0.2000799520287827
10,0.0009970089730807579
11,0.9993339993339992
12,0.0009970089730807579
13,0.0009970089730807579
14,0.1250780957141072
15,0.0009970089730807579
16,0.0009970089730807579
17,0.0009970089730807579
18,0.9995003747189608
19,0.0009970089730807579
20,0.9996002398560864
21,0.0009970089730807579
22,0.0009970089730807579
23,0.9980059820538385
24,0.0009970089730807579
25,0.0009970089730807579
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9996668332500417
30,0.4997503744383424
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.16674995835415624
7,0.9980059820538385
8,0.9995003747189608
9,0.9980059820538385
10,0.0009970089730807579
11,0.9996002398560864
12,0.9980059820538385
13,0.9996668332500417
14,0.0009970089730807579
15,0.9997144081108097
16,0.9997500937148568
17,0.6663336663336663
18,0.9997778518271686
19,0.9998000599820054
20,0.4997503744383424
21,0.9998182313914387
22,0.9998333749895859
23,0.9998461893409213
24,0.9998571734628293
25,0.9990014977533699
26,0.0009970089730807579
27,6.665333599946678e-05
28,0.9993339993339992
29,0.9995003747189608
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9993339993339992
6,0.9980059820538385
7,0.0009970089730807579
8,0.4997503744383424
9,0.8569184635156362
10,0.9980059820538385
11,0.0009970089730807579
12,0.49987509367974015
13,0.9980059820538385
14,0.9990014977533699
15,0.0001998800719568259
16,0.8330834582708646
17,0.0009970089730807579
18,0.9993339993339992
19,0.0009970089730807579
20,0.0009970089730807579
21,0.0004992511233150274
22,0.9980059820538385
23,0.0009970089730807579
24,0.0009970089730807579
25,0.9995003747189608
26,0.0009970089730807579
27,0.9980059820538385
28,0.9980059820538385
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.0009970089730807579
5,0.9990014977533699
6,0.9993339993339992
7,0.9995003747189608
8,0.0009970089730807579
9,0.9996002398560864
10,0.0009970089730807579
11,0.6663336663336663
12,0.9980059820538385
13,0.9990014977533699
14,0.9980059820538385
15,0.9993339993339992
16,0.4997503744383424
17,0.6663336663336663
18,0.9980059820538385
19,0.9995003747189608
20,0.9996668332500417
21,0.0001998800719568259
22,0.6663336663336663
23,0.9996002398560864
24,0.0009970089730807579
25,0.0009970089730807579
26,0.9980059820538385
27,0.9980059820538385
28,0.9990014977533699
29,0.9980059820538385
30,0.33333333333333326
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.0009970089730807579
5,0.9980059820538385
6,0.9980059820538385
7,0.0009970089730807579
8,0.9980059820538385
9,0.9980059820538385
10,0.9990014977533699
11,0.9993339993339992
12,0.0009970089730807579
13,0.42853062973011563
14,0.9995003747189608
15,0.9980059820538385
16,0.9980059820538385
17,0.9995003747189608
18,0.9980059820538385
19,0.9996002398560864
20,0.9996668332500417
21,0.9997144081108097
22,0.9990014977533699
23,0.9997500937148568
24,0.9993339993339992
25,0.9997778518271686
26,0.9980059820538385
27,9.997000899730081e-05
28,0.9995003747189608
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.0009970089730807579
4,0.0004992511233150274
5,0.9980059820538385
6,0.9990014977533699
7,0.0009970089730807579
8,0.9980059820538385
9,0.9980059820538385
10,0.9993339993339992
11,0.9990014977533699
12,0.9995003747189608
13,0.0009970089730807579
14,0.9996002398560864
15,0.7776296789958903
16,0.9993339993339992
17,0.9996668332500417
18,0.9995003747189608
19,0.9990014977533699
20,0.9996002398560864
21,0.33333333333333326
22,0.9996668332500417
23,0.9980059820538385
24,0.9997144081108097
25,0.9997500937148568
26,0.9997778518271686
27,0.0009970089730807579
28,0.9998000599820054
29,0.9997144081108097
30,0.9997500937148568
0,0.0
1,0.0
2,0.9980059820538385
3,0.33333333333333326
4,0.0009970089730807579
5,0.9980059820538385
6,0.9990014977533699
7,0.9990014977533699
8,0.25006245316012987
9,0.9980059820538385
10,0.0009970089730807579
11,0.9990014977533699
12,0.9993339993339992
13,0.9993339993339992
14,0.9995003747189608
15,0.000333000333000333
16,0.9995003747189608
17,0.0001998800719568259
18,0.8330834582708646
19,0.0009970089730807579
20,0.7496877341993504
21,0.8747969511433212
22,0.0009970089730807579
23,0.0009970089730807579
24,0.0009970089730807579
25,0.9980059820538385
26,0.0009970089730807579
27,0.9980059820538385
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9990014977533699
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.25006245316012987
5,0.9993339993339992
6,0.9995003747189608
7,0.9996002398560864
8,0.9980059820538385
9,0.9980059820538385
10,0.9993339993339992
11,0.0001665833749791771
12,0.9980059820538385
13,0.9980059820538385
14,0.9990014977533699
15,0.9993339993339992
16,0.8569184635156362
17,0.9990014977533699
18,0.9995003747189608
19,0.9996002398560864
20,0.1250780957141072
21,0.9980059820538385
22,0.0004992511233150274
23,0.9997144081108097
24,0.9997500937148568
25,0.0009970089730807579
26,0.9980059820538385
27,0.25006245316012987
28,0.5998400959424345
29,0.9997778518271686
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.4997503744383424
4,0.6663336663336663
5,0.0009970089730807579
6,0.25006245316012987
7,0.6665000832916875
8,0.9980059820538385
9,0.0009970089730807579
10,0.9980059820538385
11,0.9980059820538385
12,0.9990014977533699
13,0.9993339993339992
14,0.0009970089730807579
15,0.7271653185494864
16,0.0009970089730807579
17,0.0009970089730807579
18,0.0009970089730807579
19,0.9995003747189608
20,0.0009970089730807579
21,0.0009970089730807579
22,0.9980059820538385
23,0.4997503744383424
24,0.9996002398560864
25,0.9990014977533699
26,0.6663336663336663
27,0.0004992511233150274
28,0.9993339993339992
29,0.9996668332500417
30,0.7496877341993504
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9993339993339992
6,0.9995003747189608
7,0.9996002398560864
8,0.9990014977533699
9,0.9996668332500417
10,0.9980059820538385
11,0.0009970089730807579
12,0.6663336663336663
13,0.9980059820538385
14,0.9997144081108097
15,0.9980059820538385
16,0.9997500937148568
17,0.9997778518271686
18,0.0004992511233150274
19,0.9998000599820054
20,0.9980059820538385
21,0.9998182313914387
22,0.9998333749895859
23,0.9990014977533699
24,0.000333000333000333
25,0.0009970089730807579
26,0.9998461893409213
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9998571734628293
30,6.665333599946678e-05
0,0.0
1,0.0
2,0.9980059820538385
3,0.33333333333333326
4,0.9990014977533699
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.9993339993339992
10,0.9980059820538385
11,0.9995003747189608
12,0.9980059820538385
13,0.9996002398560864
14,0.9995003747189608
15,0.9996668332500417
16,0.9980059820538385
17,0.9996002398560864
18,0.9996668332500417
19,0.9990014977533699
20,0.0004992511233150274
21,0.0004992511233150274
22,0.9997144081108097
23,0.00012495314257153568
24,0.9980059820538385
25,0.9980059820538385
26,0.0004992511233150274
27,0.8332083645755227
28,0.0004992511233150274
29,0.0009970089730807579
30,0.9997144081108097
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.0009970089730807579
5,0.4997503744383424
6,0.0009970089730807579
7,0.33333333333333326
8,0.9980059820538385
9,0.9980059820538385
10,0.9990014977533699
11,0.9993339993339992
12,0.0009970089730807579
13,0.9995003747189608
14,0.9980059820538385
15,0.9996002398560864
16,0.7496877341993504
17,0.9990014977533699
18,0.9996668332500417
19,0.9993339993339992
20,0.4997503744383424
21,0.9990014977533699
22,0.9980059820538385
23,0.9997144081108097
24,0.9995003747189608
25,0.9996002398560864
26,0.9997500937148568
27,0.33333333333333326
28,0.9990014977533699
29,0.9996668332500417
30,0.9997144081108097
0,0.0
1,0.9990019960079839
2,0.0
3,0.6663336663336663
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.0009970089730807579
8,0.9980059820538385
9,0.9990014977533699
10,0.9993339993339992
11,0.9993339993339992
12,0.9995003747189608
13,0.9995003747189608
14,0.9996002398560864
15,0.4997503744383424
16,0.9996668332500417
17,0.6663336663336663
18,0.9996002398560864
19,0.9997144081108097
20,0.9996668332500417
21,0.0001427959445951735
22,0.0009970089730807579
23,0.9980059820538385
24,0.0004992511233150274
25,0.0009970089730807579
26,0.0004992511233150274
27,0.9997500937148568
28,0.9980059820538385
29,0.9997778518271686
30,0.16670832291927018
0,0.0
1,0.0
2,0.0009970089730807579
3,0.0009970089730807579
4,0.49987509367974015
5,0.9980059820538385
6,0.9980059820538385
7,0.9980059820538385
8,0.0009970089730807579
9,0.3999600239856086
10,0.9980059820538385
11,0.9990014977533699
12,0.9990014977533699
13,0.9993339993339992
14,0.9995003747189608
15,0.9993339993339992
16,0.9996002398560864
17,0.9996668332500417
18,0.9995003747189608
19,0.9997144081108097
20,0.9997500937148568
21,0.9980059820538385
22,0.9996002398560864
23,0.0009970089730807579
24,0.9997778518271686
25,0.9998000599820054
26,9.088430428065073e-05
27,0.9980059820538385
28,0.0009970089730807579
29,0.9996668332500417
30,0.9980059820538385
0,0.0
1,0.0
2,0.4997503744383424
3,0.6663336663336663
4,0.7496877341993504
5,0.0009970089730807579
6,0.0009970089730807579
7,0.2000799520287827
8,0.0009970089730807579
9,0.0009970089730807579
10,0.0009970089730807579
11,0.9980059820538385
12,0.9990014977533699
13,0.0009970089730807579
14,0.4997503744383424
15,0.9993339993339992
16,0.9980059820538385
17,0.9980059820538385
18,0.6663336663336663
19,0.9995003747189608
20,0.16674995835415624
21,0.9996002398560864
22,0.0009970089730807579
23,0.9996668332500417
24,0.9980059820538385
25,0.9980059820538385
26,0.9980059820538385
27,0.0009970089730807579
28,0.9997144081108097
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.0009970089730807579
5,0.000333000333000333
6,0.6665000832916875
7,0.9980059820538385
8,0.9990014977533699
9,0.0009970089730807579
10,0.4997503744383424
11,0.9980059820538385
12,0.9980059820538385
13,0.9993339993339992
14,0.9995003747189608
15,0.9990014977533699
16,0.9996002398560864
17,0.9993339993339992
18,0.9996668332500417
19,0.33333333333333326
20,0.2500312382856429
21,0.9980059820538385
22,0.0001427959445951735
23,0.0009970089730807579
24,0.0009970089730807579
25,0.49987509367974015
26,0.4997503744383424
27,0.0009970089730807579
28,0.0009970089730807579
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9990014977533699
5,0.0009970089730807579
6,0.9980059820538385
7,0.000333000333000333
8,0.9990014977533699
9,0.9980059820538385
10,0.9993339993339992
11,0.9995003747189608
12,0.4997503744383424
13,0.9980059820538385
14,0.9995003747189608
15,0.6663336663336663
16,0.9996002398560864
17,0.9996668332500417
18,0.9996002398560864
19,0.9997144081108097
20,0.9980059820538385
21,0.9996668332500417
22,0.9997500937148568
23,0.9997778518271686
24,0.000333000333000333
25,0.9998000599820054
26,0.0009970089730807579
27,0.9998182313914387
28,0.9997144081108097
29,0.9998333749895859
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.9993339993339992
8,0.9995003747189608
9,0.0009970089730807579
10,0.9996002398560864
11,0.6663336663336663
12,0.9980059820538385
13,0.9996668332500417
14,0.9997144081108097
15,0.9980059820538385
16,0.0004992511233150274
17,0.4997503744383424
18,0.9990014977533699
19,0.33333333333333326
20,0.9997500937148568
21,0.9980059820538385
22,0.9993339993339992
23,0.4997503744383424
24,0.9997778518271686
25,0.9998000599820054
26,0.9995003747189608
27,0.42853062973011563
28,0.9998182313914387
29,0.6663336663336663
30,0.6663336663336663
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.25006245316012987
5,0.9980059820538385
6,0.9980059820538385
7,0.9980059820538385
8,0.49987509367974015
9,0.9990014977533699
10,0.9980059820538385
11,0.9993339993339992
12,0.9980059820538385
13,0.9993339993339992
14,0.9995003747189608
15,0.9996002398560864
16,0.33333333333333326
17,0.0009970089730807579
18,0.9996668332500417
19,0.9997144081108097
20,0.9980059820538385
21,0.0009970089730807579
22,0.9995003747189608
23,0.9996002398560864
24,0.9997500937148568
25,0.9996668332500417
26,0.9980059820538385
27,0.4997503744383424
28,0.9980059820538385
29,0.0004992511233150274
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.4997503744383424
5,0.0009970089730807579
6,0.9980059820538385
7,0.9990014977533699
8,0.4997503744383424
9,0.6663336663336663
10,0.9993339993339992
11,0.9995003747189608
12,0.7141225189204627
13,0.9996002398560864
14,0.9996668332500417
15,0.9997144081108097
16,0.9980059820538385
17,0.0009970089730807579
18,0.0009970089730807579
19,0.0009970089730807579
20,0.9980059820538385
21,0.0009970089730807579
22,0.0009970089730807579
23,0.9997500937148568
24,0.0009970089730807579
25,0.33333333333333326
26,0.0009970089730807579
27,0.4997503744383424
28,0.0009970089730807579
29,0.9980059820538385
30,0.0009970089730807579
0,0.0
1,0.0
2,0.0009970089730807579
3,0.4997503744383424
4,0.6663336663336663
5,0.0009970089730807579
6,0.9980059820538385
7,0.9980059820538385
8,0.0009970089730807579
9,0.9980059820538385
10,0.49987509367974015
11,0.6663336663336663
12,0.9980059820538385
13,0.0004992511233150274
14,0.25006245316012987
15,0.9990014977533699
16,0.0004992511233150274
17,0.0004992511233150274
18,0.0004992511233150274
19,0.9990014977533699
20,0.0009970089730807579
21,0.7776296789958903
22,0.0004992511233150274
23,0.0009970089730807579
24,0.9990014977533699
25,0.0004992511233150274
26,0.0004992511233150274
27,0.4999167083125104
28,0.000333000333000333
29,0.9993339993339992
30,0.9993339993339992
0,0.0
1,0.0
2,0.0009970089730807579
3,0.33333333333333326
4,0.9980059820538385
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9980059820538385
9,0.9993339993339992
10,0.49987509367974015
11,0.9990014977533699
12,0.9980059820538385
13,0.9990014977533699
14,0.9993339993339992
15,0.9980059820538385
16,0.9995003747189608
17,0.9995003747189608
18,0.9995003747189608
19,0.9996002398560864
20,0.9980059820538385
21,0.9996668332500417
22,0.9993339993339992
23,0.9997144081108097
24,0.9997500937148568
25,0.0002498126405196103
26,0.0009970089730807579
27,0.9980059820538385
28,0.9997778518271686
29,0.9996002398560864
30,0.9998000599820054
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.9980059820538385
5,0.3999600239856086
6,0.9980059820538385
7,0.42853062973011563
8,0.0004992511233150274
9,0.9980059820538385
10,0.0009970089730807579
11,0.0004992511233150274
12,0.6663336663336663
13,0.9990014977533699
14,0.9993339993339992
15,0.0009970089730807579
16,0.9995003747189608
17,0.9980059820538385
18,0.9996002398560864
19,0.9980059820538385
20,0.0001665833749791771
21,0.9990014977533699
22,0.9993339993339992
23,0.6663336663336663
24,0.8569184635156362
25,0.9995003747189608
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.25006245316012987
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.9980059820538385
5,0.0004992511233150274
6,0.0009970089730807579
7,0.9980059820538385
8,0.9980059820538385
9,0.9980059820538385
10,0.9993339993339992
11,0.9980059820538385
12,0.9990014977533699
13,0.9995003747189608
14,0.9990014977533699
15,0.9990014977533699
16,0.9993339993339992
17,0.9995003747189608
18,0.9980059820538385
19,0.9996002398560864
20,0.9996668332500417
21,0.9996002398560864
22,0.0009970089730807579
23,0.9997144081108097
24,0.9997500937148568
25,0.9997778518271686
26,0.9996668332500417
27,0.9997144081108097
28,0.9997500937148568
29,0.9998000599820054
30,0.9998182313914387
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9990019960079839
4,0.9996668887408395
5,0.0
6,0.0009970089730807579
7,0.9980059820538385
8,0.9980059820538385
9,0.9990014977533699
10,0.9995003747189608
11,0.9990014977533699
12,0.9996002398560864
13,0.9996668332500417
14,0.9993339993339992
15,0.9980059820538385
16,0.9980059820538385
17,0.9997144081108097
18,0.9996002398560864
19,0.9993339993339992
20,0.0009970089730807579
21,0.9980059820538385
22,0.00012495314257153568
23,0.9980059820538385
24,0.9990014977533699
25,0.9980059820538385
26,0.0009970089730807579
27,0.9980059820538385
28,0.7496877341993504
29,0.0009970089730807579
30,0.00012495314257153568
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9995004995004996
4,0.0
5,0.9980059820538385
6,0.9980059820538385
7,0.42853062973011563
8,0.9980059820538385
9,0.9995003747189608
10,0.9996002398560864
11,0.9996668332500417
12,0.9980059820538385
13,0.9980059820538385
14,0.9990014977533699
15,0.9997144081108097
16,0.9980059820538385
17,0.0009970089730807579
18,0.9993339993339992
19,0.9997500937148568
20,0.9995003747189608
21,0.9996002398560864
22,0.9990014977533699
23,0.9990014977533699
24,0.9997778518271686
25,0.9998000599820054
26,0.0001427959445951735
27,0.4997503744383424
28,0.9998182313914387
29,0.0009970089730807579
30,0.9996668332500417
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.0
5,0.2000799520287827
6,0.0009970089730807579
7,0.0004992511233150274
8,0.9980059820538385
9,0.9980059820538385
10,0.9995003747189608
11,0.0009970089730807579
12,0.9980059820538385
13,0.49987509367974015
14,0.9980059820538385
15,0.0001998800719568259
16,0.9980059820538385
17,0.8330834582708646
18,0.0009970089730807579
19,0.0009970089730807579
20,0.0009970089730807579
21,0.4997503744383424
22,0.4997503744383424
23,0.9990014977533699
24,0.9980059820538385
25,0.0009970089730807579
26,0.9993339993339992
27,0.6663336663336663
28,0.9995003747189608
29,0.9996002398560864
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9993339993339992
5,0.9995003747189608
6,0.9980059820538385
7,0.9980059820538385
8,0.9996002398560864
9,0.9980059820538385
10,0.9996668332500417
11,0.9990014977533699
12,0.9980059820538385
13,0.9993339993339992
14,0.9995003747189608
15,0.0009970089730807579
16,0.9996002398560864
17,0.9997500937148568
18,0.9996668332500417
19,0.9997778518271686
20,0.9997144081108097
21,0.0009970089730807579
22,0.49987509367974015
23,0.0009970089730807579
24,0.4999167083125104
25,0.9980059820538385
26,0.9980059820538385
27,0.9990014977533699
28,0.9997500937148568
29,0.9993339993339992
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.0
3,0.33333333333333326
4,0.49987509367974015
5,0.5998400959424345
6,0.9980059820538385
7,0.9990014977533699
8,0.9980059820538385
9,0.0009970089730807579
10,0.9980059820538385
11,0.9993339993339992
12,0.9990014977533699
13,0.9993339993339992
14,0.9995003747189608
15,0.9995003747189608
16,0.9996002398560864
17,0.9996668332500417
18,0.9997144081108097
19,0.9996002398560864
20,0.0004992511233150274
21,0.9997500937148568
22,0.9980059820538385
23,0.9997778518271686
24,0.9996668332500417
25,0.9997144081108097
26,0.9998000599820054
27,0.0009970089730807579
28,0.9998182313914387
29,0.9997500937148568
30,0.9998333749895859
0,0.0
1,0.9990019960079839
2,0.0
3,0.6663336663336663
4,0.7496877341993504
5,0.9980059820538385
6,0.0009970089730807579
7,0.5998400959424345
8,0.0004992511233150274
9,0.3333333333333333
10,0.4997503744383424
11,0.3333333333333333
12,0.9980059820538385
13,0.9990014977533699
14,0.9980059820538385
15,0.0009970089730807579
16,0.0004992511233150274
17,0.0004992511233150274
18,0.0004992511233150274
19,0.9990014977533699
20,0.0004992511233150274
21,0.0004992511233150274
22,0.9980059820538385
23,0.9993339993339992
24,0.9995003747189608
25,0.9996002398560864
26,0.9980059820538385
27,0.0009970089730807579
28,0.6663336663336663
29,0.9980059820538385
30,0.9990014977533699
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.0002498126405196103
7,0.9980059820538385
8,0.0004992511233150274
9,0.6663336663336663
10,0.9990014977533699
11,0.9993339993339992
12,0.7496877341993504
13,0.0009970089730807579
14,0.9995003747189608
15,0.9996002398560864
16,0.0009970089730807579
17,0.9993339993339992
18,0.9996668332500417
19,0.9997144081108097
20,0.9995003747189608
21,0.9980059820538385
22,0.9996002398560864
23,0.9996668332500417
24,0.9997500937148568
25,0.9980059820538385
26,0.9997778518271686
27,0.9997144081108097
28,0.9997500937148568
29,0.4997503744383424
30,0.9980059820538385
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.0004992511233150274
6,0.9980059820538385
7,0.9990014977533699
8,0.0009970089730807579
9,0.9993339993339992
10,0.9980059820538385
11,0.7997201678992605
12,0.9995003747189608
13,0.9980059820538385
14,0.9980059820538385
15,0.9990014977533699
16,0.9996002398560864
17,0.0009970089730807579
18,0.4997503744383424
19,0.9996668332500417
20,0.0004992511233150274
21,0.9997144081108097
22,0.9997500937148568
23,0.6663336663336663
24,0.9997778518271686
25,0.9993339993339992
26,0.9998000599820054
27,0.9998182313914387
28,0.3999600239856086
29,0.9998333749895859
30,0.9995003747189608
0,0.0
1,0.0
2,0.0009970089730807579
3,0.33333333333333326
4,0.0009970089730807579
5,0.9980059820538385
6,0.0009970089730807579
7,0.4997503744383424
8,0.6663336663336663
9,0.9990014977533699
10,0.9993339993339992
11,0.9995003747189608
12,0.9980059820538385
13,0.9980059820538385
14,0.9996002398560864
15,0.0009970089730807579
16,0.4997503744383424
17,0.0009970089730807579
18,0.0009970089730807579
19,0.0009970089730807579
20,0.9996668332500417
21,0.0009970089730807579
22,0.9980059820538385
23,0.0009970089730807579
24,0.9997144081108097
25,0.0009970089730807579
26,0.9997500937148568
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9997778518271686
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9990019960079839
4,0.0
5,0.0009970089730807579
6,0.3333333333333333
7,0.0009970089730807579
8,0.9980059820538385
9,0.9990014977533699
10,0.9993339993339992
11,0.0009970089730807579
12,0.9995003747189608
13,0.9996002398560864
14,0.6663336663336663
15,0.9980059820538385
16,0.9990014977533699
17,0.9996668332500417
18,0.9993339993339992
19,0.0001427959445951735
20,0.9980059820538385
21,0.33333333333333326
22,0.9997500937148568
23,0.9997778518271686
24,0.9998000599820054
25,9.088430428065073e-05
26,0.0009970089730807579
27,0.9980059820538385
28,0.9980059820538385
29,0.0004992511233150274
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.0004992511233150274
4,0.6663336663336663
5,0.9980059820538385
6,0.9990014977533699
7,0.0009970089730807579
8,0.4997503744383424
9,0.9993339993339992
10,0.9995003747189608
11,0.6663336663336663
12,0.9996002398560864
13,0.9980059820538385
14,0.0004992511233150274
15,0.0001427959445951735
16,0.9996668332500417
17,0.9980059820538385
18,0.0004992511233150274
19,0.9997144081108097
20,0.9990014977533699
21,0.0004992511233150274
22,0.9993339993339992
23,0.9997500937148568
24,0.9997778518271686
25,0.4997503744383424
26,0.6663336663336663
27,0.9995003747189608
28,0.9998000599820054
29,0.0004992511233150274
30,0.9998182313914387
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9996668887408395
4,0.0
5,0.0009970089730807579
6,0.9990014977533699
7,0.4997503744383424
8,0.2000799520287827
9,0.6663336663336663
10,0.000333000333000333
11,0.6663336663336663
12,0.9980059820538385
13,0.9980059820538385
14,0.9995003747189608
15,0.9996002398560864
16,0.9990014977533699
17,0.9993339993339992
18,0.6663336663336663
19,0.7496877341993504
20,0.0009970089730807579
21,0.9996668332500417
22,0.9997144081108097
23,0.9995003747189608
24,0.0009970089730807579
25,0.9996002398560864
26,0.9997500937148568
27,0.9996668332500417
28,0.9997778518271686
29,0.9998000599820054
30,0.5998400959424345
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.9997501249375313
5,0.0
6,0.9980059820538385
7,0.0004992511233150274
8,0.0009970089730807579
9,0.7997201678992605
10,0.9980059820538385
11,0.0009970089730807579
12,0.7496877341993504
13,0.9990014977533699
14,0.9980059820538385
15,0.9980059820538385
16,0.0009970089730807579
17,0.9980059820538385
18,0.4997503744383424
19,0.0009970089730807579
20,0.9993339993339992
21,0.0009970089730807579
22,0.9995003747189608
23,0.0009970089730807579
24,0.0009970089730807579
25,0.9990014977533699
26,0.0001998800719568259
27,0.0009970089730807579
28,0.9980059820538385
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.0009970089730807579
5,0.9980059820538385
6,0.9990014977533699
7,0.0009970089730807579
8,0.9993339993339992
9,0.9980059820538385
10,0.9990014977533699
11,0.33333333333333326
12,0.9980059820538385
13,0.9995003747189608
14,0.9990014977533699
15,0.9980059820538385
16,0.9990014977533699
17,0.0009970089730807579
18,0.9996002398560864
19,0.9993339993339992
20,0.9995003747189608
21,0.9996668332500417
22,0.9980059820538385
23,0.9996002398560864
24,0.9996668332500417
25,0.4997503744383424
26,0.9997144081108097
27,0.9980059820538385
28,0.9997144081108097
29,0.9980059820538385
30,0.9997500937148568
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.0004992511233150274
5,0.0009970089730807579
6,0.9980059820538385
7,0.9980059820538385
8,0.37498438085717856
9,0.49987509367974015
10,0.9980059820538385
11,0.4997503744383424
12,0.9990014977533699
13,0.9980059820538385
14,0.9993339993339992
15,0.9980059820538385
16,0.9993339993339992
17,0.9995003747189608
18,0.9995003747189608
19,0.9996002398560864
20,0.9996668332500417
21,0.9990014977533699
22,0.9997144081108097
23,0.9996002398560864
24,0.49987509367974015
25,0.9996668332500417
26,0.9980059820538385
27,0.3571377561951011
28,0.9990014977533699
29,0.9997144081108097
30,0.9993339993339992
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.9990014977533699
6,0.9993339993339992
7,0.9980059820538385
8,0.000333000333000333
9,0.0009970089730807579
10,0.9993339993339992
11,0.9995003747189608
12,0.16674995835415624
13,0.9996002398560864
14,0.9996668332500417
15,0.0009970089730807579
16,0.0009970089730807579
17,0.9980059820538385
18,0.9997144081108097
19,0.0009970089730807579
20,0.0009970089730807579
21,0.8460355302622471
22,0.0009970089730807579
23,0.9997500937148568
24,0.9997778518271686
25,0.9980059820538385
26,0.9990014977533699
27,0.9993339993339992
28,0.9980059820538385
29,0.9980059820538385
30,0.9980059820538385
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.0009970089730807579
7,0.9980059820538385
8,0.4997503744383424
9,0.9990014977533699
10,0.9993339993339992
11,0.0009970089730807579
12,0.9995003747189608
13,0.0009970089730807579
14,0.9996002398560864
15,0.9993339993339992
16,0.9995003747189608
17,0.9996002398560864
18,0.9980059820538385
19,0.6663336663336663
20,0.0009970089730807579
21,0.9996668332500417
22,0.0009970089730807579
23,0.9996668332500417
24,0.9980059820538385
25,0.9980059820538385
26,0.0001427959445951735
27,0.0009970089730807579
28,0.6663336663336663
29,0.9980059820538385
30,0.9997144081108097
0,0.0
1,0.0
2,0.0009970089730807579
3,0.0009970089730807579
4,0.9980059820538385
5,0.9990014977533699
6,0.9993339993339992
7,0.9995003747189608
8,0.0001998800719568259
9,0.9980059820538385
10,0.9980059820538385
11,0.9980059820538385
12,0.9980059820538385
13,0.9990014977533699
14,0.9993339993339992
15,0.9996668332500417
16,0.0001427959445951735
17,0.9980059820538385
18,0.9990014977533699
19,0.9995003747189608
20,0.0009970089730807579
21,0.0009970089730807579
22,0.9990014977533699
23,0.9993339993339992
24,0.0009970089730807579
25,0.9996002398560864
26,0.0002498126405196103
27,0.0009970089730807579
28,0.0009970089730807579
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.9980059820538385
7,0.9980059820538385
8,0.9980059820538385
9,0.9993339993339992
10,0.0009970089730807579
11,0.8569184635156362
12,0.9993339993339992
13,0.9995003747189608
14,0.9996002398560864
15,0.9995003747189608
16,0.9996002398560864
17,0.0009970089730807579
18,0.9980059820538385
19,0.9996668332500417
20,0.9997144081108097
21,0.00012495314257153568
22,0.9980059820538385
23,0.0004992511233150274
24,0.0009970089730807579
25,0.4997503744383424
26,0.9980059820538385
27,0.0009970089730807579
28,0.9996668332500417
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.9990019960079839
5,0.0
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.9993339993339992
11,0.9980059820538385
12,0.0002498126405196103
13,0.9980059820538385
14,0.0009970089730807579
15,0.0009970089730807579
16,0.9995003747189608
17,0.7997201678992605
18,0.0009970089730807579
19,0.8569184635156362
20,0.0009970089730807579
21,0.0009970089730807579
22,0.9993339993339992
23,0.9995003747189608
24,0.9996002398560864
25,0.0001998800719568259
26,0.9996668332500417
27,0.0009970089730807579
28,0.9997144081108097
29,0.9997500937148568
30,0.9980059820538385
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.16674995835415624
7,0.9990014977533699
8,0.9980059820538385
9,0.9993339993339992
10,0.9995003747189608
11,0.9980059820538385
12,0.9990014977533699
13,0.9980059820538385
14,0.9990014977533699
15,0.9980059820538385
16,0.9996002398560864
17,0.0009970089730807579
18,0.9980059820538385
19,0.9990014977533699
20,0.9993339993339992
21,0.9990014977533699
22,0.0009970089730807579
23,0.4997503744383424
24,0.9996668332500417
25,0.000333000333000333
26,0.9997144081108097
27,0.9997500937148568
28,0.16674995835415624
29,0.6663336663336663
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.0
5,0.0009970089730807579
6,0.9980059820538385
7,0.5713265743252892
8,0.9990014977533699
9,0.9980059820538385
10,0.9996002398560864
11,0.9996668332500417
12,0.9980059820538385
13,0.9997144081108097
14,0.9980059820538385
15,0.9997500937148568
16,0.9980059820538385
17,0.9997778518271686
18,0.9990014977533699
19,0.9980059820538385
20,0.9998000599820054
21,0.9980059820538385
22,0.9993339993339992
23,0.9998182313914387
24,0.9998333749895859
25,0.9995003747189608
26,0.9998461893409213
27,0.9996002398560864
28,7.141326858530316e-05
29,0.0009970089730807579
30,0.9995003747189608
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.9995003747189608
10,0.9990014977533699
11,0.9980059820538385
12,0.9995003747189608
13,0.9980059820538385
14,0.9996002398560864
15,0.9996668332500417
16,0.9990014977533699
17,0.9990014977533699
18,0.9993339993339992
19,0.9993339993339992
20,0.9997144081108097
21,0.9997500937148568
22,0.9990014977533699
23,0.9997778518271686
24,0.9998000599820054
25,0.0009970089730807579
26,0.9993339993339992
27,0.00012495314257153568
28,0.9980059820538385
29,0.7496877341993504
30,0.9980059820538385
0,0.0
1,0.0
2,0.4997503744383424
3,0.6663336663336663
4,0.9980059820538385
5,0.0009970089730807579
6,0.0009970089730807579
7,0.9980059820538385
8,0.0004992511233150274
9,0.6663336663336663
10,0.0009970089730807579
11,0.0009970089730807579
12,0.0009970089730807579
13,0.9980059820538385
14,0.4997503744383424
15,0.0009970089730807579
16,0.0009970089730807579
17,0.4997503744383424
18,0.0009970089730807579
19,0.6663336663336663
20,0.7997201678992605
21,0.0009970089730807579
22,0.9980059820538385
23,0.4997503744383424
24,0.33333333333333326
25,0.49987509367974015
26,0.9990014977533699
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9993339993339992
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9990019960079839
4,0.9995004995004996
5,0.9996668887408395
6,0.9997501249375313
7,0.0
8,0.9980059820538385
9,0.9990014977533699
10,0.9996002398560864
11,0.5998400959424345
12,0.9993339993339992
13,0.9995003747189608
14,0.9980059820538385
15,0.9996002398560864
16,0.9996668332500417
17,0.9997144081108097
18,0.0009970089730807579
19,0.9997500937148568
20,0.9996668332500417
21,0.9997778518271686
22,0.9980059820538385
23,0.9997144081108097
24,0.9997500937148568
25,0.9990014977533699
26,0.9998000599820054
27,0.9998182313914387
28,0.9998333749895859
29,0.9980059820538385
30,0.4997503744383424
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.9993339993339992
7,0.9995003747189608
8,0.9996002398560864
9,0.9996668332500417
10,0.9997144081108097
11,0.9997500937148568
12,0.00011107408641563923
13,0.9990014977533699
14,0.0009970089730807579
15,0.9980059820538385
16,0.9993339993339992
17,0.9998000599820054
18,0.4997503744383424
19,0.9995003747189608
20,0.9996002398560864
21,0.9996668332500417
22,0.9998182313914387
23,0.9997144081108097
24,0.9980059820538385
25,0.9998333749895859
26,0.9998461893409213
27,0.9997500937148568
28,0.9997778518271686
29,0.9998000599820054
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.0009970089730807579
7,0.9995003747189608
8,0.6663336663336663
9,0.9980059820538385
10,0.9996002398560864
11,0.0009970089730807579
12,0.9990014977533699
13,0.9996668332500417
14,0.6663336663336663
15,0.4997503744383424
16,0.0004992511233150274
17,0.0009970089730807579
18,0.6663336663336663
19,0.9980059820538385
20,0.9997144081108097
21,0.0009970089730807579
22,0.9997500937148568
23,0.0009970089730807579
24,0.9980059820538385
25,0.0009970089730807579
26,0.0004992511233150274
27,0.00011107408641563923
28,0.0009970089730807579
29,0.6663336663336663
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.9980059820538385
7,0.0009970089730807579
8,0.9980059820538385
9,0.9990014977533699
10,0.9993339993339992
11,0.9980059820538385
12,0.9980059820538385
13,0.0009970089730807579
14,0.9993339993339992
15,0.9980059820538385
16,0.9995003747189608
17,0.9993339993339992
18,0.9996002398560864
19,0.9995003747189608
20,0.9996002398560864
21,0.9996668332500417
22,0.9980059820538385
23,0.000333000333000333
24,0.9996668332500417
25,0.9997144081108097
26,0.0004992511233150274
27,0.9997144081108097
28,0.9997500937148568
29,0.9997778518271686
30,0.9998000599820054
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9990014977533699
5,0.9990014977533699
6,0.9993339993339992
7,0.0004992511233150274
8,0.0002498126405196103
9,0.9980059820538385
10,0.9990014977533699
11,0.7997201678992605
12,0.9980059820538385
13,0.9993339993339992
14,0.28573468513494216
15,0.0004992511233150274
16,0.0009970089730807579
17,0.0009970089730807579
18,0.9980059820538385
19,0.0009970089730807579
20,0.6663336663336663
21,0.9995003747189608
22,0.7498438085717856
23,0.9980059820538385
24,0.0004992511233150274
25,0.0004992511233150274
26,0.9996002398560864
27,0.0004992511233150274
28,0.9996668332500417
29,0.0004992511233150274
30,0.0004992511233150274
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.000333000333000333
5,0.9980059820538385
6,0.49987509367974015
7,0.9980059820538385
8,0.9980059820538385
9,0.9990014977533699
10,0.0009970089730807579
11,0.000333000333000333
12,0.9990014977533699
13,0.9993339993339992
14,0.9995003747189608
15,0.9993339993339992
16,0.9995003747189608
17,0.9980059820538385
18,0.9996002398560864
19,0.9995003747189608
20,0.0009970089730807579
21,0.9996002398560864
22,0.9996668332500417
23,0.14293874053976866
24,0.9980059820538385
25,0.9997144081108097
26,0.9997500937148568
27,0.9996668332500417
28,0.9996002398560864
29,0.9996668332500417
30,0.9980059820538385
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9990014977533699
5,0.3999600239856086
6,0.9993339993339992
7,0.9995003747189608
8,0.9996002398560864
9,0.9996668332500417
10,0.9997144081108097
11,0.9980059820538385
12,0.9990014977533699
13,0.9993339993339992
14,0.00012495314257153568
15,0.0009970089730807579
16,0.9995003747189608
17,0.9980059820538385
18,0.8180496228301372
19,0.0004992511233150274
20,0.0004992511233150274
21,0.9996002398560864
22,0.0009970089730807579
23,0.9980059820538385
24,0.0004992511233150274
25,0.0004992511233150274
26,0.0004992511233150274
27,0.0004992511233150274
28,0.33333333333333326
29,0.0004992511233150274
30,0.0004992511233150274
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.0009970089730807579
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.9993339993339992
11,0.9980059820538385
12,0.9990014977533699
13,0.9995003747189608
14,0.9996002398560864
15,0.9996668332500417
16,0.9995003747189608
17,0.9993339993339992
18,0.9990014977533699
19,0.9995003747189608
20,0.0009970089730807579
21,0.9996002398560864
22,0.9997144081108097
23,0.9996668332500417
24,0.9997500937148568
25,0.9980059820538385
26,0.9997778518271686
27,0.9980059820538385
28,0.9980059820538385
29,0.9980059820538385
30,0.6663336663336663
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9990019960079839
4,0.0
5,0.9990014977533699
6,0.9980059820538385
7,0.9980059820538385
8,0.9980059820538385
9,0.9990014977533699
10,0.9993339993339992
11,0.0009970089730807579
12,0.9995003747189608
13,0.9996002398560864
14,0.9996668332500417
15,0.9997144081108097
16,0.0009970089730807579
17,0.9990014977533699
18,0.9980059820538385
19,0.9997500937148568
20,0.0009970089730807579
21,0.0833958177122386
22,0.9997778518271686
23,0.9993339993339992
24,0.9980059820538385
25,0.9995003747189608
26,0.9990014977533699
27,0.0009970089730807579
28,0.9996002398560864
29,0.9980059820538385
30,0.9993339993339992
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.25006245316012987
5,0.3999600239856086
6,0.0009970089730807579
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.9995003747189608
11,0.9996002398560864
12,0.9996668332500417
13,0.9997144081108097
14,0.9997500937148568
15,0.0004992511233150274
16,0.9997778518271686
17,0.9998000599820054
18,0.7496877341993504
19,0.9998182313914387
20,0.9998333749895859
21,7.690532953933707e-05
22,0.4997503744383424
23,0.7496877341993504
24,0.0009970089730807579
25,0.0009970089730807579
26,0.0009970089730807579
27,0.8569184635156362
28,0.0009970089730807579
29,0.33333333333333326
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.0
3,0.6663336663336663
4,0.9980059820538385
5,0.9980059820538385
6,0.000333000333000333
7,0.6663336663336663
8,0.9980059820538385
9,0.9990014977533699
10,0.9990014977533699
11,0.9993339993339992
12,0.9980059820538385
13,0.9980059820538385
14,0.9980059820538385
15,0.9995003747189608
16,0.9990014977533699
17,0.9996002398560864
18,0.9993339993339992
19,0.9993339993339992
20,0.9995003747189608
21,0.9980059820538385
22,0.9980059820538385
23,0.9996668332500417
24,0.9990014977533699
25,0.9997144081108097
26,0.9996002398560864
27,0.9997500937148568
28,0.9993339993339992
29,0.0002498126405196103
30,0.9996668332500417
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9995004995004996
4,0.0
5,0.4997503744383424
6,0.9993339993339992
7,0.28573468513494216
8,0.9995003747189608
9,0.9980059820538385
10,0.9996002398560864
11,0.9990014977533699
12,0.9980059820538385
13,0.0009970089730807579
14,0.9980059820538385
15,0.9997144081108097
16,0.9996668332500417
17,0.9980059820538385
18,0.9997144081108097
19,0.9993339993339992
20,0.9995003747189608
21,0.33333333333333326
22,0.0009970089730807579
23,0.9997500937148568
24,0.9990014977533699
25,0.9997778518271686
26,0.9998000599820054
27,0.9980059820538385
28,9.088430428065073e-05
29,0.9996002398560864
30,0.9996668332500417
0,0.0
1,0.0
2,0.0009970089730807579
3,0.6663336663336663
4,0.4997503744383424
5,0.9980059820538385
6,0.9990014977533699
7,0.33333333333333326
8,0.9993339993339992
9,0.9980059820538385
10,0.9990014977533699
11,0.9993339993339992
12,0.9995003747189608
13,0.9995003747189608
14,0.9996002398560864
15,0.9996668332500417
16,0.7998600419874037
17,0.9996002398560864
18,0.9980059820538385
19,0.9980059820538385
20,0.9996668332500417
21,0.9997144081108097
22,0.9997144081108097
23,0.2857244876097979
24,0.3333333333333333
25,0.9997500937148568
26,0.9997500937148568
27,0.9997778518271686
28,0.9997778518271686
29,0.9990014977533699
30,0.9998000599820054
0,0.0
1,0.9990019960079839
2,0.0
3,0.6663336663336663
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9990014977533699
8,0.4997503744383424
9,0.33333333333333326
10,0.49987509367974015
11,0.0004992511233150274
12,0.9993339993339992
13,0.9995003747189608
14,0.000333000333000333
15,0.4999500149955014
16,0.0004992511233150274
17,0.9980059820538385
18,0.0004992511233150274
19,0.0004992511233150274
20,0.9980059820538385
21,0.0004992511233150274
22,0.9990014977533699
23,0.9996002398560864
24,0.9996668332500417
25,0.9997144081108097
26,0.0004992511233150274
27,0.9990014977533699
28,0.0004992511233150274
29,0.9997500937148568
30,0.9997778518271686
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.0009970089730807579
5,0.9980059820538385
6,0.9980059820538385
7,0.9993339993339992
8,0.9990014977533699
9,0.9993339993339992
10,0.9980059820538385
11,0.0002498126405196103
12,0.9980059820538385
13,0.0009970089730807579
14,0.9990014977533699
15,0.9996002398560864
16,0.9993339993339992
17,0.9980059820538385
18,0.9996668332500417
19,0.9980059820538385
20,0.2000399880035989
21,0.9995003747189608
22,0.9980059820538385
23,0.9996002398560864
24,0.6663336663336663
25,0.9980059820538385
26,0.0001427959445951735
27,0.9980059820538385
28,0.9996668332500417
29,0.9997144081108097
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9990019960079839
4,0.9990019960079839
5,0.9998000799680129
6,0.0
7,0.000333000333000333
8,0.9980059820538385
9,0.9990014977533699
10,0.9993339993339992
11,0.9995003747189608
12,0.0001998800719568259
13,0.8330834582708646
14,0.0009970089730807579
15,0.9990014977533699
16,0.9980059820538385
17,0.0009970089730807579
18,0.9993339993339992
19,0.4997503744383424
20,0.9993339993339992
21,0.9990014977533699
22,0.9995003747189608
23,0.9996002398560864
24,0.0009970089730807579
25,0.0009970089730807579
26,0.9993339993339992
27,0.0009970089730807579
28,0.0009970089730807579
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.6663336663336663
5,0.9980059820538385
6,0.25006245316012987
7,0.9990014977533699
8,0.5998400959424345
9,0.9993339993339992
10,0.0009970089730807579
11,0.0009970089730807579
12,0.0009970089730807579
13,0.9980059820538385
14,0.9980059820538385
15,0.0009970089730807579
16,0.9995003747189608
17,0.0009970089730807579
18,0.0009970089730807579
19,0.0004992511233150274
20,0.9996002398560864
21,0.0009970089730807579
22,0.0009970089730807579
23,0.9996668332500417
24,0.9990014977533699
25,0.9997144081108097
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0833958177122386
29,0.9997500937148568
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9980059820538385
5,0.000333000333000333
6,0.9990014977533699
7,0.9980059820538385
8,0.9980059820538385
9,0.9993339993339992
10,0.9980059820538385
11,0.9995003747189608
12,0.9996002398560864
13,0.9996668332500417
14,0.1250780957141072
15,0.9980059820538385
16,0.0001427959445951735
17,0.9980059820538385
18,0.0004992511233150274
19,0.9980059820538385
20,0.0009970089730807579
21,0.9980059820538385
22,0.0004992511233150274
23,0.9980059820538385
24,0.0009970089730807579
25,0.0004992511233150274
26,0.9990014977533699
27,0.0009970089730807579
28,0.0004992511233150274
29,0.9990014977533699
30,0.9993339993339992
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.25006245316012987
5,0.9980059820538385
6,0.9980059820538385
7,0.9980059820538385
8,0.9993339993339992
9,0.9995003747189608
10,0.9980059820538385
11,0.0004992511233150274
12,0.9996002398560864
13,0.0009970089730807579
14,0.9990014977533699
15,0.0001665833749791771
16,0.9996668332500417
17,0.9997144081108097
18,0.9980059820538385
19,0.9993339993339992
20,0.00012495314257153568
21,0.9995003747189608
22,0.0009970089730807579
23,0.9980059820538385
24,0.9980059820538385
25,0.9996002398560864
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9996668332500417
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.0009970089730807579
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.33333333333333326
8,0.9990014977533699
9,0.0009970089730807579
10,0.9980059820538385
11,0.9980059820538385
12,0.9993339993339992
13,0.9980059820538385
14,0.9990014977533699
15,0.9993339993339992
16,0.9995003747189608
17,0.9980059820538385
18,0.9996002398560864
19,0.9996668332500417
20,0.0004992511233150274
21,0.9997144081108097
22,0.9997500937148568
23,0.0009970089730807579
24,0.9993339993339992
25,0.0004992511233150274
26,0.9995003747189608
27,0.9996002398560864
28,0.0001427959445951735
29,0.0002498126405196103
30,0.9996668332500417
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9993339993339992
6,0.9990014977533699
7,0.000333000333000333
8,0.25006245316012987
9,0.9980059820538385
10,0.9995003747189608
11,0.9980059820538385
12,0.9996002398560864
13,0.0001665833749791771
14,0.9990014977533699
15,0.9980059820538385
16,0.9995003747189608
17,0.9996002398560864
18,0.9980059820538385
19,0.9997144081108097
20,0.9980059820538385
21,0.9997500937148568
22,0.9993339993339992
23,0.9996668332500417
24,0.9997144081108097
25,0.9996002398560864
26,0.9980059820538385
27,0.9990014977533699
28,0.9997778518271686
29,0.9998000599820054
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.2000799520287827
6,0.9995003747189608
7,0.9980059820538385
8,0.9996002398560864
9,0.9980059820538385
10,0.9980059820538385
11,0.9996668332500417
12,0.9990014977533699
13,0.9993339993339992
14,0.9997144081108097
15,0.9995003747189608
16,0.14293874053976866
17,0.9997500937148568
18,0.9996002398560864
19,0.9996668332500417
20,0.9997144081108097
21,0.9997778518271686
22,0.0009970089730807579
23,0.9997500937148568
24,0.9980059820538385
25,0.9980059820538385
26,0.9997778518271686
27,0.9998182313914387
28,0.9998000599820054
29,0.9998182313914387
30,0.9998333749895859
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9993339993339992
5,0.9980059820538385
6,0.9996002398560864
7,0.9980059820538385
8,0.9980059820538385
9,0.9990014977533699
10,0.0001665833749791771
11,0.9980059820538385
12,0.9990014977533699
13,0.0009970089730807579
14,0.9996002398560864
15,0.9996668332500417
16,0.9997144081108097
17,0.9997500937148568
18,0.9980059820538385
19,0.9993339993339992
20,0.9995003747189608
21,0.0004992511233150274
22,0.9997778518271686
23,0.4997503744383424
24,0.9998000599820054
25,0.0001998800719568259
26,0.9998182313914387
27,0.9995003747189608
28,0.9996668332500417
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.33333333333333326
4,0.49987509367974015
5,0.9980059820538385
6,0.9993339993339992
7,0.9995003747189608
8,0.9996002398560864
9,0.0009970089730807579
10,0.9990014977533699
11,0.9980059820538385
12,0.9996668332500417
13,0.9997144081108097
14,0.9997500937148568
15,0.0009970089730807579
16,0.9997778518271686
17,0.4997503744383424
18,0.0009970089730807579
19,0.9998000599820054
20,0.6663336663336663
21,0.9980059820538385
22,0.9993339993339992
23,0.9995003747189608
24,0.9996002398560864
25,0.9980059820538385
26,0.9998182313914387
27,0.9996668332500417
28,0.0004992511233150274
29,0.9997144081108097
30,0.33333333333333326
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.9993339993339992
7,0.9995003747189608
8,0.9996002398560864
9,0.9996668332500417
10,0.9990014977533699
11,0.9980059820538385
12,0.9980059820538385
13,0.9980059820538385
14,0.9997144081108097
15,0.0009970089730807579
16,0.0009970089730807579
17,0.0009970089730807579
18,0.4997503744383424
19,0.9993339993339992
20,0.9995003747189608
21,0.9997500937148568
22,0.0009970089730807579
23,0.9996002398560864
24,0.4997503744383424
25,0.9997778518271686
26,0.9996668332500417
27,0.9998000599820054
28,0.9997144081108097
29,0.9998182313914387
30,0.9997500937148568
0,0.0
1,0.0
2,0.9980059820538385
3,0.0009970089730807579
4,0.7496877341993504
5,0.0009970089730807579
6,0.6663336663336663
7,0.0009970089730807579
8,0.9980059820538385
9,0.4997503744383424
10,0.6663336663336663
11,0.0009970089730807579
12,0.0009970089730807579
13,0.9980059820538385
14,0.0009970089730807579
15,0.0009970089730807579
16,0.9990014977533699
17,0.9993339993339992
18,0.0009970089730807579
19,0.9995003747189608
20,0.0009970089730807579
21,0.0009970089730807579
22,0.0009970089730807579
23,0.9996002398560864
24,0.0009970089730807579
25,0.9993339993339992
26,0.0769822348688764
27,0.9996668332500417
28,0.9980059820538385
29,0.9997144081108097
30,0.9997500937148568
0,0.0
1,0.0
2,0.4997503744383424
3,0.6663336663336663
4,0.9980059820538385
5,0.0009970089730807579
6,0.6663336663336663
7,0.4997503744383424
8,0.9980059820538385
9,0.9980059820538385
10,0.9990014977533699
11,0.25006245316012987
12,0.9980059820538385
13,0.9993339993339992
14,0.9980059820538385
15,0.9990014977533699
16,0.9995003747189608
17,0.9980059820538385
18,0.9993339993339992
19,0.0009970089730807579
20,0.0009970089730807579
21,0.9980059820538385
22,0.0004992511233150274
23,0.0004992511233150274
24,0.0004992511233150274
25,0.9996002398560864
26,0.9996668332500417
27,0.0004992511233150274
28,0.9980059820538385
29,0.9990014977533699
30,0.000333000333000333
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.9980059820538385
6,0.0009970089730807579
7,0.9980059820538385
8,0.9995003747189608
9,0.4997503744383424
10,0.9996002398560864
11,0.9996668332500417
12,0.0009970089730807579
13,0.9980059820538385
14,0.9980059820538385
15,0.0009970089730807579
16,0.6663336663336663
17,0.9980059820538385
18,0.9997144081108097
19,0.9990014977533699
20,0.9980059820538385
21,0.0009970089730807579
22,0.4997503744383424
23,0.9997500937148568
24,0.9997778518271686
25,0.9998000599820054
26,0.9980059820538385
27,0.7496877341993504
28,0.9993339993339992
29,0.9995003747189608
30,0.33333333333333326
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.25006245316012987
5,0.9980059820538385
6,0.9993339993339992
7,0.9980059820538385
8,0.9980059820538385
9,0.0009970089730807579
10,0.9980059820538385
11,0.9995003747189608
12,0.0001998800719568259
13,0.8330834582708646
14,0.9990014977533699
15,0.0009970089730807579
16,0.9990014977533699
17,0.9980059820538385
18,0.9993339993339992
19,0.9995003747189608
20,0.9996002398560864
21,0.9980059820538385
22,0.0002498126405196103
23,0.9996668332500417
24,0.0004992511233150274
25,0.0009970089730807579
26,0.9997144081108097
27,0.9997500937148568
28,0.9997778518271686
29,0.0004992511233150274
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.9990014977533699
9,0.000333000333000333
10,0.9990014977533699
11,0.9980059820538385
12,0.9993339993339992
13,0.000333000333000333
14,0.0009970089730807579
15,0.7496877341993504
16,0.9995003747189608
17,0.9980059820538385
18,0.9980059820538385
19,0.0009970089730807579
20,0.9980059820538385
21,0.9996002398560864
22,0.7496877341993504
23,0.9996668332500417
24,0.9990014977533699
25,0.0004992511233150274
26,0.9997144081108097
27,0.0004992511233150274
28,0.0004992511233150274
29,0.0004992511233150274
30,0.0004992511233150274
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.0009970089730807579
9,0.0001998800719568259
10,0.9990014977533699
11,0.000333000333000333
12,0.9980059820538385
13,0.9980059820538385
14,0.9995003747189608
15,0.4997503744383424
16,0.9993339993339992
17,0.7498438085717856
18,0.9995003747189608
19,0.9996002398560864
20,0.9996002398560864
21,0.33333333333333326
22,0.9980059820538385
23,0.9996668332500417
24,0.9996668332500417
25,0.9980059820538385
26,0.0009970089730807579
27,0.9980059820538385
28,0.9997144081108097
29,0.9997144081108097
30,0.9997500937148568
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.25006245316012987
5,0.0009970089730807579
6,0.9980059820538385
7,0.9990014977533699
8,0.4997503744383424
9,0.9980059820538385
10,0.9993339993339992
11,0.9995003747189608
12,0.9996002398560864
13,0.9996668332500417
14,0.9980059820538385
15,0.9980059820538385
16,0.33333333333333326
17,0.9997144081108097
18,0.9990014977533699
19,0.9993339993339992
20,0.9995003747189608
21,0.9980059820538385
22,0.0004992511233150274
23,0.9997500937148568
24,0.0001998800719568259
25,0.8330834582708646
26,0.0009970089730807579
27,0.9997778518271686
28,0.9998000599820054
29,0.9998182313914387
30,0.9998333749895859
0,0.0
1,0.0
2,0.9980059820538385
3,0.33333333333333326
4,0.9990014977533699
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.000333000333000333
9,0.9993339993339992
10,0.9993339993339992
11,0.0002498126405196103
12,0.9980059820538385
13,0.9996002398560864
14,0.9996668332500417
15,0.9997144081108097
16,0.0004992511233150274
17,0.9995003747189608
18,0.9980059820538385
19,0.9980059820538385
20,0.3999600239856086
21,0.9980059820538385
22,0.0009970089730807579
23,0.9996002398560864
24,0.9980059820538385
25,0.9996668332500417
26,0.9997144081108097
27,0.9980059820538385
28,0.0004992511233150274
29,0.0004992511233150274
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.0009970089730807579
9,0.4997503744383424
10,0.9990014977533699
11,0.9990014977533699
12,0.6663336663336663
13,0.0004992511233150274
14,0.9993339993339992
15,0.9980059820538385
16,0.9995003747189608
17,0.9996002398560864
18,0.9995003747189608
19,0.9996002398560864
20,0.9996668332500417
21,0.9980059820538385
22,0.9996668332500417
23,0.9997144081108097
24,0.9997500937148568
25,0.9997778518271686
26,0.9998000599820054
27,0.9997144081108097
28,0.9997500937148568
29,0.9980059820538385
30,0.2000799520287827
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.0004992511233150274
5,0.33333333333333326
6,0.9980059820538385
7,0.9993339993339992
8,0.4999375234287143
9,0.9993339993339992
10,0.9995003747189608
11,0.9996002398560864
12,0.9996668332500417
13,0.9997144081108097
14,0.9990014977533699
15,0.9997500937148568
16,0.9997778518271686
17,0.0009970089730807579
18,0.9998000599820054
19,0.9998182313914387
20,0.9993339993339992
21,0.9998333749895859
22,0.0009970089730807579
23,0.9998461893409213
24,0.9995003747189608
25,0.6663336663336663
26,0.0009970089730807579
27,0.9998571734628293
28,0.9980059820538385
29,0.999866693328001
30,0.9996002398560864
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.2000799520287827
6,0.9990014977533699
7,0.9990014977533699
8,0.0009970089730807579
9,0.9993339993339992
10,0.7998600419874037
11,0.4997503744383424
12,0.0009970089730807579
13,0.9980059820538385
14,0.0009970089730807579
15,0.0009970089730807579
16,0.9980059820538385
17,0.0009970089730807579
18,0.9995003747189608
19,0.0009970089730807579
20,0.9995003747189608
21,0.0009970089730807579
22,0.0001998800719568259
23,0.9980059820538385
24,0.9996002398560864
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9996668332500417
28,0.0002498126405196103
29,0.9980059820538385
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9993339993339992
5,0.9980059820538385
6,0.9995003747189608
7,0.9990014977533699
8,0.0001998800719568259
9,0.9980059820538385
10,0.9993339993339992
11,0.9995003747189608
12,0.9980059820538385
13,0.0001665833749791771
14,0.9996668332500417
15,0.0009970089730807579
16,0.9997144081108097
17,0.4997503744383424
18,0.0009970089730807579
19,0.9997500937148568
20,0.0001998800719568259
21,0.9980059820538385
22,0.9998000599820054
23,0.9996002398560864
24,0.0009970089730807579
25,0.4997503744383424
26,0.0009970089730807579
27,0.33333333333333326
28,0.9996668332500417
29,0.9980059820538385
30,0.9997144081108097
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9990014977533699
5,0.0009970089730807579
6,0.9993339993339992
7,0.6663336663336663
8,0.0009970089730807579
9,0.0009970089730807579
10,0.9995003747189608
11,0.3333333333333333
12,0.9993339993339992
13,0.9996002398560864
14,0.9995003747189608
15,0.9996002398560864
16,0.0009970089730807579
17,0.9980059820538385
18,0.9996668332500417
19,0.9996668332500417
20,0.9997144081108097
21,0.9997144081108097
22,0.9997500937148568
23,0.4997503744383424
24,0.9997778518271686
25,0.2000799520287827
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9998000599820054
29,0.9997500937148568
30,0.9998182313914387
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9995004995004996
4,0.0
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.9980059820538385
9,0.9993339993339992
10,0.9995003747189608
11,0.9996002398560864
12,0.9996668332500417
13,0.9997144081108097
14,0.9997500937148568
15,0.0002498126405196103
16,0.7997201678992605
17,0.9997778518271686
18,0.0009970089730807579
19,0.9997500937148568
20,0.9998000599820054
21,0.0009970089730807579
22,0.9998182313914387
23,0.9998333749895859
24,0.0009970089730807579
25,0.9980059820538385
26,0.9998461893409213
27,0.2000399880035989
28,0.9980059820538385
29,0.9993339993339992
30,0.0002498126405196103
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.2000799520287827
6,0.0009970089730807579
7,0.9980059820538385
8,0.4997503744383424
9,0.9980059820538385
10,0.9980059820538385
11,0.33333333333333326
12,0.9980059820538385
13,0.000333000333000333
14,0.9980059820538385
15,0.9995003747189608
16,0.9980059820538385
17,0.9990014977533699
18,0.9996002398560864
19,0.9993339993339992
20,0.9980059820538385
21,0.9996668332500417
22,0.9997144081108097
23,0.9990014977533699
24,0.9990014977533699
25,0.9980059820538385
26,0.9980059820538385
27,0.9997500937148568
28,0.9995003747189608
29,0.0009970089730807579
30,0.9996002398560864
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9980059820538385
5,0.9980059820538385
6,0.0009970089730807579
7,0.9990014977533699
8,0.9993339993339992
9,0.9995003747189608
10,0.7997201678992605
11,0.9996002398560864
12,0.9980059820538385
13,0.9993339993339992
14,0.9980059820538385
15,0.9990014977533699
16,0.9995003747189608
17,0.9980059820538385
18,0.9996668332500417
19,0.0002498126405196103
20,0.9996002398560864
21,0.9990014977533699
22,0.9997144081108097
23,0.9980059820538385
24,0.000333000333000333
25,0.0001665833749791771
26,0.8569184635156362
27,0.0009970089730807579
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9997500937148568
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.6665000832916875
7,0.9980059820538385
8,0.9993339993339992
9,0.9980059820538385
10,0.0009970089730807579
11,0.9980059820538385
12,0.9980059820538385
13,0.0004992511233150274
14,0.9990014977533699
15,0.9995003747189608
16,0.6663336663336663
17,0.9980059820538385
18,0.9993339993339992
19,0.9996002398560864
20,0.9996668332500417
21,0.9997144081108097
22,0.9995003747189608
23,0.9996002398560864
24,0.9997500937148568
25,0.9997778518271686
26,0.9996668332500417
27,0.9980059820538385
28,0.9998000599820054
29,0.9997144081108097
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.9993339993339992
7,0.9995003747189608
8,0.0001998800719568259
9,0.9993339993339992
10,0.9980059820538385
11,0.9995003747189608
12,0.0009970089730807579
13,0.9980059820538385
14,0.9996668332500417
15,0.9996002398560864
16,0.9997144081108097
17,0.9997500937148568
18,0.00011107408641563923
19,0.9997778518271686
20,0.49987509367974015
21,0.9980059820538385
22,0.9980059820538385
23,0.9990014977533699
24,0.9996668332500417
25,0.9998000599820054
26,0.0009970089730807579
27,0.9993339993339992
28,0.9997144081108097
29,0.9998182313914387
30,8.331250520703158e-05
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.33333333333333326
5,0.9980059820538385
6,0.9990014977533699
7,0.0009970089730807579
8,0.9993339993339992
9,0.9980059820538385
10,0.0009970089730807579
11,0.0009970089730807579
12,0.9990014977533699
13,0.0009970089730807579
14,0.9980059820538385
15,0.0004992511233150274
16,0.0004992511233150274
17,0.0009970089730807579
18,0.8747969511433212
19,0.0009970089730807579
20,0.0009970089730807579
21,0.0009970089730807579
22,0.9165208697825543
23,0.0009970089730807579
24,0.9980059820538385
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9980059820538385
28,0.0009970089730807579
29,0.9995003747189608
30,0.9990014977533699
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.49987509367974015
5,0.9990014977533699
6,0.9980059820538385
7,0.9980059820538385
8,0.4999375234287143
9,0.9980059820538385
10,0.9990014977533699
11,0.9990014977533699
12,0.9993339993339992
13,0.9995003747189608
14,0.9980059820538385
15,0.9996002398560864
16,0.9996668332500417
17,0.000333000333000333
18,0.0009970089730807579
19,0.9997144081108097
20,0.9980059820538385
21,0.0004992511233150274
22,0.9980059820538385
23,0.9980059820538385
24,0.9997500937148568
25,0.9997778518271686
26,0.6663336663336663
27,0.0004992511233150274
28,0.9980059820538385
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.49987509367974015
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.9980059820538385
10,0.9993339993339992
11,0.42853062973011563
12,0.9980059820538385
13,0.9995003747189608
14,0.9996002398560864
15,0.9980059820538385
16,0.9996668332500417
17,0.0002498126405196103
18,0.9990014977533699
19,0.9993339993339992
20,0.9995003747189608
21,0.9997144081108097
22,0.0009970089730807579
23,0.9997500937148568
24,0.9996002398560864
25,0.9997778518271686
26,0.9998000599820054
27,0.9998182313914387
28,0.9998333749895859
29,0.9998461893409213
30,0.9996668332500417
0,0.0
1,0.0
2,0.9980059820538385
3,0.0004992511233150274
4,0.0009970089730807579
5,0.0009970089730807579
6,0.6663336663336663
7,0.9980059820538385
8,0.9990014977533699
9,0.0009970089730807579
10,0.5999200239928022
11,0.25006245316012987
12,0.0009970089730807579
13,0.0009970089730807579
14,0.9993339993339992
15,0.9995003747189608
16,0.0009970089730807579
17,0.0009970089730807579
18,0.0009970089730807579
19,0.4997503744383424
20,0.0009970089730807579
21,0.2000799520287827
22,0.9996002398560864
23,0.9996668332500417
24,0.0009970089730807579
25,0.0009970089730807579
26,0.4997503744383424
27,0.6663336663336663
28,0.9997144081108097
29,0.9980059820538385
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.0009970089730807579
7,0.9990014977533699
8,0.9980059820538385
9,0.9993339993339992
10,0.9995003747189608
11,0.4997503744383424
12,0.9996002398560864
13,0.9996668332500417
14,0.0001427959445951735
15,0.0009970089730807579
16,0.0009970089730807579
17,0.0009970089730807579
18,0.0009970089730807579
19,0.0004992511233150274
20,0.5713265743252892
21,0.9980059820538385
22,0.33333333333333326
23,0.0009970089730807579
24,0.9980059820538385
25,0.9980059820538385
26,0.9990014977533699
27,0.9980059820538385
28,0.9990014977533699
29,0.9993339993339992
30,0.9995003747189608
0,0.0
1,0.0
2,0.4997503744383424
3,0.33333333333333326
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.9993339993339992
9,0.9995003747189608
10,0.9996002398560864
11,0.33333333333333326
12,0.0009970089730807579
13,0.9980059820538385
14,0.4997503744383424
15,0.9990014977533699
16,0.9993339993339992
17,0.9995003747189608
18,0.9980059820538385
19,0.9996668332500417
20,0.9996002398560864
21,0.9996668332500417
22,0.9980059820538385
23,0.9997144081108097
24,0.9997500937148568
25,0.9980059820538385
26,0.9997144081108097
27,0.9997500937148568
28,0.00011107408641563923
29,0.9990014977533699
30,0.9997778518271686
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.9995003747189608
7,0.9996002398560864
8,0.9980059820538385
9,0.0001665833749791771
10,0.9980059820538385
11,0.9997144081108097
12,0.00012495314257153568
13,0.11118516050205486
14,0.9980059820538385
15,0.0009970089730807579
16,0.9980059820538385
17,0.0009970089730807579
18,0.9990014977533699
19,0.9993339993339992
20,0.9995003747189608
21,0.0009970089730807579
22,0.9980059820538385
23,0.0009970089730807579
24,0.0009970089730807579
25,0.0009970089730807579
26,0.9996002398560864
27,0.0009970089730807579
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9996668332500417
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.0004992511233150274
5,0.9980059820538385
6,0.9980059820538385
7,0.0009970089730807579
8,0.9980059820538385
9,0.9990014977533699
10,0.9993339993339992
11,0.9995003747189608
12,0.0001998800719568259
13,0.4997503744383424
14,0.8330834582708646
15,0.0009970089730807579
16,0.0009970089730807579
17,0.9990014977533699
18,0.9993339993339992
19,0.0009970089730807579
20,0.0009970089730807579
21,0.9980059820538385
22,0.0009970089730807579
23,0.9995003747189608
24,0.9980059820538385
25,0.9996002398560864
26,0.6663336663336663
27,0.0004992511233150274
28,0.0004992511233150274
29,0.9996668332500417
30,0.9997144081108097
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.0009970089730807579
6,0.4997503744383424
7,0.9990014977533699
8,0.9980059820538385
9,0.000333000333000333
10,0.9980059820538385
11,0.0002498126405196103
12,0.000333000333000333
13,0.9990014977533699
14,0.9995003747189608
15,0.9980059820538385
16,0.9990014977533699
17,0.7997201678992605
18,0.9980059820538385
19,0.7496877341993504
20,0.0009970089730807579
21,0.0009970089730807579
22,0.9996002398560864
23,0.0009970089730807579
24,0.9980059820538385
25,0.9980059820538385
26,0.9996668332500417
27,0.0004992511233150274
28,0.7998600419874037
29,0.9980059820538385
30,0.9980059820538385
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.6663336663336663
6,0.9990014977533699
7,0.42853062973011563
8,0.9993339993339992
9,0.9980059820538385
10,0.9995003747189608
11,0.9980059820538385
12,0.9996002398560864
13,0.9980059820538385
14,0.9980059820538385
15,0.9990014977533699
16,0.9996668332500417
17,0.9993339993339992
18,0.9997144081108097
19,0.9995003747189608
20,0.9996002398560864
21,0.9997500937148568
22,0.9997778518271686
23,0.9996668332500417
24,0.9998000599820054
25,0.9998182313914387
26,0.9993339993339992
27,0.9990014977533699
28,0.9998333749895859
29,0.9980059820538385
30,0.9998461893409213
0,0.0
1,0.0
2,0.9980059820538385
3,0.6663336663336663
4,0.25006245316012987
5,0.0004992511233150274
6,0.9980059820538385
7,0.9980059820538385
8,0.0009970089730807579
9,0.9980059820538385
10,0.0004992511233150274
11,0.4997503744383424
12,0.9990014977533699
13,0.4997503744383424
14,0.9980059820538385
15,0.9990014977533699
16,0.9980059820538385
17,0.000333000333000333
18,0.9993339993339992
19,0.9995003747189608
20,0.6663336663336663
21,0.9996002398560864
22,0.9990014977533699
23,0.9980059820538385
24,0.9993339993339992
25,0.7496877341993504
26,0.9993339993339992
27,0.9996668332500417
28,0.9995003747189608
29,0.0009970089730807579
30,0.9997144081108097
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9995004995004996
4,0.0
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.9993339993339992
10,0.0009970089730807579
11,0.9990014977533699
12,0.4997503744383424
13,0.9995003747189608
14,0.9996002398560864
15,0.000333000333000333
16,0.9996668332500417
17,0.6663336663336663
18,0.9997144081108097
19,0.9993339993339992
20,0.0009970089730807579
21,0.00012495314257153568
22,0.9995003747189608
23,0.0009970089730807579
24,0.0009970089730807579
25,0.9980059820538385
26,0.9996002398560864
27,0.0009970089730807579
28,0.9996668332500417
29,0.0009970089730807579
30,0.9997144081108097
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.9993339993339992
9,0.0002498126405196103
10,0.9980059820538385
11,0.9996002398560864
12,0.0009970089730807579
13,0.9995003747189608
14,0.14293874053976866
15,0.9996002398560864
16,0.9996668332500417
17,0.0001427959445951735
18,0.9980059820538385
19,0.9980059820538385
20,0.4997503744383424
21,0.7776296789958903
22,0.0004992511233150274
23,0.0004992511233150274
24,0.0004992511233150274
25,0.0004992511233150274
26,0.0004992511233150274
27,0.9980059820538385
28,0.9996668332500417
29,0.33333333333333326
30,0.8570306362922231
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.49987509367974015
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.4999375234287143
9,0.9990014977533699
10,0.9993339993339992
11,0.9993339993339992
12,0.9995003747189608
13,0.9995003747189608
14,0.9996002398560864
15,0.0009970089730807579
16,0.9996002398560864
17,0.9996668332500417
18,0.9997144081108097
19,0.9997500937148568
20,0.0009970089730807579
21,0.9997778518271686
22,0.9998000599820054
23,0.9980059820538385
24,0.9996668332500417
25,0.0009970089730807579
26,0.6663336663336663
27,0.9980059820538385
28,0.9980059820538385
29,0.9998182313914387
30,0.9998333749895859
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.9993339993339992
7,0.9990014977533699
8,0.9995003747189608
9,0.9993339993339992
10,0.9996002398560864
11,0.9995003747189608
12,0.0001998800719568259
13,0.9980059820538385
14,0.9980059820538385
15,0.9995003747189608
16,0.0004992511233150274
17,0.7998600419874037
18,0.9996668332500417
19,0.9996002398560864
20,0.9997144081108097
21,0.9980059820538385
22,0.9980059820538385
23,0.9996668332500417
24,0.9980059820538385
25,0.9997144081108097
26,0.9997500937148568
27,0.00011107408641563923
28,0.9997500937148568
29,0.0009970089730807579
30,0.9997778518271686
0,0.0
1,0.9990019960079839
2,0.0
3,0.6663336663336663
4,0.9980059820538385
5,0.9990014977533699
6,0.9993339993339992
7,0.9995003747189608
8,0.9996002398560864
9,0.6665555925802511
10,0.9996668332500417
11,0.9997144081108097
12,0.9980059820538385
13,0.9980059820538385
14,0.9997500937148568
15,0.0009970089730807579
16,0.9980059820538385
17,0.9980059820538385
18,0.9990014977533699
19,0.9993339993339992
20,0.9997778518271686
21,0.0004992511233150274
22,0.0009970089730807579
23,0.9990014977533699
24,0.9993339993339992
25,0.9998000599820054
26,0.9998182313914387
27,0.6663336663336663
28,0.9995003747189608
29,0.4997503744383424
30,0.9998333749895859
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.0009970089730807579
5,0.6663336663336663
6,0.9980059820538385
7,0.0009970089730807579
8,0.6665000832916875
9,0.9990014977533699
10,0.0009970089730807579
11,0.7498438085717856
12,0.0009970089730807579
13,0.9993339993339992
14,0.0009970089730807579
15,0.9980059820538385
16,0.9980059820538385
17,0.9995003747189608
18,0.0004992511233150274
19,0.0004992511233150274
20,0.9980059820538385
21,0.9980059820538385
22,0.0004992511233150274
23,0.9980059820538385
24,0.9990014977533699
25,0.0009970089730807579
26,0.9980059820538385
27,0.0004992511233150274
28,0.0004992511233150274
29,0.9996002398560864
30,0.9993339993339992
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.9980059820538385
7,0.9995003747189608
8,0.0001998800719568259
9,0.9980059820538385
10,0.0009970089730807579
11,0.0009970089730807579
12,0.0009970089730807579
13,0.0009970089730807579
14,0.9980059820538385
15,0.9980059820538385
16,0.4997503744383424
17,0.9990014977533699
18,0.9996002398560864
19,0.9996668332500417
20,0.000333000333000333
21,0.9980059820538385
22,0.7496877341993504
23,0.9990014977533699
24,0.9997144081108097
25,0.9997500937148568
26,0.4997503744383424
27,0.9995003747189608
28,0.9980059820538385
29,0.7496877341993504
30,0.9997778518271686
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9980059820538385
5,0.5998400959424345
6,0.9980059820538385
7,0.9993339993339992
8,0.9980059820538385
9,0.9995003747189608
10,0.9980059820538385
11,0.9990014977533699
12,0.0004992511233150274
13,0.9993339993339992
14,0.9980059820538385
15,0.0009970089730807579
16,0.8330834582708646
17,0.0009970089730807579
18,0.0009970089730807579
19,0.0009970089730807579
20,0.9980059820538385
21,0.9995003747189608
22,0.9996002398560864
23,0.9980059820538385
24,0.9996668332500417
25,0.9997144081108097
26,0.0009970089730807579
27,0.9980059820538385
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.9980059820538385
7,0.9993339993339992
8,0.0009970089730807579
9,0.9995003747189608
10,0.9995003747189608
11,0.9980059820538385
12,0.9993339993339992
13,0.9995003747189608
14,0.0004992511233150274
15,0.2000399880035989
16,0.9996002398560864
17,0.9996002398560864
18,0.9996668332500417
19,0.0009970089730807579
20,0.9996668332500417
21,0.0009970089730807579
22,0.9980059820538385
23,0.0001427959445951735
24,0.0009970089730807579
25,0.9980059820538385
26,0.9997144081108097
27,0.9990014977533699
28,0.9980059820538385
29,0.0009970089730807579
30,0.4997503744383424
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.0009970089730807579
5,0.9980059820538385
6,0.9990014977533699
7,0.0009970089730807579
8,0.9993339993339992
9,0.4997503744383424
10,0.3999600239856086
11,0.9995003747189608
12,0.9980059820538385
13,0.9980059820538385
14,0.0009970089730807579
15,0.4997503744383424
16,0.6663336663336663
17,0.0009970089730807579
18,0.0009970089730807579
19,0.0009970089730807579
20,0.0009970089730807579
21,0.0004992511233150274
22,0.0009970089730807579
23,0.9996002398560864
24,0.6663336663336663
25,0.9996668332500417
26,0.9997144081108097
27,0.0009970089730807579
28,0.16674995835415624
29,0.0009970089730807579
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.49987509367974015
5,0.9990014977533699
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.9995003747189608
10,0.7141225189204627
11,0.0009970089730807579
12,0.9993339993339992
13,0.9996002398560864
14,0.9996668332500417
15,0.9995003747189608
16,0.4997503744383424
17,0.9997144081108097
18,0.9996002398560864
19,0.9996668332500417
20,0.9997144081108097
21,0.9997500937148568
22,0.6663336663336663
23,0.9997500937148568
24,0.9980059820538385
25,0.9997778518271686
26,0.00011107408641563923
27,0.9998000599820054
28,0.9980059820538385
29,0.9980059820538385
30,0.9980059820538385
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.3999600239856086
6,0.9980059820538385
7,0.0004992511233150274
8,0.9980059820538385
9,0.9993339993339992
10,0.0009970089730807579
11,0.0009970089730807579
12,0.9990014977533699
13,0.9993339993339992
14,0.9995003747189608
15,0.9990014977533699
16,0.9995003747189608
17,0.9996002398560864
18,0.9996668332500417
19,0.9997144081108097
20,0.9980059820538385
21,0.0009970089730807579
22,0.9993339993339992
23,0.9997500937148568
24,0.9997778518271686
25,0.0009970089730807579
26,0.4997503744383424
27,0.9995003747189608
28,0.9996002398560864
29,0.9998000599820054
30,0.9998182313914387
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9990014977533699
7,0.9980059820538385
8,0.000333000333000333
9,0.9993339993339992
10,0.9995003747189608
11,0.9990014977533699
12,0.9993339993339992
13,0.9995003747189608
14,0.9996002398560864
15,0.9980059820538385
16,0.0009970089730807579
17,0.9996668332500417
18,0.0001998800719568259
19,0.8330834582708646
20,0.0009970089730807579
21,0.9990014977533699
22,0.9997144081108097
23,0.9980059820538385
24,0.1250780957141072
25,0.9980059820538385
26,0.9993339993339992
27,0.9997500937148568
28,0.0004992511233150274
29,0.0004992511233150274
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.0
3,0.33333333333333326
4,0.9980059820538385
5,0.9980059820538385
6,0.9980059820538385
7,0.9980059820538385
8,0.9980059820538385
9,0.9990014977533699
10,0.000333000333000333
11,0.9990014977533699
12,0.7496877341993504
13,0.9980059820538385
14,0.0004992511233150274
15,0.28573468513494216
16,0.0009970089730807579
17,0.0004992511233150274
18,0.9990014977533699
19,0.0004992511233150274
20,0.0009970089730807579
21,0.0004992511233150274
22,0.9993339993339992
23,0.0004992511233150274
24,0.0004992511233150274
25,0.9990014977533699
26,0.9995003747189608
27,0.9995003747189608
28,0.25006245316012987
29,0.0004992511233150274
30,0.15388756440821347
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.0
5,0.9980059820538385
6,0.9980059820538385
7,0.9980059820538385
8,0.9996002398560864
9,0.9980059820538385
10,0.9996668332500417
11,0.9990014977533699
12,0.9980059820538385
13,0.0009970089730807579
14,0.9990014977533699
15,0.9993339993339992
16,0.9997144081108097
17,0.9995003747189608
18,0.9997500937148568
19,0.9997778518271686
20,0.0009970089730807579
21,0.9996002398560864
22,0.9998000599820054
23,0.9980059820538385
24,0.9990014977533699
25,0.9998182313914387
26,0.0004992511233150274
27,0.9998333749895859
28,0.9980059820538385
29,0.9998461893409213
30,0.9998571734628293
0,0.0
1,0.9990019960079839
2,0.0
3,0.4997503744383424
4,0.9980059820538385
5,0.0009970089730807579
6,0.49987509367974015
7,0.9980059820538385
8,0.3333333333333333
9,0.9980059820538385
10,0.9980059820538385
11,0.9990014977533699
12,0.9990014977533699
13,0.9990014977533699
14,0.9993339993339992
15,0.9990014977533699
16,0.9995003747189608
17,0.9993339993339992
18,0.9996002398560864
19,0.9993339993339992
20,0.9995003747189608
21,0.0004992511233150274
22,0.9996668332500417
23,0.9997144081108097
24,0.9980059820538385
25,0.9997500937148568
26,0.9997778518271686
27,0.0009970089730807579
28,0.9990014977533699
29,0.9996002398560864
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.25006245316012987
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9990014977533699
9,0.9980059820538385
10,0.9980059820538385
11,0.9990014977533699
12,0.9993339993339992
13,0.0009970089730807579
14,0.4997503744383424
15,0.9993339993339992
16,0.9995003747189608
17,0.9996002398560864
18,0.9995003747189608
19,0.9990014977533699
20,0.9996668332500417
21,0.9997144081108097
22,0.9993339993339992
23,0.9996002398560864
24,0.9997500937148568
25,0.9980059820538385
26,0.9996668332500417
27,0.9997144081108097
28,0.9990014977533699
29,0.9997778518271686
30,0.9998000599820054
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.4997503744383424
5,0.33333333333333326
6,0.49987509367974015
7,0.9990014977533699
8,0.0004992511233150274
9,0.0004992511233150274
10,0.0004992511233150274
11,0.9993339993339992
12,0.0004992511233150274
13,0.7776296789958903
14,0.9990014977533699
15,0.7271653185494864
16,0.9997144081108097
17,0.9997500937148568
18,0.9995003747189608
19,0.9980059820538385
20,0.9997778518271686
21,0.9998000599820054
22,0.9990014977533699
23,0.9996002398560864
24,0.9998182313914387
25,0.9998333749895859
26,0.9993339993339992
27,0.9980059820538385
28,0.9996668332500417
29,0.9995003747189608
30,0.9998461893409213
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.000333000333000333
5,0.7496877341993504
6,0.0009970089730807579
7,0.9980059820538385
8,0.0009970089730807579
9,0.0009970089730807579
10,0.8747969511433212
11,0.0009970089730807579
12,0.9990014977533699
13,0.11118516050205486
14,0.0009970089730807579
15,0.4997503744383424
16,0.0009970089730807579
17,0.9993339993339992
18,0.9980059820538385
19,0.9995003747189608
20,0.0009970089730807579
21,0.9980059820538385
22,0.9996002398560864
23,0.9996668332500417
24,0.0009970089730807579
25,0.9980059820538385
26,0.9990014977533699
27,0.0009970089730807579
28,0.9997144081108097
29,0.9997500937148568
30,0.9980059820538385
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.7496877341993504
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.9980059820538385
9,0.9993339993339992
10,0.9995003747189608
11,0.9990014977533699
12,0.9993339993339992
13,0.9995003747189608
14,0.9996002398560864
15,0.9996002398560864
16,0.9996668332500417
17,0.9997144081108097
18,0.9997500937148568
19,0.9980059820538385
20,0.9996668332500417
21,0.9990014977533699
22,0.9996002398560864
23,0.00011107408641563923
24,0.0009970089730807579
25,0.9980059820538385
26,0.09097518858493137
27,0.0009970089730807579
28,0.33333333333333326
29,0.9995003747189608
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.0009970089730807579
5,0.9990014977533699
6,0.9993339993339992
7,0.0002498126405196103
8,0.7997201678992605
9,0.3333333333333333
10,0.4997503744383424
11,0.6663336663336663
12,0.16674995835415624
13,0.9980059820538385
14,0.9980059820538385
15,0.0009970089730807579
16,0.0004992511233150274
17,0.9980059820538385
18,0.0009970089730807579
19,0.9990014977533699
20,0.2000799520287827
21,0.0004992511233150274
22,0.9993339993339992
23,0.0009970089730807579
24,0.9995003747189608
25,0.9996002398560864
26,0.9996668332500417
27,0.9997144081108097
28,0.9997500937148568
29,0.0004992511233150274
30,0.0004992511233150274
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.33333333333333326
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9990014977533699
9,0.4444074197489726
10,0.9980059820538385
11,0.9995003747189608
12,0.9996002398560864
13,0.9993339993339992
14,0.9996002398560864
15,0.9996668332500417
16,0.9995003747189608
17,0.0009970089730807579
18,0.9997144081108097
19,0.9996002398560864
20,0.9980059820538385
21,0.33333333333333326
22,0.9997500937148568
23,0.9990014977533699
24,0.9997778518271686
25,0.9998000599820054
26,0.9998182313914387
27,0.9980059820538385
28,0.49987509367974015
29,0.9998333749895859
30,0.9993339993339992
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.0004992511233150274
7,0.9980059820538385
8,0.0004992511233150274
9,0.9993339993339992
10,0.9995003747189608
11,0.9996002398560864
12,0.0009970089730807579
13,0.9996668332500417
14,0.9980059820538385
15,0.9997144081108097
16,0.9997500937148568
17,0.9997778518271686
18,0.6663336663336663
19,0.9998000599820054
20,0.9990014977533699
21,0.9980059820538385
22,0.9998182313914387
23,0.9993339993339992
24,0.9995003747189608
25,0.7997201678992605
26,0.33333333333333326
27,0.9998333749895859
28,0.9998461893409213
29,0.9996002398560864
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.0004992511233150274
5,0.9980059820538385
6,0.9993339993339992
7,0.9990014977533699
8,0.9980059820538385
9,0.9980059820538385
10,0.9980059820538385
11,0.9990014977533699
12,0.9995003747189608
13,0.9990014977533699
14,0.9990014977533699
15,0.0009970089730807579
16,0.0009970089730807579
17,0.9993339993339992
18,0.9996002398560864
19,0.9993339993339992
20,0.9993339993339992
21,0.9995003747189608
22,0.00012495314257153568
23,0.0009970089730807579
24,0.9996668332500417
25,0.0001427959445951735
26,0.9996002398560864
27,0.9980059820538385
28,0.0002498126405196103
29,0.9996668332500417
30,0.9997144081108097
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.0004992511233150274
8,0.6663336663336663
9,0.0004992511233150274
10,0.9993339993339992
11,0.0009970089730807579
12,0.0009970089730807579
13,0.9995003747189608
14,0.16674995835415624
15,0.0009970089730807579
16,0.9996002398560864
17,0.0009970089730807579
18,0.0009970089730807579
19,0.9996668332500417
20,0.9997144081108097
21,0.25006245316012987
22,0.9980059820538385
23,0.4997503744383424
24,0.0009970089730807579
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9997500937148568
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.4997503744383424
5,0.33333333333333326
6,0.0004992511233150274
7,0.9980059820538385
8,0.0009970089730807579
9,0.9980059820538385
10,0.0009970089730807579
11,0.0009970089730807579
12,0.0004992511233150274
13,0.25006245316012987
14,0.4997503744383424
15,0.9980059820538385
16,0.0009970089730807579
17,0.9990014977533699
18,0.0009970089730807579
19,0.4997503744383424
20,0.33333333333333326
21,0.49987509367974015
22,0.9993339993339992
23,0.9995003747189608
24,0.0004992511233150274
25,0.0009970089730807579
26,0.6663336663336663
27,0.9980059820538385
28,0.0004992511233150274
29,0.0009970089730807579
30,0.9990014977533699
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.25006245316012987
5,0.9990014977533699
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.9995003747189608
10,0.0002498126405196103
11,0.9980059820538385
12,0.0004992511233150274
13,0.9995003747189608
14,0.9996002398560864
15,0.33333333333333326
16,0.9996002398560864
17,0.9996668332500417
18,0.9997144081108097
19,0.9996668332500417
20,0.0001427959445951735
21,0.5998400959424345
22,0.9990014977533699
23,0.9997500937148568
24,0.8747969511433212
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9997778518271686
28,0.0009970089730807579
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.0009970089730807579
4,0.9990014977533699
5,0.2000799520287827
6,0.0009970089730807579
7,0.9980059820538385
8,0.9990014977533699
9,0.4997503744383424
10,0.9980059820538385
11,0.9993339993339992
12,0.9995003747189608
13,0.9996002398560864
14,0.000333000333000333
15,0.7496877341993504
16,0.4997503744383424
17,0.9996668332500417
18,0.9997144081108097
19,0.6362810142688358
20,0.9997500937148568
21,0.0009970089730807579
22,0.9997778518271686
23,0.0009970089730807579
24,0.33333333333333326
25,0.9998000599820054
26,0.49987509367974015
27,0.0004992511233150274
28,0.9980059820538385
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9990019960079839
4,0.9990019960079839
5,0.9995004995004996
6,0.0
7,0.4997503744383424
8,0.9993339993339992
9,0.6663336663336663
10,0.9990014977533699
11,0.0009970089730807579
12,0.9993339993339992
13,0.9980059820538385
14,0.0002498126405196103
15,0.0004992511233150274
16,0.7141225189204627
17,0.9995003747189608
18,0.9996002398560864
19,0.9996668332500417
20,0.0004992511233150274
21,0.0004992511233150274
22,0.9997144081108097
23,0.9980059820538385
24,0.0004992511233150274
25,0.9997500937148568
26,0.2000799520287827
27,0.22225924691769408
28,0.9980059820538385
29,0.9997778518271686
30,0.9990014977533699
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9990014977533699
7,0.9993339993339992
8,0.9993339993339992
9,0.9995003747189608
10,0.9996002398560864
11,0.9996668332500417
12,0.9980059820538385
13,0.0002498126405196103
14,0.7997201678992605
15,0.0001427959445951735
16,0.9990014977533699
17,0.9993339993339992
18,0.9980059820538385
19,0.0009970089730807579
20,0.8330834582708646
21,0.0009970089730807579
22,0.9997500937148568
23,0.9995003747189608
24,0.9980059820538385
25,0.9996002398560864
26,0.9997778518271686
27,0.9998000599820054
28,0.9996668332500417
29,0.9997144081108097
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.0004992511233150274
4,0.9980059820538385
5,0.9980059820538385
6,0.49987509367974015
7,0.0009970089730807579
8,0.6663336663336663
9,0.9990014977533699
10,0.9990014977533699
11,0.9993339993339992
12,0.9993339993339992
13,0.9995003747189608
14,0.0009970089730807579
15,0.9996002398560864
16,0.0009970089730807579
17,0.0009970089730807579
18,0.9996668332500417
19,0.0009970089730807579
20,0.8569184635156362
21,0.9980059820538385
22,0.9995003747189608
23,0.0009970089730807579
24,0.0009970089730807579
25,0.4997503744383424
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9997144081108097
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.9990014977533699
6,0.0009970089730807579
7,0.9980059820538385
8,0.9980059820538385
9,0.9990014977533699
10,0.9993339993339992
11,0.4997503744383424
12,0.9995003747189608
13,0.0004992511233150274
14,0.9980059820538385
15,0.9996002398560864
16,0.0009970089730807579
17,0.0004992511233150274
18,0.6663336663336663
19,0.9996668332500417
20,0.9993339993339992
21,0.9997144081108097
22,0.9997500937148568
23,0.9997778518271686
24,0.9980059820538385
25,0.9995003747189608
26,0.9996002398560864
27,0.9996668332500417
28,0.0009970089730807579
29,0.9998000599820054
30,0.4997503744383424
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9990014977533699
8,0.9980059820538385
9,0.9980059820538385
10,0.9990014977533699
11,0.9993339993339992
12,0.9993339993339992
13,0.9980059820538385
14,0.9995003747189608
15,0.9993339993339992
16,0.9980059820538385
17,0.9996002398560864
18,0.9995003747189608
19,0.0004992511233150274
20,0.9996002398560864
21,0.9996668332500417
22,0.9996668332500417
23,0.9997144081108097
24,0.9980059820538385
25,0.9997144081108097
26,0.9990014977533699
27,0.0009970089730807579
28,0.9997500937148568
29,0.0004992511233150274
30,0.9997500937148568
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.0009970089730807579
5,0.9980059820538385
6,0.9990014977533699
7,0.9990014977533699
8,0.4997503744383424
9,0.9993339993339992
10,0.9993339993339992
11,0.9995003747189608
12,0.33333333333333326
13,0.9996002398560864
14,0.9996668332500417
15,0.9980059820538385
16,0.9997144081108097
17,0.9997500937148568
18,0.9997778518271686
19,0.9980059820538385
20,0.9995003747189608
21,0.9998000599820054
22,0.9996002398560864
23,0.9996668332500417
24,0.9998182313914387
25,0.9998333749895859
26,0.9998461893409213
27,0.9998571734628293
28,0.9997144081108097
29,0.9997500937148568
30,0.49987509367974015
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.49987509367974015
5,0.9980059820538385
6,0.9993339993339992
7,0.9995003747189608
8,0.9990014977533699
9,0.9980059820538385
10,0.9990014977533699
11,0.9996002398560864
12,0.9980059820538385
13,0.0009970089730807579
14,0.8330834582708646
15,0.9980059820538385
16,0.9993339993339992
17,0.9980059820538385
18,0.9995003747189608
19,0.9980059820538385
20,0.0001998800719568259
21,0.9996002398560864
22,0.000333000333000333
23,0.7496877341993504
24,0.9996668332500417
25,0.0009970089730807579
26,0.9997144081108097
27,0.9997500937148568
28,0.00011107408641563923
29,0.9990014977533699
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9990019960079839
4,0.0
5,0.9990014977533699
6,0.9993339993339992
7,0.9995003747189608
8,0.0009970089730807579
9,0.9980059820538385
10,0.9996002398560864
11,0.9990014977533699
12,0.9996668332500417
13,0.0009970089730807579
14,0.9980059820538385
15,0.9980059820538385
16,0.9990014977533699
17,0.9990014977533699
18,0.9993339993339992
19,0.9995003747189608
20,0.25006245316012987
21,0.9997144081108097
22,0.9997500937148568
23,0.9997778518271686
24,0.0009970089730807579
25,0.9998000599820054
26,0.9996002398560864
27,0.000333000333000333
28,0.9996668332500417
29,0.9997144081108097
30,0.9998182313914387
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9993339993339992
5,0.9995003747189608
6,0.0001998800719568259
7,0.7141225189204627
8,0.9995003747189608
9,0.9980059820538385
10,0.0009970089730807579
11,0.0001998800719568259
12,0.9980059820538385
13,0.9980059820538385
14,0.9980059820538385
15,0.9990014977533699
16,0.0001665833749791771
17,0.9993339993339992
18,0.8569184635156362
19,0.0009970089730807579
20,0.9980059820538385
21,0.9980059820538385
22,0.0009970089730807579
23,0.0009970089730807579
24,0.9990014977533699
25,0.9980059820538385
26,0.0009970089730807579
27,0.9995003747189608
28,0.0009970089730807579
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.0009970089730807579
3,0.33333333333333326
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9990014977533699
8,0.9993339993339992
9,0.9995003747189608
10,0.8569184635156362
11,0.9980059820538385
12,0.0009970089730807579
13,0.9993339993339992
14,0.9996002398560864
15,0.0001665833749791771
16,0.8569184635156362
17,0.9980059820538385
18,0.0009970089730807579
19,0.9995003747189608
20,0.0009970089730807579
21,0.9990014977533699
22,0.9980059820538385
23,0.0004992511233150274
24,0.0009970089730807579
25,0.9990014977533699
26,0.9996002398560864
27,0.9996668332500417
28,0.0009970089730807579
29,0.9980059820538385
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.33333333333333326
4,0.9980059820538385
5,0.9980059820538385
6,0.9980059820538385
7,0.9993339993339992
8,0.0002498126405196103
9,0.9990014977533699
10,0.9980059820538385
11,0.0009970089730807579
12,0.0009970089730807579
13,0.9996002398560864
14,0.9990014977533699
15,0.9993339993339992
16,0.9980059820538385
17,0.9995003747189608
18,0.0009970089730807579
19,0.9996668332500417
20,0.9997144081108097
21,0.9993339993339992
22,0.9997500937148568
23,0.9997778518271686
24,0.9998000599820054
25,0.9996002398560864
26,0.733253349330134
27,0.9990014977533699
28,0.9980059820538385
29,0.9980059820538385
30,0.9998182313914387
0,0.0
1,0.0
2,0.9980059820538385
3,0.0004992511233150274
4,0.9980059820538385
5,0.9980059820538385
6,0.9993339993339992
7,0.0004992511233150274
8,0.9980059820538385
9,0.9996002398560864
10,0.699890032990103
11,0.0009970089730807579
12,0.9990014977533699
13,0.9993339993339992
14,0.9996668332500417
15,0.0009970089730807579
16,0.9980059820538385
17,0.9997144081108097
18,0.9997500937148568
19,0.9980059820538385
20,0.9990014977533699
21,0.9997778518271686
22,0.0009970089730807579
23,0.9993339993339992
24,0.0009970089730807579
25,0.9980059820538385
26,0.4997503744383424
27,0.9998000599820054
28,0.9998182313914387
29,0.9998333749895859
30,0.9990014977533699
0,0.0
1,0.9990019960079839
2,0.0
3,0.33333333333333326
4,0.4997503744383424
5,0.0009970089730807579
6,0.6663336663336663
7,0.0009970089730807579
8,0.0009970089730807579
9,0.0009970089730807579
10,0.9980059820538385
11,0.9980059820538385
12,0.0009970089730807579
13,0.0009970089730807579
14,0.9980059820538385
15,0.9990014977533699
16,0.4997503744383424
17,0.0009970089730807579
18,0.9980059820538385
19,0.9990014977533699
20,0.0009970089730807579
21,0.9980059820538385
22,0.9993339993339992
23,0.0009970089730807579
24,0.0009970089730807579
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9995003747189608
28,0.0009970089730807579
29,0.0009970089730807579
30,0.06255077173030056
0,0.0
1,0.0
2,0.4997503744383424
3,0.33333333333333326
4,0.9980059820538385
5,0.9990014977533699
6,0.9993339993339992
7,0.0009970089730807579
8,0.9980059820538385
9,0.9995003747189608
10,0.9980059820538385
11,0.9980059820538385
12,0.9996002398560864
13,0.9996668332500417
14,0.0009970089730807579
15,0.9980059820538385
16,0.9993339993339992
17,0.0009970089730807579
18,0.9997500937148568
19,0.9997144081108097
20,0.9990014977533699
21,0.9993339993339992
22,0.9997500937148568
23,0.0009970089730807579
24,0.9997778518271686
25,0.9998000599820054
26,0.9998182313914387
27,0.9995003747189608
28,0.9998333749895859
29,0.9998461893409213
30,0.9998571734628293
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.49987509367974015
5,0.9980059820538385
6,0.0004992511233150274
7,0.9990014977533699
8,0.9980059820538385
9,0.9993339993339992
10,0.9990014977533699
11,0.9990014977533699
12,0.9995003747189608
13,0.9993339993339992
14,0.9980059820538385
15,0.9996002398560864
16,0.9993339993339992
17,0.9995003747189608
18,0.0009970089730807579
19,0.9990014977533699
20,0.9996668332500417
21,0.9996002398560864
22,0.9996668332500417
23,0.9997144081108097
24,0.7496877341993504
25,0.9997144081108097
26,0.0009970089730807579
27,0.000333000333000333
28,0.0009970089730807579
29,0.9997500937148568
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.000333000333000333
7,0.7496877341993504
8,0.9980059820538385
9,0.9990014977533699
10,0.2000799520287827
11,0.0009970089730807579
12,0.9990014977533699
13,0.9993339993339992
14,0.9980059820538385
15,0.9995003747189608
16,0.000333000333000333
17,0.9980059820538385
18,0.0009970089730807579
19,0.9990014977533699
20,0.0009970089730807579
21,0.9993339993339992
22,0.0009970089730807579
23,0.9980059820538385
24,0.9996002398560864
25,0.9996668332500417
26,0.9980059820538385
27,0.0009970089730807579
28,0.0001998800719568259
29,0.9997144081108097
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.9997501249375313
5,0.9998000799680129
6,0.0
7,0.9980059820538385
8,0.9996002398560864
9,0.4997503744383424
10,0.9980059820538385
11,0.9990014977533699
12,0.9980059820538385
13,0.9993339993339992
14,0.9990014977533699
15,0.9995003747189608
16,0.0001998800719568259
17,0.9996668332500417
18,0.9997144081108097
19,0.9980059820538385
20,0.9980059820538385
21,0.9996668332500417
22,0.9997144081108097
23,0.9993339993339992
24,0.0009970089730807579
25,0.9997500937148568
26,0.9997778518271686
27,0.9998000599820054
28,0.9998182313914387
29,0.9998333749895859
30,0.9995003747189608
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9993339993339992
5,0.0009970089730807579
6,0.9980059820538385
7,0.9980059820538385
8,0.9980059820538385
9,0.9990014977533699
10,0.9990014977533699
11,0.9993339993339992
12,0.9993339993339992
13,0.9995003747189608
14,0.9996002398560864
15,0.9996668332500417
16,0.9997144081108097
17,0.9997500937148568
18,0.9995003747189608
19,0.0002498126405196103
20,0.7997201678992605
21,0.0009970089730807579
22,0.0009970089730807579
23,0.0009970089730807579
24,0.9980059820538385
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9997778518271686
28,0.0009970089730807579
29,0.9990014977533699
30,0.9998000599820054
0,0.0
1,0.0
2,0.9980059820538385
3,0.0009970089730807579
4,0.9980059820538385
5,0.9990014977533699
6,0.0009970089730807579
7,0.9980059820538385
8,0.9993339993339992
9,0.25006245316012987
10,0.9995003747189608
11,0.9980059820538385
12,0.9990014977533699
13,0.9990014977533699
14,0.9993339993339992
15,0.4997503744383424
16,0.9995003747189608
17,0.9980059820538385
18,0.9996002398560864
19,0.9996002398560864
20,0.33333333333333326
21,0.9996668332500417
22,0.9997144081108097
23,0.9997500937148568
24,0.0009970089730807579
25,0.2500312382856429
26,0.5998400959424345
27,0.9997778518271686
28,0.9998000599820054
29,0.9996668332500417
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.0009970089730807579
7,0.9980059820538385
8,0.0009970089730807579
9,0.9993339993339992
10,0.4997503744383424
11,0.9980059820538385
12,0.9995003747189608
13,0.9980059820538385
14,0.9980059820538385
15,0.9996002398560864
16,0.9990014977533699
17,0.9990014977533699
18,0.33333333333333326
19,0.9993339993339992
20,0.9995003747189608
21,0.9980059820538385
22,0.9996002398560864
23,0.9996668332500417
24,0.9993339993339992
25,0.9997144081108097
26,0.9996668332500417
27,0.9997144081108097
28,0.9997500937148568
29,0.9997500937148568
30,0.9997778518271686
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.0009970089730807579
7,0.9990014977533699
8,0.7496877341993504
9,0.9980059820538385
10,0.0009970089730807579
11,0.8330834582708646
12,0.9990014977533699
13,0.000333000333000333
14,0.9993339993339992
15,0.0009970089730807579
16,0.9980059820538385
17,0.0009970089730807579
18,0.0009970089730807579
19,0.0009970089730807579
20,0.4997503744383424
21,0.0009970089730807579
22,0.0009970089730807579
23,0.6663336663336663
24,0.9980059820538385
25,0.9995003747189608
26,0.16674995835415624
27,0.9996002398560864
28,0.9980059820538385
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9980059820538385
5,0.0004992511233150274
6,0.0009970089730807579
7,0.0009970089730807579
8,0.9980059820538385
9,0.9990014977533699
10,0.9980059820538385
11,0.9993339993339992
12,0.9995003747189608
13,0.9990014977533699
14,0.9996002398560864
15,0.0009970089730807579
16,0.0004992511233150274
17,0.9996668332500417
18,0.33333333333333326
19,0.9990014977533699
20,0.49987509367974015
21,0.6665555925802511
22,0.0004992511233150274
23,0.9980059820538385
24,0.000333000333000333
25,0.0004992511233150274
26,0.9997144081108097
27,0.0004992511233150274
28,0.0004992511233150274
29,0.9990014977533699
30,0.9997500937148568
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.0004992511233150274
5,0.9980059820538385
6,0.9980059820538385
7,0.9980059820538385
8,0.49987509367974015
9,0.9980059820538385
10,0.0009970089730807579
11,0.9993339993339992
12,0.9990014977533699
13,0.9990014977533699
14,0.9993339993339992
15,0.9995003747189608
16,0.9996002398560864
17,0.25006245316012987
18,0.4997503744383424
19,0.9995003747189608
20,0.000333000333000333
21,0.9980059820538385
22,0.9996002398560864
23,0.9996668332500417
24,0.4999167083125104
25,0.9997144081108097
26,0.9997500937148568
27,0.9997778518271686
28,0.9996668332500417
29,0.9997144081108097
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9990014977533699
5,0.9993339993339992
6,0.9980059820538385
7,0.14293874053976866
8,0.0004992511233150274
9,0.9990014977533699
10,0.0009970089730807579
11,0.9980059820538385
12,0.9980059820538385
13,0.0009970089730807579
14,0.9980059820538385
15,0.9995003747189608
16,0.4997503744383424
17,0.0004992511233150274
18,0.6663336663336663
19,0.9996002398560864
20,0.33333333333333326
21,0.0009970089730807579
22,0.8330834582708646
23,0.0009970089730807579
24,0.9996668332500417
25,0.9996002398560864
26,0.9997144081108097
27,0.9996668332500417
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9997144081108097
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.4997503744383424
5,0.0009970089730807579
6,0.9980059820538385
7,0.0009970089730807579
8,0.9980059820538385
9,0.9980059820538385
10,0.6663336663336663
11,0.9990014977533699
12,0.9993339993339992
13,0.0009970089730807579
14,0.9995003747189608
15,0.9996002398560864
16,0.2000799520287827
17,0.0009970089730807579
18,0.0009970089730807579
19,0.0009970089730807579
20,0.0004992511233150274
21,0.1250780957141072
22,0.4997503744383424
23,0.0009970089730807579
24,0.9980059820538385
25,0.9990014977533699
26,0.9996668332500417
27,0.9993339993339992
28,0.9997144081108097
29,0.9980059820538385
30,0.9997500937148568
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.7496877341993504
5,0.2000799520287827
6,0.9980059820538385
7,0.9990014977533699
8,0.9990014977533699
9,0.0009970089730807579
10,0.9993339993339992
11,0.9980059820538385
12,0.9980059820538385
13,0.0004992511233150274
14,0.9980059820538385
15,0.9995003747189608
16,0.9993339993339992
17,0.9995003747189608
18,0.9980059820538385
19,0.9996002398560864
20,0.9996668332500417
21,0.9997144081108097
22,0.9996002398560864
23,0.9997500937148568
24,0.9997778518271686
25,0.9998000599820054
26,0.9996668332500417
27,0.9980059820538385
28,0.9997144081108097
29,0.9980059820538385
30,0.9990014977533699
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.000333000333000333
6,0.9980059820538385
7,0.9995003747189608
8,0.0009970089730807579
9,0.9990014977533699
10,0.9993339993339992
11,0.0001998800719568259
12,0.9980059820538385
13,0.0009970089730807579
14,0.4997503744383424
15,0.0009970089730807579
16,0.9980059820538385
17,0.0009970089730807579
18,0.9996668332500417
19,0.9997144081108097
20,0.9980059820538385
21,0.9997500937148568
22,0.9997778518271686
23,0.9998000599820054
24,0.4997503744383424
25,0.9998182313914387
26,0.9998333749895859
27,0.9980059820538385
28,0.33333333333333326
29,0.9995003747189608
30,0.9998461893409213
0,0.0
1,0.0
2,0.0009970089730807579
3,0.33333333333333326
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.9980059820538385
9,0.9990014977533699
10,0.9993339993339992
11,0.9995003747189608
12,0.0001998800719568259
13,0.9980059820538385
14,0.0009970089730807579
15,0.9996002398560864
16,0.9993339993339992
17,0.9980059820538385
18,0.9995003747189608
19,0.9996002398560864
20,0.9996668332500417
21,0.9996668332500417
22,0.9997144081108097
23,0.9990014977533699
24,0.9997144081108097
25,0.9997500937148568
26,0.9997500937148568
27,0.6663336663336663
28,0.0009970089730807579
29,0.9997778518271686
30,9.997000899730081e-05
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9980059820538385
5,0.9993339993339992
6,0.9980059820538385
7,0.9995003747189608
8,0.2500312382856429
9,0.9996002398560864
10,0.0009970089730807579
11,0.9996668332500417
12,0.0009970089730807579
13,0.9997144081108097
14,0.9990014977533699
15,0.0009970089730807579
16,0.9993339993339992
17,0.4997503744383424
18,0.6663336663336663
19,0.9980059820538385
20,0.6663336663336663
21,0.9997500937148568
22,0.9995003747189608
23,0.7496877341993504
24,0.9996002398560864
25,0.0009970089730807579
26,0.9997778518271686
27,0.9998000599820054
28,0.9998182313914387
29,0.9998333749895859
30,0.9996668332500417
0,0.0
1,0.0
2,0.9980059820538385
3,0.0004992511233150274
4,0.9980059820538385
5,0.6663336663336663
6,0.0009970089730807579
7,0.9980059820538385
8,0.9993339993339992
9,0.9980059820538385
10,0.9990014977533699
11,0.9995003747189608
12,0.000333000333000333
13,0.33333333333333326
14,0.9980059820538385
15,0.9980059820538385
16,0.5998400959424345
17,0.9996002398560864
18,0.9980059820538385
19,0.9980059820538385
20,0.0001665833749791771
21,0.9990014977533699
22,0.8569184635156362
23,0.9980059820538385
24,0.9990014977533699
25,0.9995003747189608
26,0.9993339993339992
27,0.0009970089730807579
28,0.9995003747189608
29,0.9980059820538385
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.9990014977533699
9,0.9980059820538385
10,0.000333000333000333
11,0.9993339993339992
12,0.9995003747189608
13,0.9996002398560864
14,0.9980059820538385
15,0.9990014977533699
16,0.9996668332500417
17,0.9990014977533699
18,0.9997144081108097
19,0.9980059820538385
20,0.9990014977533699
21,0.9997500937148568
22,0.9997778518271686
23,0.9993339993339992
24,0.9998000599820054
25,0.9998182313914387
26,0.8569184635156362
27,0.9993339993339992
28,0.9998333749895859
29,0.9995003747189608
30,0.9995003747189608
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.4997503744383424
6,0.33333333333333326
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.9990014977533699
11,0.9980059820538385
12,0.0009970089730807579
13,0.9993339993339992
14,0.9995003747189608
15,0.0009970089730807579
16,0.9995003747189608
17,0.9996002398560864
18,0.9996668332500417
19,0.9996002398560864
20,0.9996668332500417
21,0.9997144081108097
22,0.00012495314257153568
23,0.9980059820538385
24,0.9997144081108097
25,0.9997778518271686
26,0.25006245316012987
27,0.9980059820538385
28,0.9990014977533699
29,0.9980059820538385
30,0.9990014977533699
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9993339993339992
6,0.9980059820538385
7,0.9993339993339992
8,0.9980059820538385
9,0.0009970089730807579
10,0.9995003747189608
11,0.9996002398560864
12,0.9980059820538385
13,0.9990014977533699
14,0.9993339993339992
15,0.33333333333333326
16,0.9995003747189608
17,0.0001998800719568259
18,0.16674995835415624
19,0.9980059820538385
20,0.9990014977533699
21,0.0009970089730807579
22,0.9980059820538385
23,0.0004992511233150274
24,0.4997503744383424
25,0.0004992511233150274
26,0.9980059820538385
27,0.9990014977533699
28,0.7271653185494864
29,0.000333000333000333
30,0.6663336663336663
0,0.0
1,0.0
2,0.0009970089730807579
3,0.0009970089730807579
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.9990014977533699
9,0.9980059820538385
10,0.5998400959424345
11,0.9993339993339992
12,0.9990014977533699
13,0.9995003747189608
14,0.0009970089730807579
15,0.000333000333000333
16,0.0001998800719568259
17,0.4997503744383424
18,0.33333333333333326
19,0.0009970089730807579
20,0.9993339993339992
21,0.5998400959424345
22,0.9995003747189608
23,0.9996002398560864
24,0.8330834582708646
25,0.0009970089730807579
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9980059820538385
29,0.9980059820538385
30,0.9990014977533699
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.0
5,0.9980059820538385
6,0.9996002398560864
7,0.9996668332500417
8,0.9997144081108097
9,0.9997500937148568
10,0.9980059820538385
11,0.9997778518271686
12,0.9998000599820054
13,0.9990014977533699
14,9.088430428065073e-05
15,0.9980059820538385
16,0.000333000333000333
17,0.9980059820538385
18,0.0009970089730807579
19,0.9284439048775261
20,0.0009970089730807579
21,0.0009970089730807579
22,0.9980059820538385
23,0.9990014977533699
24,0.4997503744383424
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9993339993339992
28,0.9980059820538385
29,0.49987509367974015
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.0009970089730807579
5,0.4997503744383424
6,0.6663336663336663
7,0.9980059820538385
8,0.4999375234287143
9,0.0004992511233150274
10,0.0004992511233150274
11,0.4997503744383424
12,0.0009970089730807579
13,0.4997503744383424
14,0.0004992511233150274
15,0.6663336663336663
16,0.9980059820538385
17,0.9990014977533699
18,0.6663336663336663
19,0.9993339993339992
20,0.0004992511233150274
21,0.9980059820538385
22,0.9990014977533699
23,0.0009970089730807579
24,0.4997503744383424
25,0.000333000333000333
26,0.9995003747189608
27,0.9996002398560864
28,0.000333000333000333
29,0.000333000333000333
30,0.6663336663336663
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.5998400959424345
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.9980059820538385
11,0.9995003747189608
12,0.9996002398560864
13,0.9996668332500417
14,0.9980059820538385
15,0.9997144081108097
16,0.9990014977533699
17,0.9993339993339992
18,0.9995003747189608
19,0.9996002398560864
20,0.9996668332500417
21,0.9997500937148568
22,0.9990014977533699
23,0.0009970089730807579
24,0.9997144081108097
25,0.6663336663336663
26,0.9997778518271686
27,0.9980059820538385
28,0.9998000599820054
29,0.9997500937148568
30,0.9998182313914387
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9995004995004996
4,0.0
5,0.9980059820538385
6,0.0009970089730807579
7,0.9990014977533699
8,0.4997503744383424
9,0.6663336663336663
10,0.9993339993339992
11,0.9993339993339992
12,0.9995003747189608
13,0.9980059820538385
14,0.0001665833749791771
15,0.0009970089730807579
16,0.9996002398560864
17,0.9995003747189608
18,0.9996668332500417
19,0.9997144081108097
20,0.7496877341993504
21,0.9996002398560864
22,0.9997500937148568
23,0.9997778518271686
24,0.4997503744383424
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9996668332500417
28,0.9998000599820054
29,0.0009970089730807579
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.6663336663336663
4,0.9980059820538385
5,0.2000799520287827
6,0.9993339993339992
7,0.9980059820538385
8,0.9995003747189608
9,0.9980059820538385
10,0.9996002398560864
11,0.9980059820538385
12,0.9980059820538385
13,0.0002498126405196103
14,0.9980059820538385
15,0.9990014977533699
16,0.0004992511233150274
17,0.9993339993339992
18,0.0009970089730807579
19,0.4997503744383424
20,0.6663336663336663
21,0.9995003747189608
22,0.9980059820538385
23,0.9996668332500417
24,0.9997144081108097
25,0.00012495314257153568
26,0.9980059820538385
27,0.9996002398560864
28,0.0009970089730807579
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9993339993339992
5,0.0009970089730807579
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.9995003747189608
10,0.0001998800719568259
11,0.8330834582708646
12,0.9980059820538385
13,0.9980059820538385
14,0.0004992511233150274
15,0.0009970089730807579
16,0.9993339993339992
17,0.9995003747189608
18,0.5998400959424345
19,0.0009970089730807579
20,0.0009970089730807579
21,0.9980059820538385
22,0.0009970089730807579
23,0.0009970089730807579
24,0.9980059820538385
25,0.9996002398560864
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9996668332500417
29,0.9990014977533699
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.0009970089730807579
5,0.9980059820538385
6,0.0009970089730807579
7,0.0004992511233150274
8,0.0009970089730807579
9,0.25006245316012987
10,0.9980059820538385
11,0.9980059820538385
12,0.9995003747189608
13,0.9996002398560864
14,0.9980059820538385
15,0.9993339993339992
16,0.9996668332500417
17,0.4997503744383424
18,0.0009970089730807579
19,0.9990014977533699
20,0.9995003747189608
21,0.9980059820538385
22,0.9996002398560864
23,0.9980059820538385
24,0.25006245316012987
25,0.9996668332500417
26,0.9997144081108097
27,0.9997500937148568
28,0.9997144081108097
29,0.00011107408641563923
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9980059820538385
5,0.0009970089730807579
6,0.9990014977533699
7,0.9980059820538385
8,0.9993339993339992
9,0.9990014977533699
10,0.9993339993339992
11,0.9993339993339992
12,0.9995003747189608
13,0.9980059820538385
14,0.0002498126405196103
15,0.9996002398560864
16,0.9980059820538385
17,0.9995003747189608
18,0.0001998800719568259
19,0.9980059820538385
20,0.9996668332500417
21,0.9980059820538385
22,0.9997144081108097
23,0.9996668332500417
24,0.9993339993339992
25,0.9990014977533699
26,0.0009970089730807579
27,0.9997500937148568
28,0.9993339993339992
29,0.9993339993339992
30,0.00011107408641563923
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9993339993339992
7,0.9990014977533699
8,0.0009970089730807579
9,0.9980059820538385
10,0.9995003747189608
11,0.000333000333000333
12,0.9980059820538385
13,0.9996002398560864
14,0.0001998800719568259
15,0.9990014977533699
16,0.9996668332500417
17,0.9993339993339992
18,0.9995003747189608
19,0.9996002398560864
20,0.9996668332500417
21,0.9997144081108097
22,0.9997500937148568
23,0.0009970089730807579
24,0.9997778518271686
25,0.9998000599820054
26,0.9998182313914387
27,0.9998333749895859
28,0.9997144081108097
29,0.9998461893409213
30,0.9998571734628293
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.9980059820538385
6,0.0009970089730807579
7,0.4997503744383424
8,0.9990014977533699
9,0.9993339993339992
10,0.9980059820538385
11,0.9980059820538385
12,0.9995003747189608
13,0.9980059820538385
14,0.0004992511233150274
15,0.9996002398560864
16,0.6663336663336663
17,0.0009970089730807579
18,0.0009970089730807579
19,0.9980059820538385
20,0.5554815061646118
21,0.9993339993339992
22,0.0009970089730807579
23,0.9996002398560864
24,0.9980059820538385
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9996668332500417
28,0.0004992511233150274
29,0.0009970089730807579
30,0.9990014977533699
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.9990014977533699
11,0.9993339993339992
12,0.9995003747189608
13,0.9996002398560864
14,0.9990014977533699
15,0.9995003747189608
16,0.9996668332500417
17,0.9996002398560864
18,0.9997144081108097
19,0.9996668332500417
20,0.0009970089730807579
21,0.4997503744383424
22,0.9993339993339992
23,0.9995003747189608
24,0.9997500937148568
25,0.0009970089730807579
26,0.9997144081108097
27,0.9997500937148568
28,0.9997778518271686
29,0.4997503744383424
30,0.9997778518271686
0,0.0
1,0.0
2,0.9980059820538385
3,0.0009970089730807579
4,0.0004992511233150274
5,0.3999600239856086
6,0.9980059820538385
7,0.9980059820538385
8,0.0009970089730807579
9,0.9993339993339992
10,0.8330834582708646
11,0.9995003747189608
12,0.9996002398560864
13,0.9996668332500417
14,0.9997144081108097
15,0.9980059820538385
16,0.9997500937148568
17,0.9990014977533699
18,0.9993339993339992
19,0.9980059820538385
20,0.9997778518271686
21,0.9980059820538385
22,0.9995003747189608
23,0.9998000599820054
24,0.9998182313914387
25,0.9998333749895859
26,0.9980059820538385
27,0.9980059820538385
28,0.0009970089730807579
29,0.9990014977533699
30,0.9993339993339992
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9995004995004996
4,0.0
5,0.4997503744383424
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.9995003747189608
11,0.9996002398560864
12,0.9996668332500417
13,0.0009970089730807579
14,0.9980059820538385
15,0.0009970089730807579
16,0.5998400959424345
17,0.9997144081108097
18,0.9980059820538385
19,0.9997500937148568
20,0.9997778518271686
21,0.9998000599820054
22,0.33333333333333326
23,0.49987509367974015
24,0.0009970089730807579
25,0.4997503744383424
26,0.9998182313914387
27,0.9998333749895859
28,0.33333333333333326
29,0.9998461893409213
30,0.9998571734628293
0,0.0
1,0.0
2,0.9980059820538385
3,0.6663336663336663
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9993339993339992
8,0.9995003747189608
9,0.9996002398560864
10,0.9980059820538385
11,0.9980059820538385
12,0.9990014977533699
13,0.0001665833749791771
14,0.9993339993339992
15,0.9980059820538385
16,0.9980059820538385
17,0.9980059820538385
18,0.9980059820538385
19,0.9980059820538385
20,0.9990014977533699
21,0.0004992511233150274
22,0.9997144081108097
23,0.9990014977533699
24,0.9997500937148568
25,0.0001665833749791771
26,0.9995003747189608
27,0.000333000333000333
28,0.9996002398560864
29,0.9980059820538385
30,0.9997778518271686
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.0009970089730807579
5,0.9990014977533699
6,0.0009970089730807579
7,0.9980059820538385
8,0.9990014977533699
9,0.4997503744383424
10,0.9993339993339992
11,0.6663336663336663
12,0.0009970089730807579
13,0.7496877341993504
14,0.9993339993339992
15,0.9995003747189608
16,0.0009970089730807579
17,0.0009970089730807579
18,0.0009970089730807579
19,0.0009970089730807579
20,0.9980059820538385
21,0.9980059820538385
22,0.0009970089730807579
23,0.0009970089730807579
24,0.09097518858493137
25,0.0009970089730807579
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.0009970089730807579
30,0.0004992511233150274
0,0.0
1,0.0
2,0.9980059820538385
3,0.6663336663336663
4,0.0009970089730807579
5,0.0009970089730807579
6,0.9980059820538385
7,0.9990014977533699
8,0.0009970089730807579
9,0.4997503744383424
10,0.9990014977533699
11,0.9993339993339992
12,0.9980059820538385
13,0.9995003747189608
14,0.9993339993339992
15,0.9995003747189608
16,0.9996002398560864
17,0.9996668332500417
18,0.9996002398560864
19,0.9996668332500417
20,0.9980059820538385
21,0.9990014977533699
22,0.9997144081108097
23,0.9997500937148568
24,0.9997144081108097
25,0.00011107408641563923
26,0.0009970089730807579
27,0.4997503744383424
28,0.9997500937148568
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.0009970089730807579
3,0.0009970089730807579
4,0.4997503744383424
5,0.9980059820538385
6,0.6663336663336663
7,0.0009970089730807579
8,0.9990014977533699
9,0.9980059820538385
10,0.9980059820538385
11,0.9990014977533699
12,0.0009970089730807579
13,0.0009970089730807579
14,0.9993339993339992
15,0.0001998800719568259
16,0.9980059820538385
17,0.9980059820538385
18,0.0001665833749791771
19,0.8569184635156362
20,0.9995003747189608
21,0.9980059820538385
22,0.0009970089730807579
23,0.0009970089730807579
24,0.0009970089730807579
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9996002398560864
28,0.9993339993339992
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.0004992511233150274
4,0.9980059820538385
5,0.5998400959424345
6,0.9980059820538385
7,0.0004992511233150274
8,0.6663336663336663
9,0.0009970089730807579
10,0.33333333333333326
11,0.0009970089730807579
12,0.9990014977533699
13,0.0009970089730807579
14,0.0009970089730807579
15,0.9993339993339992
16,0.0009970089730807579
17,0.0009970089730807579
18,0.8998300509847045
19,0.9995003747189608
20,0.0009970089730807579
21,0.49987509367974015
22,0.0009970089730807579
23,0.0009970089730807579
24,0.0009970089730807579
25,0.0009970089730807579
26,0.9996002398560864
27,0.0009970089730807579
28,0.4997503744383424
29,0.0004992511233150274
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9995004995004996
4,0.9990019960079839
5,0.0
6,0.000333000333000333
7,0.9980059820538385
8,0.0004992511233150274
9,0.6663336663336663
10,0.9980059820538385
11,0.9990014977533699
12,0.9995003747189608
13,0.0001998800719568259
14,0.9980059820538385
15,0.0009970089730807579
16,0.8330834582708646
17,0.0009970089730807579
18,0.9980059820538385
19,0.9990014977533699
20,0.0009970089730807579
21,0.9993339993339992
22,0.0009970089730807579
23,0.0009970089730807579
24,0.0009970089730807579
25,0.0009970089730807579
26,0.0002498126405196103
27,0.0009970089730807579
28,0.9995003747189608
29,0.0009970089730807579
30,0.9996002398560864
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.9990014977533699
7,0.9995003747189608
8,0.37498438085717856
9,0.9980059820538385
10,0.0009970089730807579
11,0.9980059820538385
12,0.9980059820538385
13,0.9980059820538385
14,0.9996002398560864
15,0.9996668332500417
16,0.9990014977533699
17,0.9995003747189608
18,0.9993339993339992
19,0.000333000333000333
20,0.9997144081108097
21,0.0004992511233150274
22,0.9995003747189608
23,0.9997500937148568
24,0.9980059820538385
25,0.9996002398560864
26,0.9980059820538385
27,0.00011107408641563923
28,0.9996668332500417
29,0.9997144081108097
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.9980059820538385
5,0.9990014977533699
6,0.9993339993339992
7,0.7141225189204627
8,0.9980059820538385
9,0.9995003747189608
10,0.9996002398560864
11,0.9990014977533699
12,0.0001665833749791771
13,0.9993339993339992
14,0.9980059820538385
15,0.9997144081108097
16,0.0009970089730807579
17,0.9997500937148568
18,0.9980059820538385
19,0.0009970089730807579
20,0.9995003747189608
21,0.0009970089730807579
22,0.9997778518271686
23,0.0009970089730807579
24,0.9996002398560864
25,0.9998000599820054
26,0.9998182313914387
27,0.9998333749895859
28,0.9990014977533699
29,0.9996668332500417
30,0.9997144081108097
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9980059820538385
5,0.9980059820538385
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.9980059820538385
10,0.9990014977533699
11,0.000333000333000333
12,0.9990014977533699
13,0.9993339993339992
14,0.0009970089730807579
15,0.7496877341993504
16,0.9993339993339992
17,0.4997503744383424
18,0.0002498126405196103
19,0.6663336663336663
20,0.0009970089730807579
21,0.0009970089730807579
22,0.7496877341993504
23,0.9995003747189608
24,0.9996002398560864
25,0.9996668332500417
26,0.0004992511233150274
27,0.0009970089730807579
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9997144081108097
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.000333000333000333
8,0.9980059820538385
9,0.9980059820538385
10,0.9980059820538385
11,0.7997201678992605
12,0.9993339993339992
13,0.0009970089730807579
14,0.9996002398560864
15,0.9980059820538385
16,0.4997503744383424
17,0.0009970089730807579
18,0.9996668332500417
19,0.6663336663336663
20,0.9980059820538385
21,0.9980059820538385
22,0.9997144081108097
23,0.9990014977533699
24,0.9997500937148568
25,0.9993339993339992
26,0.9997778518271686
27,0.7496877341993504
28,0.9998000599820054
29,0.2000799520287827
30,0.9998182313914387
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.7496877341993504
5,0.9980059820538385
6,0.16674995835415624
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.9993339993339992
11,0.9980059820538385
12,0.9980059820538385
13,0.9990014977533699
14,0.9993339993339992
15,0.9995003747189608
16,0.9995003747189608
17,0.9996002398560864
18,0.9996668332500417
19,0.9997144081108097
20,0.9997500937148568
21,0.9996002398560864
22,0.9980059820538385
23,0.9996668332500417
24,0.000333000333000333
25,0.9997144081108097
26,0.9997778518271686
27,0.9980059820538385
28,0.0004992511233150274
29,0.9997500937148568
30,0.9997778518271686
0,0.0
1,0.0
2,0.0009970089730807579
3,0.6663336663336663
4,0.9980059820538385
5,0.9980059820538385
6,0.6663336663336663
7,0.9980059820538385
8,0.9990014977533699
9,0.9990014977533699
10,0.9993339993339992
11,0.9995003747189608
12,0.9996002398560864
13,0.9993339993339992
14,0.9996668332500417
15,0.0004992511233150274
16,0.9997144081108097
17,0.9997500937148568
18,0.0009970089730807579
19,0.9997500937148568
20,0.4997503744383424
21,0.9997778518271686
22,0.5713265743252892
23,0.9995003747189608
24,0.9998000599820054
25,9.088430428065073e-05
26,0.9165208697825543
27,0.9996002398560864
28,0.0009970089730807579
29,0.0009970089730807579
30,0.6663336663336663
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.9993339993339992
7,0.0004992511233150274
8,0.9990014977533699
9,0.9980059820538385
10,0.9993339993339992
11,0.9980059820538385
12,0.9996002398560864
13,0.6153195416442359
14,0.9996668332500417
15,0.0004992511233150274
16,0.9997144081108097
17,0.9980059820538385
18,0.9980059820538385
19,0.9997500937148568
20,0.9997778518271686
21,0.9990014977533699
22,0.0009970089730807579
23,0.9998000599820054
24,0.9980059820538385
25,0.9980059820538385
26,0.9993339993339992
27,0.9998182313914387
28,0.9990014977533699
29,0.9995003747189608
30,0.9993339993339992
0,0.0
1,0.9990019960079839
2,0.0
3,0.33333333333333326
4,0.9980059820538385
5,0.9980059820538385
6,0.000333000333000333
7,0.9990014977533699
8,0.7496877341993504
9,0.0009970089730807579
10,0.9993339993339992
11,0.9995003747189608
12,0.9996002398560864
13,0.6665000832916875
14,0.0009970089730807579
15,0.0009970089730807579
16,0.0009970089730807579
17,0.6663336663336663
18,0.9980059820538385
19,0.0004992511233150274
20,0.9996668332500417
21,0.9980059820538385
22,0.0004992511233150274
23,0.0001427959445951735
24,0.9980059820538385
25,0.0009970089730807579
26,0.4997503744383424
27,0.0004992511233150274
28,0.0004992511233150274
29,0.9997500937148568
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.4997503744383424
5,0.9980059820538385
6,0.6663336663336663
7,0.0009970089730807579
8,0.0009970089730807579
9,0.9980059820538385
10,0.0009970089730807579
11,0.9990014977533699
12,0.9990014977533699
13,0.9993339993339992
14,0.8569184635156362
15,0.0009970089730807579
16,0.9995003747189608
17,0.0009970089730807579
18,0.0009970089730807579
19,0.9980059820538385
20,0.0009970089730807579
21,0.11118516050205486
22,0.0009970089730807579
23,0.0009970089730807579
24,0.9990014977533699
25,0.0009970089730807579
26,0.0009970089730807579
27,0.0004992511233150274
28,0.9996002398560864
29,0.0009970089730807579
30,0.9995003747189608
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.9993339993339992
7,0.9995003747189608
8,0.0004992511233150274
9,0.9980059820538385
10,0.9996002398560864
11,0.9990014977533699
12,0.9996668332500417
13,0.9993339993339992
14,0.9995003747189608
15,0.9980059820538385
16,0.9996002398560864
17,0.9996668332500417
18,0.9997144081108097
19,0.9997144081108097
20,0.0009970089730807579
21,0.9997500937148568
22,0.9993339993339992
23,0.4997503744383424
24,0.9997500937148568
25,0.9997778518271686
26,0.9998000599820054
27,0.9998182313914387
28,0.9998333749895859
29,0.9997778518271686
30,0.9998000599820054
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9993339993339992
7,0.0004992511233150274
8,0.9995003747189608
9,0.9980059820538385
10,0.49987509367974015
11,0.9990014977533699
12,0.0009970089730807579
13,0.9993339993339992
14,0.6663336663336663
15,0.9980059820538385
16,0.9995003747189608
17,0.9996002398560864
18,0.0009970089730807579
19,0.0009970089730807579
20,0.9996002398560864
21,0.2500312382856429
22,0.0001665833749791771
23,0.0009970089730807579
24,0.9996668332500417
25,0.0009970089730807579
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.9997501249375313
5,0.9998000799680129
6,0.0
7,0.14293874053976866
8,0.9980059820538385
9,0.9990014977533699
10,0.0009970089730807579
11,0.0009970089730807579
12,0.4997503744383424
13,0.9993339993339992
14,0.9995003747189608
15,0.9980059820538385
16,0.9996002398560864
17,0.9980059820538385
18,0.9996668332500417
19,0.9990014977533699
20,0.9997144081108097
21,0.9997500937148568
22,0.0004992511233150274
23,0.6663336663336663
24,0.9997778518271686
25,0.000333000333000333
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.4997503744383424
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9990014977533699
5,0.4997503744383424
6,0.0009970089730807579
7,0.0009970089730807579
8,0.9980059820538385
9,0.9980059820538385
10,0.9980059820538385
11,0.0004992511233150274
12,0.9990014977533699
13,0.9993339993339992
14,0.9995003747189608
15,0.9993339993339992
16,0.9996002398560864
17,0.9995003747189608
18,0.9996002398560864
19,0.9996668332500417
20,0.9990014977533699
21,0.9997144081108097
22,0.9996668332500417
23,0.9980059820538385
24,0.9997144081108097
25,0.9980059820538385
26,0.00012495314257153568
27,0.9997500937148568
28,0.9990014977533699
29,0.9997778518271686
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.4997503744383424
6,0.0009970089730807579
7,0.25006245316012987
8,0.9990014977533699
9,0.0009970089730807579
10,0.0009970089730807579
11,0.9980059820538385
12,0.0009970089730807579
13,0.0009970089730807579
14,0.9980059820538385
15,0.0009970089730807579
16,0.0009970089730807579
17,0.9990014977533699
18,0.9980059820538385
19,0.9993339993339992
20,0.9995003747189608
21,0.9980059820538385
22,0.9993339993339992
23,0.4997503744383424
24,0.0004992511233150274
25,0.0004992511233150274
26,0.9996002398560864
27,0.9996668332500417
28,0.9995003747189608
29,0.9990014977533699
30,0.9997144081108097
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.0
5,0.9980059820538385
6,0.8330834582708646
7,0.9993339993339992
8,0.9980059820538385
9,0.9995003747189608
10,0.1000699790062981
11,0.9996002398560864
12,0.9980059820538385
13,0.9996668332500417
14,0.9990014977533699
15,0.0009970089730807579
16,0.0009970089730807579
17,0.9997144081108097
18,0.9997500937148568
19,0.9993339993339992
20,0.9997778518271686
21,0.9995003747189608
22,0.9998000599820054
23,0.9998182313914387
24,0.9980059820538385
25,0.9996668332500417
26,0.9998333749895859
27,0.9980059820538385
28,0.9980059820538385
29,0.9998461893409213
30,0.9998571734628293
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.9980059820538385
7,0.9980059820538385
8,0.0009970089730807579
9,0.9995003747189608
10,0.4997503744383424
11,0.9980059820538385
12,0.9996002398560864
13,0.9996668332500417
14,0.9980059820538385
15,0.9997144081108097
16,0.0004992511233150274
17,0.9990014977533699
18,0.00012495314257153568
19,0.9993339993339992
20,0.9995003747189608
21,0.9980059820538385
22,0.9980059820538385
23,0.0009970089730807579
24,0.0009970089730807579
25,0.9980059820538385
26,0.0004992511233150274
27,0.0004992511233150274
28,0.0004992511233150274
29,0.9996002398560864
30,0.0004992511233150274
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9996668887408395
4,0.0
5,0.0004992511233150274
6,0.9980059820538385
7,0.9980059820538385
8,0.9993339993339992
9,0.9995003747189608
10,0.9990014977533699
11,0.9980059820538385
12,0.9996002398560864
13,0.9996668332500417
14,0.9990014977533699
15,0.9997144081108097
16,0.9980059820538385
17,0.9997500937148568
18,0.9993339993339992
19,0.9997778518271686
20,0.9998000599820054
21,0.9995003747189608
22,9.088430428065073e-05
23,0.0009970089730807579
24,0.0009970089730807579
25,0.9993339993339992
26,0.9980059820538385
27,0.9996002398560864
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.4997503744383424
5,0.0009970089730807579
6,0.9980059820538385
7,0.9980059820538385
8,0.0009970089730807579
9,0.9980059820538385
10,0.9980059820538385
11,0.9980059820538385
12,0.9980059820538385
13,0.0004992511233150274
14,0.9990014977533699
15,0.9980059820538385
16,0.9990014977533699
17,0.33333333333333326
18,0.9993339993339992
19,0.33333333333333326
20,0.9990014977533699
21,0.9995003747189608
22,0.49987509367974015
23,0.0004992511233150274
24,0.0004992511233150274
25,0.0004992511233150274
26,0.0004992511233150274
27,0.0004992511233150274
28,0.9996002398560864
29,0.0004992511233150274
30,0.0004992511233150274
0,0.0
1,0.0
2,0.4997503744383424
3,0.33333333333333326
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.9990014977533699
8,0.0009970089730807579
9,0.9993339993339992
10,0.4997503744383424
11,0.0002498126405196103
12,0.0009970089730807579
13,0.9993339993339992
14,0.9980059820538385
15,0.9995003747189608
16,0.9996002398560864
17,0.9996668332500417
18,0.9997144081108097
19,0.4997503744383424
20,0.9980059820538385
21,0.9997500937148568
22,0.9990014977533699
23,0.0004992511233150274
24,0.9997778518271686
25,0.9996002398560864
26,0.9996668332500417
27,0.9997144081108097
28,0.9997500937148568
29,0.9997778518271686
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.000333000333000333
7,0.9980059820538385
8,0.9993339993339992
9,0.0009970089730807579
10,0.9980059820538385
11,0.0001998800719568259
12,0.0009970089730807579
13,0.9980059820538385
14,0.9995003747189608
15,0.49987509367974015
16,0.9995003747189608
17,0.6665833541614595
18,0.4997503744383424
19,0.5998400959424345
20,0.9980059820538385
21,0.9980059820538385
22,0.9996668332500417
23,0.9980059820538385
24,0.0004992511233150274
25,0.9997144081108097
26,0.0009970089730807579
27,0.9997500937148568
28,0.0004992511233150274
29,0.9996002398560864
30,0.9997778518271686
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.5998400959424345
6,0.3333333333333333
7,0.0009970089730807579
8,0.9980059820538385
9,0.9980059820538385
10,0.9980059820538385
11,0.9990014977533699
12,0.9995003747189608
13,0.9980059820538385
14,0.9993339993339992
15,0.9995003747189608
16,0.0004992511233150274
17,0.9996002398560864
18,0.9996002398560864
19,0.6663336663336663
20,0.9996668332500417
21,0.9997144081108097
22,0.9996668332500417
23,0.9997500937148568
24,0.9997778518271686
25,0.9997144081108097
26,0.9998000599820054
27,0.7496877341993504
28,0.9998182313914387
29,0.0009970089730807579
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.0009970089730807579
5,0.9980059820538385
6,0.0009970089730807579
7,0.0009970089730807579
8,0.16674995835415624
9,0.0009970089730807579
10,0.9990014977533699
11,0.9993339993339992
12,0.4997503744383424
13,0.9995003747189608
14,0.9996002398560864
15,0.33333333333333326
16,0.9990014977533699
17,0.9993339993339992
18,0.9996668332500417
19,0.8332083645755227
20,0.9980059820538385
21,0.9980059820538385
22,0.9997500937148568
23,0.9997778518271686
24,0.0009970089730807579
25,0.9998000599820054
26,0.9995003747189608
27,0.9980059820538385
28,0.0009970089730807579
29,0.0004992511233150274
30,0.4997503744383424
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.9980059820538385
5,0.9990014977533699
6,0.0009970089730807579
7,0.9980059820538385
8,0.9993339993339992
9,0.4997503744383424
10,0.9990014977533699
11,0.7496877341993504
12,0.9980059820538385
13,0.9995003747189608
14,0.6663336663336663
15,0.9990014977533699
16,0.9993339993339992
17,0.9995003747189608
18,0.9996002398560864
19,0.9996668332500417
20,0.9980059820538385
21,0.9993339993339992
22,0.0009970089730807579
23,0.9997144081108097
24,0.9996002398560864
25,0.9997500937148568
26,0.9996668332500417
27,0.0002498126405196103
28,0.9990014977533699
29,0.9997778518271686
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.33333333333333326
4,0.0009970089730807579
5,0.4997503744383424
6,0.9980059820538385
7,0.9990014977533699
8,0.000333000333000333
9,0.7496877341993504
10,0.9980059820538385
11,0.6663336663336663
12,0.0009970089730807579
13,0.0009970089730807579
14,0.0009970089730807579
15,0.9980059820538385
16,0.0009970089730807579
17,0.0009970089730807579
18,0.4997503744383424
19,0.9990014977533699
20,0.9993339993339992
21,0.0009970089730807579
22,0.0009970089730807579
23,0.0009970089730807579
24,0.9995003747189608
25,0.0009970089730807579
26,0.9996002398560864
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9996668332500417
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.0004992511233150274
6,0.9980059820538385
7,0.0009970089730807579
8,0.9980059820538385
9,0.9993339993339992
10,0.9995003747189608
11,0.9996002398560864
12,0.4997503744383424
13,0.9980059820538385
14,0.9990014977533699
15,0.0001665833749791771
16,0.9993339993339992
17,0.8569184635156362
18,0.9990014977533699
19,0.9995003747189608
20,0.6663336663336663
21,0.9980059820538385
22,0.0009970089730807579
23,0.9980059820538385
24,0.0009970089730807579
25,0.1000699790062981
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9993339993339992
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.25006245316012987
5,0.0004992511233150274
6,0.0009970089730807579
7,0.0009970089730807579
8,0.9980059820538385
9,0.9980059820538385
10,0.0009970089730807579
11,0.9990014977533699
12,0.4997503744383424
13,0.9980059820538385
14,0.49987509367974015
15,0.9993339993339992
16,0.9995003747189608
17,0.9996002398560864
18,0.9990014977533699
19,0.6663336663336663
20,0.9996668332500417
21,0.9997144081108097
22,0.9997500937148568
23,0.9980059820538385
24,0.9997778518271686
25,0.9990014977533699
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9998000599820054
29,0.5713265743252892
30,0.9998182313914387
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9993339993339992
6,0.0002498126405196103
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.9996002398560864
11,0.9980059820538385
12,0.7498438085717856
13,0.9995003747189608
14,0.9990014977533699
15,0.9996668332500417
16,0.9980059820538385
17,0.9997144081108097
18,0.0009970089730807579
19,0.0001998800719568259
20,0.9995003747189608
21,0.9996668332500417
22,0.9997144081108097
23,0.4997503744383424
24,0.9980059820538385
25,0.00012495314257153568
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9980059820538385
29,0.9997500937148568
30,0.9997778518271686
0,0.0
1,0.0
2,0.4997503744383424
3,0.33333333333333326
4,0.9980059820538385
5,0.0009970089730807579
6,0.25006245316012987
7,0.0009970089730807579
8,0.9980059820538385
9,0.9990014977533699
10,0.9993339993339992
11,0.3333333333333333
12,0.0009970089730807579
13,0.9995003747189608
14,0.9996002398560864
15,0.7496877341993504
16,0.9996668332500417
17,0.9997144081108097
18,0.6663336663336663
19,0.7997201678992605
20,0.00011107408641563923
21,0.0009970089730807579
22,0.33333333333333326
23,0.49987509367974015
24,0.8330834582708646
25,0.9980059820538385
26,0.8569184635156362
27,0.8747969511433212
28,0.0004992511233150274
29,0.0004992511233150274
30,0.11118516050205486
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.0004992511233150274
5,0.33333333333333326
6,0.9980059820538385
7,0.9990014977533699
8,0.0009970089730807579
9,0.9993339993339992
10,0.2000799520287827
11,0.4997503744383424
12,0.6248906660002499
13,0.0002498126405196103
14,0.9980059820538385
15,0.9980059820538385
16,0.9980059820538385
17,0.6663336663336663
18,0.0009970089730807579
19,0.0009970089730807579
20,0.8330834582708646
21,0.9990014977533699
22,0.9996002398560864
23,0.0009970089730807579
24,0.9996668332500417
25,0.0009970089730807579
26,0.9980059820538385
27,0.0009970089730807579
28,0.0009970089730807579
29,0.6663336663336663
30,0.9980059820538385
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.000333000333000333
7,0.9990014977533699
8,0.9993339993339992
9,0.9995003747189608
10,0.7496877341993504
11,0.9990014977533699
12,0.9980059820538385
13,0.0009970089730807579
14,0.9993339993339992
15,0.9995003747189608
16,0.9996002398560864
17,0.9980059820538385
18,0.0001665833749791771
19,0.9996002398560864
20,0.0004992511233150274
21,0.6663336663336663
22,0.9996668332500417
23,0.8569184635156362
24,0.9980059820538385
25,0.0009970089730807579
26,0.0009970089730807579
27,0.8998300509847045
28,0.9997144081108097
29,0.0009970089730807579
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.4997503744383424
5,0.9990014977533699
6,0.9993339993339992
7,0.9995003747189608
8,0.0009970089730807579
9,0.49987509367974015
10,0.0009970089730807579
11,0.9980059820538385
12,0.9990014977533699
13,0.9993339993339992
14,0.4997503744383424
15,0.9996002398560864
16,0.9996668332500417
17,0.39998000599820055
18,0.9997144081108097
19,0.9980059820538385
20,0.9995003747189608
21,0.9997500937148568
22,0.9996002398560864
23,0.0009970089730807579
24,0.6663336663336663
25,0.0001665833749791771
26,0.8569184635156362
27,0.6663336663336663
28,0.0009970089730807579
29,0.0009970089730807579
30,0.4997503744383424
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.9990019960079839
5,0.9995004995004996
6,0.0
7,0.14293874053976866
8,0.9993339993339992
9,0.0009970089730807579
10,0.0009970089730807579
11,0.33333333333333326
12,0.4997503744383424
13,0.4997503744383424
14,0.9980059820538385
15,0.9980059820538385
16,0.9995003747189608
17,0.9996002398560864
18,0.3999600239856086
19,0.9980059820538385
20,0.9980059820538385
21,0.9996668332500417
22,0.9990014977533699
23,0.9990014977533699
24,0.9990014977533699
25,0.9997144081108097
26,0.9997500937148568
27,0.9997778518271686
28,0.9996002398560864
29,0.9998000599820054
30,0.9993339993339992
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.000333000333000333
5,0.9980059820538385
6,0.7496877341993504
7,0.2000799520287827
8,0.0009970089730807579
9,0.7141225189204627
10,0.9980059820538385
11,0.9980059820538385
12,0.9990014977533699
13,0.9993339993339992
14,0.0004992511233150274
15,0.9980059820538385
16,0.0009970089730807579
17,0.0009970089730807579
18,0.9995003747189608
19,0.9980059820538385
20,0.9996002398560864
21,0.4997503744383424
22,0.0009970089730807579
23,0.0009970089730807579
24,0.6663336663336663
25,0.9980059820538385
26,0.6666000133306672
27,0.0009970089730807579
28,0.9996668332500417
29,0.0004992511233150274
30,0.0004992511233150274
0,0.0
1,0.0
2,0.9980059820538385
3,0.0004992511233150274
4,0.49987509367974015
5,0.9980059820538385
6,0.3333333333333333
7,0.9980059820538385
8,0.9990014977533699
9,0.9980059820538385
10,0.000333000333000333
11,0.9980059820538385
12,0.9993339993339992
13,0.7496877341993504
14,0.0004992511233150274
15,0.9995003747189608
16,0.7997201678992605
17,0.9990014977533699
18,0.0009970089730807579
19,0.0009970089730807579
20,0.9980059820538385
21,0.0009970089730807579
22,0.9993339993339992
23,0.0009970089730807579
24,0.9996002398560864
25,0.9996668332500417
26,0.0009970089730807579
27,0.9997144081108097
28,0.4997503744383424
29,0.0009970089730807579
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.9990014977533699
6,0.9993339993339992
7,0.9995003747189608
8,0.9980059820538385
9,0.9980059820538385
10,0.9993339993339992
11,0.9996002398560864
12,0.9980059820538385
13,0.9995003747189608
14,0.9990014977533699
15,0.9996002398560864
16,0.9996668332500417
17,0.0009970089730807579
18,0.9980059820538385
19,0.9996668332500417
20,0.9980059820538385
21,0.9997144081108097
22,0.0009970089730807579
23,0.9997500937148568
24,0.9997144081108097
25,0.9997778518271686
26,0.9998000599820054
27,0.9997500937148568
28,9.088430428065073e-05
29,0.9980059820538385
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.9980059820538385
5,0.9990014977533699
6,0.9993339993339992
7,0.9980059820538385
8,0.9995003747189608
9,0.9996002398560864
10,0.9996668332500417
11,0.9997144081108097
12,0.9993339993339992
13,0.9995003747189608
14,0.9997500937148568
15,0.9997778518271686
16,0.9998000599820054
17,0.0009970089730807579
18,0.9996002398560864
19,0.9998182313914387
20,0.9998333749895859
21,0.9996668332500417
22,0.9996668332500417
23,0.33333333333333326
24,0.0009970089730807579
25,0.9980059820538385
26,0.9998461893409213
27,0.9998571734628293
28,0.0001427959445951735
29,0.9997144081108097
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.0
5,0.9980059820538385
6,0.9995003747189608
7,0.9980059820538385
8,0.9980059820538385
9,0.9996002398560864
10,0.9990014977533699
11,0.9980059820538385
12,0.9993339993339992
13,0.9996668332500417
14,0.0004992511233150274
15,0.9995003747189608
16,0.9997144081108097
17,0.16674995835415624
18,0.9997500937148568
19,0.9997778518271686
20,0.9998000599820054
21,0.9998182313914387
22,0.9996002398560864
23,0.9996668332500417
24,0.6663336663336663
25,0.9997144081108097
26,0.9997500937148568
27,8.331250520703158e-05
28,0.25006245316012987
29,0.0009970089730807579
30,0.9997778518271686
0,0.0
1,0.0
2,0.9980059820538385
3,0.33333333333333326
4,0.9990014977533699
5,0.9980059820538385
6,0.0004992511233150274
7,0.9980059820538385
8,0.7496877341993504
9,0.9993339993339992
10,0.9980059820538385
11,0.9993339993339992
12,0.9980059820538385
13,0.0004992511233150274
14,0.9995003747189608
15,0.9993339993339992
16,0.9996002398560864
17,0.0004992511233150274
18,0.9996668332500417
19,0.9995003747189608
20,0.9980059820538385
21,0.9997144081108097
22,0.9997500937148568
23,0.9996002398560864
24,0.9996668332500417
25,0.9993339993339992
26,0.9997778518271686
27,0.9998000599820054
28,0.9997144081108097
29,0.9998182313914387
30,0.9998333749895859
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9990014977533699
5,0.0009970089730807579
6,0.9980059820538385
7,0.4997503744383424
8,0.9990014977533699
9,0.9993339993339992
10,0.6663336663336663
11,0.9993339993339992
12,0.9995003747189608
13,0.0001998800719568259
14,0.9980059820538385
15,0.14293874053976866
16,0.9996668332500417
17,0.7496877341993504
18,0.9997144081108097
19,0.9980059820538385
20,0.9995003747189608
21,0.9997500937148568
22,0.9997778518271686
23,0.9996002398560864
24,0.9998000599820054
25,0.9996668332500417
26,0.7997201678992605
27,9.088430428065073e-05
28,0.9990014977533699
29,0.9980059820538385
30,0.9997144081108097
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.0009970089730807579
6,0.4997503744383424
7,0.6663336663336663
8,0.25006245316012987
9,0.9990014977533699
10,0.000333000333000333
11,0.0009970089730807579
12,0.2000799520287827
13,0.9993339993339992
14,0.9995003747189608
15,0.9980059820538385
16,0.0009970089730807579
17,0.0009970089730807579
18,0.9980059820538385
19,0.0009970089730807579
20,0.9990014977533699
21,0.0009970089730807579
22,0.0009970089730807579
23,0.0009970089730807579
24,0.9996002398560864
25,0.4997503744383424
26,0.9996668332500417
27,0.0009970089730807579
28,0.4997503744383424
29,0.9997144081108097
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.4997503744383424
6,0.6665000832916875
7,0.9980059820538385
8,0.6663336663336663
9,0.9980059820538385
10,0.9980059820538385
11,0.0009970089730807579
12,0.0009970089730807579
13,0.9990014977533699
14,0.0009970089730807579
15,0.9990014977533699
16,0.9993339993339992
17,0.9990014977533699
18,0.0009970089730807579
19,0.0001998800719568259
20,0.9995003747189608
21,0.9980059820538385
22,0.9996002398560864
23,0.9990014977533699
24,0.0004992511233150274
25,0.0004992511233150274
26,0.0004992511233150274
27,0.9996668332500417
28,0.9997144081108097
29,0.0004992511233150274
30,0.000333000333000333
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9990014977533699
7,0.9993339993339992
8,0.9980059820538385
9,0.9993339993339992
10,0.9990014977533699
11,0.9980059820538385
12,0.9980059820538385
13,0.0002498126405196103
14,0.0009970089730807579
15,0.4997503744383424
16,0.9990014977533699
17,0.9980059820538385
18,0.9993339993339992
19,0.9996002398560864
20,0.0001427959445951735
21,0.9995003747189608
22,0.9980059820538385
23,0.9996002398560864
24,0.9997144081108097
25,0.9996668332500417
26,0.9997500937148568
27,0.9997778518271686
28,0.9998000599820054
29,0.0001427959445951735
30,0.9998182313914387
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9980059820538385
5,0.000333000333000333
6,0.0009970089730807579
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.9993339993339992
11,0.9995003747189608
12,0.0009970089730807579
13,0.9980059820538385
14,0.9996002398560864
15,0.9996668332500417
16,0.9997144081108097
17,0.9995003747189608
18,0.9996002398560864
19,0.0009970089730807579
20,0.00012495314257153568
21,0.9996668332500417
22,0.9997500937148568
23,0.9997144081108097
24,0.9980059820538385
25,0.25006245316012987
26,0.9980059820538385
27,0.9997144081108097
28,0.9997778518271686
29,0.9998000599820054
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.0009970089730807579
5,0.9980059820538385
6,0.0009970089730807579
7,0.4997503744383424
8,0.6663336663336663
9,0.9980059820538385
10,0.0009970089730807579
11,0.9980059820538385
12,0.9980059820538385
13,0.0009970089730807579
14,0.0004992511233150274
15,0.0009970089730807579
16,0.9990014977533699
17,0.0009970089730807579
18,0.9980059820538385
19,0.9993339993339992
20,0.0009970089730807579
21,0.0009970089730807579
22,0.9995003747189608
23,0.0009970089730807579
24,0.0009970089730807579
25,0.0009970089730807579
26,0.9980059820538385
27,0.7496877341993504
28,0.0009970089730807579
29,0.9990014977533699
30,0.9996002398560864
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.0004992511233150274
5,0.6663336663336663
6,0.4999167083125104
7,0.0009970089730807579
8,0.9980059820538385
9,0.9990014977533699
10,0.9993339993339992
11,0.9995003747189608
12,0.9996002398560864
13,0.33333333333333326
14,0.0009970089730807579
15,0.9996668332500417
16,0.9980059820538385
17,0.5998400959424345
18,0.0001427959445951735
19,0.9980059820538385
20,0.9990014977533699
21,0.9993339993339992
22,0.9990014977533699
23,0.0009970089730807579
24,0.9980059820538385
25,0.9990014977533699
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9993339993339992
29,0.4997503744383424
30,0.9995003747189608
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.0009970089730807579
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.0009970089730807579
11,0.9995003747189608
12,0.9980059820538385
13,0.9996002398560864
14,0.9990014977533699
15,0.6663336663336663
16,0.9993339993339992
17,0.9995003747189608
18,0.9996668332500417
19,0.0001427959445951735
20,0.0009970089730807579
21,0.9996002398560864
22,0.0009970089730807579
23,0.0009970089730807579
24,0.9996668332500417
25,0.25006245316012987
26,0.9980059820538385
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9990014977533699
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.7498438085717856
9,0.9980059820538385
10,0.0009970089730807579
11,0.9993339993339992
12,0.9993339993339992
13,0.4997503744383424
14,0.0009970089730807579
15,0.0002498126405196103
16,0.6663336663336663
17,0.9995003747189608
18,0.9996002398560864
19,0.9996668332500417
20,0.0009970089730807579
21,0.0009970089730807579
22,0.9997144081108097
23,0.0009970089730807579
24,0.9997500937148568
25,0.0009970089730807579
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9997778518271686
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.0004992511233150274
8,0.9993339993339992
9,0.9980059820538385
10,0.0009970089730807579
11,0.9990014977533699
12,0.9980059820538385
13,0.9993339993339992
14,0.9995003747189608
15,0.9995003747189608
16,0.9996002398560864
17,0.0004992511233150274
18,0.9996002398560864
19,0.9996668332500417
20,0.9997144081108097
21,0.9996668332500417
22,0.9997500937148568
23,0.9997778518271686
24,0.9998000599820054
25,0.0009970089730807579
26,0.9980059820538385
27,0.9997144081108097
28,0.9980059820538385
29,0.9997500937148568
30,0.9980059820538385
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.9993339993339992
7,0.9980059820538385
8,0.9980059820538385
9,0.9995003747189608
10,0.0001998800719568259
11,0.9980059820538385
12,0.9980059820538385
13,0.9990014977533699
14,0.9996668332500417
15,0.9990014977533699
16,0.9980059820538385
17,0.0004992511233150274
18,0.9997144081108097
19,0.9980059820538385
20,0.9993339993339992
21,0.9997500937148568
22,0.0009970089730807579
23,0.9990014977533699
24,0.9997778518271686
25,0.9980059820538385
26,0.9993339993339992
27,0.9998000599820054
28,0.9980059820538385
29,0.9993339993339992
30,0.9998182313914387
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.49987509367974015
5,0.9980059820538385
6,0.6665000832916875
7,0.9990014977533699
8,0.9993339993339992
9,0.9995003747189608
10,0.4997503744383424
11,0.9996002398560864
12,0.0009970089730807579
13,0.9980059820538385
14,0.9980059820538385
15,0.9990014977533699
16,0.9993339993339992
17,0.49987509367974015
18,0.9995003747189608
19,0.0009970089730807579
20,0.9996002398560864
21,0.9996668332500417
22,0.9996668332500417
23,0.6663336663336663
24,0.0009970089730807579
25,0.9997144081108097
26,0.9997144081108097
27,0.9997500937148568
28,0.9990014977533699
29,0.9997778518271686
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9995003747189608
8,0.4997503744383424
9,0.9980059820538385
10,0.9980059820538385
11,0.9990014977533699
12,0.9993339993339992
13,0.9980059820538385
14,0.0009970089730807579
15,0.9993339993339992
16,0.0009970089730807579
17,0.6663336663336663
18,0.9995003747189608
19,0.9996002398560864
20,0.9996668332500417
21,0.6663336663336663
22,0.9995003747189608
23,0.9997144081108097
24,0.9980059820538385
25,0.9997500937148568
26,0.9997778518271686
27,0.9996002398560864
28,0.9998000599820054
29,0.9996668332500417
30,0.9997144081108097
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.9993339993339992
7,0.9993339993339992
8,0.9995003747189608
9,0.9990014977533699
10,0.9993339993339992
11,0.0004992511233150274
12,0.9995003747189608
13,0.9995003747189608
14,0.9980059820538385
15,0.9996002398560864
16,0.9996002398560864
17,0.9996002398560864
18,0.9996668332500417
19,0.9980059820538385
20,0.0009970089730807579
21,0.9996668332500417
22,0.9997144081108097
23,0.9997144081108097
24,0.9997500937148568
25,0.4997503744383424
26,0.0009970089730807579
27,0.9980059820538385
28,0.9997778518271686
29,0.0009970089730807579
30,0.9998000599820054
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.49987509367974015
5,0.9980059820538385
6,0.9980059820538385
7,0.9993339993339992
8,0.9990014977533699
9,0.9980059820538385
10,0.9993339993339992
11,0.9995003747189608
12,0.9980059820538385
13,0.9980059820538385
14,0.9990014977533699
15,0.9990014977533699
16,0.9996002398560864
17,0.9993339993339992
18,0.9980059820538385
19,0.9993339993339992
20,0.9996668332500417
21,0.9997144081108097
22,0.9997500937148568
23,0.9997778518271686
24,0.9998000599820054
25,0.9995003747189608
26,0.9996002398560864
27,9.088430428065073e-05
28,0.9980059820538385
29,0.9980059820538385
30,0.9996668332500417
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.4997503744383424
5,0.3999600239856086
6,0.9980059820538385
7,0.9980059820538385
8,0.4997503744383424
9,0.9980059820538385
10,0.9980059820538385
11,0.9990014977533699
12,0.9993339993339992
13,0.0002498126405196103
14,0.9980059820538385
15,0.9980059820538385
16,0.9990014977533699
17,0.0009970089730807579
18,0.9980059820538385
19,0.0009970089730807579
20,0.0004992511233150274
21,0.9993339993339992
22,0.9980059820538385
23,0.9995003747189608
24,0.0009970089730807579
25,0.9980059820538385
26,0.0009970089730807579
27,0.0009970089730807579
28,0.0009970089730807579
29,0.0009970089730807579
30,0.0004992511233150274
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.9990014977533699
7,0.9993339993339992
8,0.9995003747189608
9,0.9995003747189608
10,0.9996002398560864
11,0.9980059820538385
12,0.9996668332500417
13,0.9997144081108097
14,0.9997500937148568
15,0.00011107408641563923
16,0.9996002398560864
17,0.4997503744383424
18,0.9996668332500417
19,0.9997144081108097
20,0.9997778518271686
21,0.9997500937148568
22,0.9997778518271686
23,9.997000899730081e-05
24,0.9998000599820054
25,0.9998182313914387
26,0.0009970089730807579
27,0.9980059820538385
28,0.0004992511233150274
29,0.0009970089730807579
30,0.9998333749895859
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9995004995004996
4,0.9996668887408395
5,0.9990019960079839
6,0.0
7,0.9980059820538385
8,0.9980059820538385
9,0.9995003747189608
10,0.0004992511233150274
11,0.9996002398560864
12,0.9990014977533699
13,0.9993339993339992
14,0.9995003747189608
15,0.0001998800719568259
16,0.9996668332500417
17,0.9990014977533699
18,0.9997144081108097
19,0.9993339993339992
20,0.8330834582708646
21,0.9980059820538385
22,0.0004992511233150274
23,0.9980059820538385
24,0.9997500937148568
25,0.0009970089730807579
26,0.0004992511233150274
27,0.9997778518271686
28,0.0009970089730807579
29,0.0004992511233150274
30,0.0004992511233150274
0,0.0
1,0.0
2,0.9980059820538385
3,0.0004992511233150274
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.9990014977533699
8,0.9980059820538385
9,0.9993339993339992
10,0.9990014977533699
11,0.9993339993339992
12,0.9995003747189608
13,0.9980059820538385
14,0.9990014977533699
15,0.9996002398560864
16,0.9980059820538385
17,0.9993339993339992
18,0.9995003747189608
19,0.9996668332500417
20,0.9997144081108097
21,0.9997500937148568
22,0.9996002398560864
23,0.9980059820538385
24,0.9996668332500417
25,0.9997778518271686
26,0.0002498126405196103
27,0.9997144081108097
28,0.9997500937148568
29,0.9998000599820054
30,0.7997201678992605
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9990014977533699
5,0.5998400959424345
6,0.9980059820538385
7,0.0004992511233150274
8,0.25006245316012987
9,0.9990014977533699
10,0.9980059820538385
11,0.9980059820538385
12,0.0009970089730807579
13,0.9980059820538385
14,0.2000799520287827
15,0.6663336663336663
16,0.9980059820538385
17,0.0009970089730807579
18,0.0009970089730807579
19,0.9990014977533699
20,0.9980059820538385
21,0.0004992511233150274
22,0.9993339993339992
23,0.9995003747189608
24,0.9980059820538385
25,0.9996002398560864
26,0.9990014977533699
27,0.9996668332500417
28,0.9997144081108097
29,0.9990014977533699
30,0.9993339993339992
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.25006245316012987
5,0.9980059820538385
6,0.9993339993339992
7,0.9980059820538385
8,0.9995003747189608
9,0.9990014977533699
10,0.9996002398560864
11,0.9996668332500417
12,0.9997144081108097
13,0.9997500937148568
14,0.9990014977533699
15,0.9993339993339992
16,0.9997778518271686
17,0.9998000599820054
18,0.000333000333000333
19,0.9993339993339992
20,0.9980059820538385
21,0.9995003747189608
22,8.331250520703158e-05
23,0.9990014977533699
24,0.000333000333000333
25,0.0009970089730807579
26,0.9980059820538385
27,0.9980059820538385
28,0.9996002398560864
29,0.9996668332500417
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9993339993339992
5,0.0009970089730807579
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.9995003747189608
11,0.9980059820538385
12,0.9990014977533699
13,0.9996002398560864
14,0.9995003747189608
15,0.9996668332500417
16,0.9997144081108097
17,0.0009970089730807579
18,0.9993339993339992
19,0.9980059820538385
20,0.9996002398560864
21,0.9980059820538385
22,0.9996668332500417
23,0.9980059820538385
24,0.9997144081108097
25,0.9996668332500417
26,0.9997500937148568
27,0.9980059820538385
28,0.9997778518271686
29,0.9997144081108097
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.9997501249375313
5,0.9998000799680129
6,0.0
7,0.0009970089730807579
8,0.0009970089730807579
9,0.9980059820538385
10,0.0009970089730807579
11,0.0001998800719568259
12,0.9980059820538385
13,0.9990014977533699
14,0.9980059820538385
15,0.000333000333000333
16,0.9990014977533699
17,0.9980059820538385
18,0.9993339993339992
19,0.9995003747189608
20,0.6663336663336663
21,0.9996002398560864
22,0.0009970089730807579
23,0.0009970089730807579
24,0.0009970089730807579
25,0.9996668332500417
26,0.9997144081108097
27,0.7997201678992605
28,0.0009970089730807579
29,0.9980059820538385
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.6663336663336663
4,0.9980059820538385
5,0.9990014977533699
6,0.9993339993339992
7,0.0004992511233150274
8,0.9980059820538385
9,0.9990014977533699
10,0.9993339993339992
11,0.9995003747189608
12,0.9996002398560864
13,0.9980059820538385
14,0.0009970089730807579
15,0.9980059820538385
16,0.0002498126405196103
17,0.7997201678992605
18,0.9996668332500417
19,0.0009970089730807579
20,0.4997503744383424
21,0.0009970089730807579
22,0.9997144081108097
23,0.9980059820538385
24,0.00012495314257153568
25,0.9997144081108097
26,0.9997778518271686
27,0.0009970089730807579
28,0.7997201678992605
29,0.9980059820538385
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.0009970089730807579
4,0.0009970089730807579
5,0.9980059820538385
6,0.9990014977533699
7,0.9990014977533699
8,0.9993339993339992
9,0.0002498126405196103
10,0.9993339993339992
11,0.7997201678992605
12,0.9995003747189608
13,0.8330834582708646
14,0.0009970089730807579
15,0.0009970089730807579
16,0.0009970089730807579
17,0.9996002398560864
18,0.0009970089730807579
19,0.9980059820538385
20,0.0009970089730807579
21,0.9980059820538385
22,0.0009970089730807579
23,0.0009970089730807579
24,0.9990014977533699
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9980059820538385
28,0.9980059820538385
29,0.0004992511233150274
30,0.0004992511233150274
0,0.0
1,0.0
2,0.9980059820538385
3,0.6663336663336663
4,0.9980059820538385
5,0.9980059820538385
6,0.9980059820538385
7,0.9993339993339992
8,0.9995003747189608
9,0.0001998800719568259
10,0.9980059820538385
11,0.9996668332500417
12,0.9980059820538385
13,0.0004992511233150274
14,0.9997144081108097
15,0.0009970089730807579
16,0.9997500937148568
17,0.9997778518271686
18,0.0009970089730807579
19,0.9998000599820054
20,0.7496877341993504
21,0.4997503744383424
22,0.9990014977533699
23,0.9998182313914387
24,0.9998333749895859
25,0.33333333333333326
26,0.9980059820538385
27,0.9993339993339992
28,0.0004992511233150274
29,0.9996668332500417
30,0.9995003747189608
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.9995003747189608
6,0.9980059820538385
7,0.0009970089730807579
8,0.9980059820538385
9,0.0009970089730807579
10,0.9996668332500417
11,0.9997144081108097
12,0.0004992511233150274
13,0.5998400959424345
14,0.9990014977533699
15,0.9993339993339992
16,0.9997500937148568
17,0.9995003747189608
18,0.00011107408641563923
19,0.9996002398560864
20,0.9980059820538385
21,0.9980059820538385
22,0.9996668332500417
23,0.9998000599820054
24,9.088430428065073e-05
25,0.9980059820538385
26,0.9997144081108097
27,0.9997500937148568
28,0.9997778518271686
29,0.0004992511233150274
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9990014977533699
5,0.0009970089730807579
6,0.0009970089730807579
7,0.9980059820538385
8,0.9980059820538385
9,0.9980059820538385
10,0.9993339993339992
11,0.9990014977533699
12,0.9980059820538385
13,0.9995003747189608
14,0.9980059820538385
15,0.9990014977533699
16,0.9996002398560864
17,0.9996668332500417
18,0.9993339993339992
19,0.9980059820538385
20,0.9980059820538385
21,0.9995003747189608
22,0.9997144081108097
23,0.9990014977533699
24,0.9997500937148568
25,0.9997778518271686
26,0.9990014977533699
27,0.9998000599820054
28,0.9996002398560864
29,0.9998182313914387
30,0.9996668332500417
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.0009970089730807579
7,0.9993339993339992
8,0.9990014977533699
9,0.9990014977533699
10,0.0009970089730807579
11,0.33333333333333326
12,0.9993339993339992
13,0.9980059820538385
14,0.33333333333333326
15,0.9993339993339992
16,0.9995003747189608
17,0.9996002398560864
18,0.9996668332500417
19,0.9997144081108097
20,0.9980059820538385
21,0.9997500937148568
22,0.9980059820538385
23,0.9980059820538385
24,0.9997778518271686
25,0.9998000599820054
26,0.9998182313914387
27,0.9990014977533699
28,0.9998333749895859
29,0.9995003747189608
30,0.9996002398560864
0,0.0
1,0.0
2,0.9980059820538385
3,0.0009970089730807579
4,0.4997503744383424
5,0.9990014977533699
6,0.0009970089730807579
7,0.9980059820538385
8,0.0004992511233150274
9,0.9990014977533699
10,0.9980059820538385
11,0.9993339993339992
12,0.9990014977533699
13,0.9980059820538385
14,0.9993339993339992
15,0.9995003747189608
16,0.9995003747189608
17,0.9996002398560864
18,0.9996668332500417
19,0.9996002398560864
20,0.9996668332500417
21,0.9980059820538385
22,0.9997144081108097
23,0.9997144081108097
24,0.0009970089730807579
25,0.9997500937148568
26,0.9997778518271686
27,0.9997500937148568
28,0.9997778518271686
29,0.9998000599820054
30,0.9998000599820054
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.25006245316012987
5,0.9980059820538385
6,0.0009970089730807579
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.9993339993339992
11,0.9995003747189608
12,0.9995003747189608
13,0.9996002398560864
14,0.9996002398560864
15,0.9996668332500417
16,0.9980059820538385
17,0.9996668332500417
18,0.9997144081108097
19,0.00012495314257153568
20,0.9990014977533699
21,0.0009970089730807579
22,0.9980059820538385
23,0.4997503744383424
24,0.0004992511233150274
25,0.16670832291927018
26,0.9997144081108097
27,0.9997500937148568
28,0.0004992511233150274
29,0.9997778518271686
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.7496877341993504
5,0.2000799520287827
6,0.9995003747189608
7,0.9980059820538385
8,0.9980059820538385
9,0.9980059820538385
10,0.9995003747189608
11,0.9990014977533699
12,0.9996002398560864
13,0.9993339993339992
14,0.9996668332500417
15,0.9997144081108097
16,0.9995003747189608
17,0.9997500937148568
18,0.9996002398560864
19,0.8460355302622471
20,0.9996668332500417
21,0.9997144081108097
22,0.9990014977533699
23,0.9997778518271686
24,0.9980059820538385
25,0.9998000599820054
26,0.9980059820538385
27,0.9998182313914387
28,0.0009970089730807579
29,0.9980059820538385
30,0.9997500937148568
0,0.0
1,0.0
2,0.9980059820538385
3,0.0004992511233150274
4,0.9980059820538385
5,0.9993339993339992
6,0.9980059820538385
7,0.9995003747189608
8,0.9996002398560864
9,0.9996668332500417
10,0.9980059820538385
11,0.9997144081108097
12,0.9980059820538385
13,0.9980059820538385
14,0.9990014977533699
15,0.9997500937148568
16,0.9997778518271686
17,0.9993339993339992
18,0.000333000333000333
19,0.9995003747189608
20,0.9990014977533699
21,0.9990014977533699
22,0.9998000599820054
23,0.9993339993339992
24,0.9998182313914387
25,0.9996002398560864
26,0.9996668332500417
27,0.0002498126405196103
28,0.9998333749895859
29,0.9998461893409213
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.9995003747189608
7,0.9996002398560864
8,0.9980059820538385
9,0.9990014977533699
10,0.9993339993339992
11,0.9996668332500417
12,0.9997144081108097
13,0.9995003747189608
14,0.9996002398560864
15,0.9996668332500417
16,0.9997144081108097
17,0.0009970089730807579
18,0.0009970089730807579
19,0.9980059820538385
20,0.9980059820538385
21,0.9980059820538385
22,0.9990014977533699
23,0.9997500937148568
24,0.9990014977533699
25,0.4997503744383424
26,0.9997500937148568
27,0.00011107408641563923
28,0.9980059820538385
29,0.6663336663336663
30,0.25006245316012987
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.9993339993339992
7,0.9995003747189608
8,0.9996002398560864
9,0.0009970089730807579
10,0.9980059820538385
11,0.9996668332500417
12,0.0001427959445951735
13,0.9997144081108097
14,0.4997503744383424
15,0.9997500937148568
16,0.9980059820538385
17,0.9990014977533699
18,0.9997778518271686
19,0.000333000333000333
20,0.9980059820538385
21,0.9980059820538385
22,0.9980059820538385
23,0.000333000333000333
24,0.76913020072291
25,0.9998000599820054
26,0.9990014977533699
27,0.9998182313914387
28,0.000333000333000333
29,0.9998333749895859
30,0.9980059820538385
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.9980059820538385
7,0.9980059820538385
8,0.9993339993339992
9,0.9990014977533699
10,0.9980059820538385
11,0.9995003747189608
12,0.9996002398560864
13,0.0001665833749791771
14,0.9980059820538385
15,0.9990014977533699
16,0.000333000333000333
17,0.9980059820538385
18,0.9993339993339992
19,0.9990014977533699
20,0.0001427959445951735
21,0.9980059820538385
22,0.7997201678992605
23,0.9980059820538385
24,0.0009970089730807579
25,0.0009970089730807579
26,0.9980059820538385
27,0.9980059820538385
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9990014977533699
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9993339993339992
7,0.9980059820538385
8,0.0009970089730807579
9,0.9990014977533699
10,0.9995003747189608
11,0.4997503744383424
12,0.9996002398560864
13,0.9993339993339992
14,0.9995003747189608
15,0.9996668332500417
16,0.9997144081108097
17,0.9995003747189608
18,0.9996002398560864
19,0.9996668332500417
20,0.9997144081108097
21,0.9997500937148568
22,0.0009970089730807579
23,0.6663336663336663
24,0.9997778518271686
25,0.0009970089730807579
26,0.4997503744383424
27,0.0009970089730807579
28,0.9998000599820054
29,0.9997500937148568
30,0.9998182313914387
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.0009970089730807579
5,0.4997503744383424
6,0.6663336663336663
7,0.9980059820538385
8,0.9990014977533699
9,0.0009970089730807579
10,0.0009970089730807579
11,0.2000799520287827
12,0.9980059820538385
13,0.0009970089730807579
14,0.9990014977533699
15,0.9993339993339992
16,0.4997503744383424
17,0.33333333333333326
18,0.9995003747189608
19,0.49987509367974015
20,0.5998400959424345
21,0.9996002398560864
22,0.9996668332500417
23,0.9995003747189608
24,0.9996002398560864
25,0.9997144081108097
26,0.9996668332500417
27,0.0001427959445951735
28,0.0004992511233150274
29,0.4997503744383424
30,0.8330834582708646
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.0004992511233150274
5,0.9980059820538385
6,0.9980059820538385
7,0.0009970089730807579
8,0.4997503744383424
9,0.0009970089730807579
10,0.9993339993339992
11,0.6663336663336663
12,0.9995003747189608
13,0.9990014977533699
14,0.9980059820538385
15,0.33333333333333326
16,0.0009970089730807579
17,0.4997503744383424
18,0.9996002398560864
19,0.6663336663336663
20,0.9996668332500417
21,0.9997144081108097
22,0.9993339993339992
23,0.0009970089730807579
24,0.9997500937148568
25,0.9997778518271686
26,0.0009970089730807579
27,0.9998000599820054
28,0.8330834582708646
29,0.9995003747189608
30,9.088430428065073e-05
0,0.0
1,0.0
2,0.9980059820538385
3,0.0004992511233150274
4,0.9980059820538385
5,0.5998400959424345
6,0.9980059820538385
7,0.9990014977533699
8,0.0009970089730807579
9,0.9980059820538385
10,0.9980059820538385
11,0.9993339993339992
12,0.9995003747189608
13,0.9995003747189608
14,0.9996002398560864
15,0.9996668332500417
16,0.9997144081108097
17,0.9996002398560864
18,0.9996668332500417
19,0.0009970089730807579
20,0.4997503744383424
21,0.9997144081108097
22,0.9980059820538385
23,0.9997500937148568
24,0.6663336663336663
25,0.9980059820538385
26,0.9997778518271686
27,0.9998000599820054
28,0.9980059820538385
29,0.9997500937148568
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.0009970089730807579
5,0.9980059820538385
6,0.9980059820538385
7,0.0004992511233150274
8,0.49987509367974015
9,0.9990014977533699
10,0.9990014977533699
11,0.9993339993339992
12,0.9980059820538385
13,0.9980059820538385
14,0.9980059820538385
15,0.9980059820538385
16,0.9990014977533699
17,0.9980059820538385
18,0.0004992511233150274
19,0.9995003747189608
20,0.9993339993339992
21,0.9996002398560864
22,0.0009970089730807579
23,0.9990014977533699
24,0.9980059820538385
25,0.000333000333000333
26,0.9995003747189608
27,0.9996668332500417
28,0.9997144081108097
29,0.9996002398560864
30,0.9993339993339992
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.9980059820538385
5,0.4997503744383424
6,0.4999167083125104
7,0.9990014977533699
8,0.9993339993339992
9,0.9995003747189608
10,0.9996002398560864
11,0.9980059820538385
12,0.9980059820538385
13,0.9990014977533699
14,0.9980059820538385
15,0.9996668332500417
16,0.9997144081108097
17,0.9993339993339992
18,0.9980059820538385
19,0.9997500937148568
20,0.9997778518271686
21,0.0009970089730807579
22,0.9995003747189608
23,0.9996002398560864
24,0.0009970089730807579
25,0.9996668332500417
26,0.9998000599820054
27,0.9998182313914387
28,0.9998333749895859
29,0.9998461893409213
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.0
3,0.4997503744383424
4,0.9980059820538385
5,0.6663336663336663
6,0.25006245316012987
7,0.5998400959424345
8,0.0009970089730807579
9,0.0009970089730807579
10,0.9990014977533699
11,0.0009970089730807579
12,0.9980059820538385
13,0.9993339993339992
14,0.0009970089730807579
15,0.0009970089730807579
16,0.0004992511233150274
17,0.49987509367974015
18,0.9995003747189608
19,0.9980059820538385
20,0.0009970089730807579
21,0.0009970089730807579
22,0.9996002398560864
23,0.9996668332500417
24,0.9980059820538385
25,0.0009970089730807579
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9990014977533699
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.4997503744383424
5,0.9980059820538385
6,0.9993339993339992
7,0.9995003747189608
8,0.33333333333333326
9,0.49987509367974015
10,0.9980059820538385
11,0.6665000832916875
12,0.0009970089730807579
13,0.0004992511233150274
14,0.9996002398560864
15,0.9996668332500417
16,0.4997503744383424
17,0.6663336663336663
18,0.0009970089730807579
19,0.9980059820538385
20,0.0009970089730807579
21,0.0009970089730807579
22,0.9997144081108097
23,0.9980059820538385
24,0.9990014977533699
25,0.0009970089730807579
26,0.4997503744383424
27,0.9997500937148568
28,0.9997778518271686
29,0.0009970089730807579
30,0.9993339993339992
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.9995003747189608
7,0.9980059820538385
8,0.0009970089730807579
9,0.9996002398560864
10,0.9996668332500417
11,0.9997144081108097
12,0.9980059820538385
13,0.9980059820538385
14,0.9997500937148568
15,0.9997778518271686
16,0.0009970089730807579
17,0.7496877341993504
18,0.9990014977533699
19,0.9993339993339992
20,0.9980059820538385
21,0.4997503744383424
22,0.9997500937148568
23,0.9995003747189608
24,0.9980059820538385
25,0.9996002398560864
26,0.9996668332500417
27,0.9997144081108097
28,0.9997778518271686
29,0.9980059820538385
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.000333000333000333
6,0.9980059820538385
7,0.0004992511233150274
8,0.9980059820538385
9,0.6663336663336663
10,0.0009970089730807579
11,0.0009970089730807579
12,0.0009970089730807579
13,0.0009970089730807579
14,0.9980059820538385
15,0.0009970089730807579
16,0.0009970089730807579
17,0.0009970089730807579
18,0.9980059820538385
19,0.0009970089730807579
20,0.9995003747189608
21,0.0009970089730807579
22,0.4997503744383424
23,0.0009970089730807579
24,0.0009970089730807579
25,0.6663336663336663
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9980059820538385
29,0.0009970089730807579
30,0.9990014977533699
0,0.0
1,0.0
2,0.9980059820538385
3,0.6663336663336663
4,0.9980059820538385
5,0.0009970089730807579
6,0.25006245316012987
7,0.4997503744383424
8,0.9980059820538385
9,0.9980059820538385
10,0.9980059820538385
11,0.9990014977533699
12,0.9993339993339992
13,0.9990014977533699
14,0.9995003747189608
15,0.9996002398560864
16,0.9993339993339992
17,0.9980059820538385
18,0.9995003747189608
19,0.9996002398560864
20,0.9996668332500417
21,0.9997144081108097
22,0.9997500937148568
23,0.9996668332500417
24,0.0001427959445951735
25,0.0009970089730807579
26,0.9980059820538385
27,0.9997144081108097
28,0.4997503744383424
29,0.9997778518271686
30,0.9998000599820054
0,0.0
1,0.0
2,0.4997503744383424
3,0.33333333333333326
4,0.9990014977533699
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.9980059820538385
9,0.9993339993339992
10,0.9995003747189608
11,0.9990014977533699
12,0.9996002398560864
13,0.9993339993339992
14,0.9995003747189608
15,0.9990014977533699
16,0.9996002398560864
17,0.9996668332500417
18,0.0001427959445951735
19,0.9980059820538385
20,0.9996668332500417
21,0.9980059820538385
22,0.9997144081108097
23,0.0004992511233150274
24,0.9993339993339992
25,0.0004992511233150274
26,0.9997500937148568
27,0.0004992511233150274
28,0.0009970089730807579
29,0.9997778518271686
30,0.0004992511233150274
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9993339993339992
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.9980059820538385
9,0.9993339993339992
10,0.9990014977533699
11,0.9995003747189608
12,0.0009970089730807579
13,0.9995003747189608
14,0.0001998800719568259
15,0.0009970089730807579
16,0.9980059820538385
17,0.9980059820538385
18,0.9980059820538385
19,0.9980059820538385
20,0.9990014977533699
21,0.9996668332500417
22,0.9980059820538385
23,0.9993339993339992
24,0.9997144081108097
25,0.7998600419874037
26,0.00012495314257153568
27,0.9990014977533699
28,0.0009970089730807579
29,0.9990014977533699
30,0.9996002398560864
0,0.0
1,0.9990019960079839
2,0.0
3,0.33333333333333326
4,0.9980059820538385
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.0009970089730807579
9,0.4997503744383424
10,0.9993339993339992
11,0.9980059820538385
12,0.9980059820538385
13,0.9980059820538385
14,0.9993339993339992
15,0.0002498126405196103
16,0.33333333333333326
17,0.3333333333333333
18,0.9990014977533699
19,0.9990014977533699
20,0.000333000333000333
21,0.000333000333000333
22,0.0004992511233150274
23,0.9995003747189608
24,0.7997201678992605
25,0.9996002398560864
26,0.9996668332500417
27,0.9997144081108097
28,0.9980059820538385
29,0.9997500937148568
30,0.000333000333000333
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9993339993339992
5,0.9995003747189608
6,0.0001998800719568259
7,0.9996002398560864
8,0.0001665833749791771
9,0.9996002398560864
10,0.9980059820538385
11,0.9997144081108097
12,0.000333000333000333
13,0.9980059820538385
14,0.33333333333333326
15,0.9997144081108097
16,0.6663336663336663
17,0.9990014977533699
18,0.9993339993339992
19,0.9980059820538385
20,0.9980059820538385
21,0.9997778518271686
22,0.9980059820538385
23,0.9998000599820054
24,0.0004992511233150274
25,0.9990014977533699
26,0.9998182313914387
27,0.9998333749895859
28,0.9998461893409213
29,0.9998571734628293
30,0.999866693328001
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.9980059820538385
5,0.9980059820538385
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.9990014977533699
10,0.9993339993339992
11,0.0002498126405196103
12,0.9980059820538385
13,0.0009970089730807579
14,0.9990014977533699
15,0.9993339993339992
16,0.9995003747189608
17,0.9996002398560864
18,0.9996668332500417
19,0.7997201678992605
20,0.9997144081108097
21,0.9997500937148568
22,0.9993339993339992
23,0.0009970089730807579
24,0.6663336663336663
25,0.9997778518271686
26,0.9980059820538385
27,0.4997503744383424
28,0.9980059820538385
29,0.9998000599820054
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.6663336663336663
4,0.7496877341993504
5,0.9990014977533699
6,0.9980059820538385
7,0.9980059820538385
8,0.9980059820538385
9,0.9993339993339992
10,0.9980059820538385
11,0.9990014977533699
12,0.0009970089730807579
13,0.9995003747189608
14,0.9996002398560864
15,0.4997503744383424
16,0.9996668332500417
17,0.9997144081108097
18,0.9997500937148568
19,0.9990014977533699
20,0.9980059820538385
21,0.9993339993339992
22,0.9993339993339992
23,0.9997778518271686
24,0.9980059820538385
25,0.9990014977533699
26,0.9980059820538385
27,0.9998000599820054
28,0.9998182313914387
29,8.331250520703158e-05
30,0.9993339993339992
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9990019960079839
4,0.9990019960079839
5,0.9990019960079839
6,0.0
7,0.000333000333000333
8,0.0009970089730807579
9,0.0004992511233150274
10,0.9980059820538385
11,0.9993339993339992
12,0.9980059820538385
13,0.0004992511233150274
14,0.9995003747189608
15,0.9990014977533699
16,0.9996002398560864
17,0.0009970089730807579
18,0.9993339993339992
19,0.9980059820538385
20,0.9995003747189608
21,0.9996668332500417
22,0.9996002398560864
23,0.0001665833749791771
24,0.0009970089730807579
25,0.9980059820538385
26,0.0009970089730807579
27,0.6663336663336663
28,0.9997144081108097
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9980059820538385
5,0.5998400959424345
6,0.9990014977533699
7,0.000333000333000333
8,0.9980059820538385
9,0.9980059820538385
10,0.9980059820538385
11,0.7496877341993504
12,0.0009970089730807579
13,0.0009970089730807579
14,0.0009970089730807579
15,0.4997503744383424
16,0.9980059820538385
17,0.0009970089730807579
18,0.0009970089730807579
19,0.0009970089730807579
20,0.9990014977533699
21,0.9993339993339992
22,0.6663336663336663
23,0.9995003747189608
24,0.0009970089730807579
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9996002398560864
28,0.9980059820538385
29,0.9993339993339992
30,0.4997503744383424
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.49987509367974015
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.9995003747189608
10,0.9996002398560864
11,0.9980059820538385
12,0.0001665833749791771
13,0.0009970089730807579
14,0.9980059820538385
15,0.4997503744383424
16,0.9996668332500417
17,0.9990014977533699
18,0.0001427959445951735
19,0.0009970089730807579
20,0.9980059820538385
21,0.9993339993339992
22,0.0009970089730807579
23,0.9980059820538385
24,0.0009970089730807579
25,0.49987509367974015
26,0.0009970089730807579
27,0.0009970089730807579
28,0.9995003747189608
29,0.33333333333333326
30,0.9993339993339992
0,0.0
1,0.0
2,0.9980059820538385
3,0.33333333333333326
4,0.0004992511233150274
5,0.9980059820538385
6,0.9980059820538385
7,0.0009970089730807579
8,0.9990014977533699
9,0.9990014977533699
10,0.9993339993339992
11,0.4997503744383424
12,0.9990014977533699
13,0.9993339993339992
14,0.9995003747189608
15,0.0001998800719568259
16,0.8330834582708646
17,0.9980059820538385
18,0.545396709988185
19,0.9995003747189608
20,0.0009970089730807579
21,0.9995003747189608
22,0.9990014977533699
23,0.0009970089730807579
24,0.6663336663336663
25,0.0009970089730807579
26,0.9996002398560864
27,0.0009970089730807579
28,0.9996668332500417
29,0.9997144081108097
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.4997503744383424
5,0.0009970089730807579
6,0.9980059820538385
7,0.9990014977533699
8,0.0009970089730807579
9,0.9993339993339992
10,0.9995003747189608
11,0.28573468513494216
12,0.9980059820538385
13,0.9996002398560864
14,0.9996668332500417
15,0.0002498126405196103
16,0.9980059820538385
17,0.9980059820538385
18,0.9990014977533699
19,0.9990014977533699
20,0.9997500937148568
21,0.9993339993339992
22,0.9980059820538385
23,0.9997778518271686
24,0.9995003747189608
25,0.9996002398560864
26,9.997000899730081e-05
27,0.0009970089730807579
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9980059820538385
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.0009970089730807579
5,0.9980059820538385
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.9980059820538385
10,0.9993339993339992
11,0.9990014977533699
12,0.9995003747189608
13,0.9996002398560864
14,0.0009970089730807579
15,0.49987509367974015
16,0.9993339993339992
17,0.4997503744383424
18,0.9996668332500417
19,0.9997144081108097
20,0.9997500937148568
21,0.0009970089730807579
22,0.33333333333333326
23,0.9997778518271686
24,0.9998000599820054
25,0.9998182313914387
26,0.6663336663336663
27,0.9980059820538385
28,0.0004992511233150274
29,0.9995003747189608
30,0.9996002398560864
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.0009970089730807579
5,0.9980059820538385
6,0.9980059820538385
7,0.9993339993339992
8,0.9980059820538385
9,0.9990014977533699
10,0.9990014977533699
11,0.9995003747189608
12,0.9993339993339992
13,0.9993339993339992
14,0.9993339993339992
15,0.9995003747189608
16,0.9996002398560864
17,0.9996002398560864
18,0.9996668332500417
19,0.9997144081108097
20,0.9996668332500417
21,0.0002498126405196103
22,0.9997500937148568
23,0.9997144081108097
24,0.9997778518271686
25,0.9997500937148568
26,0.9980059820538385
27,0.9980059820538385
28,0.0009970089730807579
29,0.9997778518271686
30,0.7496877341993504
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9990019960079839
4,0.0
5,0.9990014977533699
6,0.16674995835415624
7,0.9993339993339992
8,0.9980059820538385
9,0.7496877341993504
10,0.0009970089730807579
11,0.9995003747189608
12,0.9996002398560864
13,0.9980059820538385
14,0.000333000333000333
15,0.0009970089730807579
16,0.9996668332500417
17,0.4997503744383424
18,0.9980059820538385
19,0.000333000333000333
20,0.33333333333333326
21,0.49987509367974015
22,0.0004992511233150274
23,0.0004992511233150274
24,0.0004992511233150274
25,0.7496877341993504
26,0.0004992511233150274
27,0.9997144081108097
28,0.4997503744383424
29,0.0004992511233150274
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9995004995004996
4,0.0
5,0.0009970089730807579
6,0.9993339993339992
7,0.0002498126405196103
8,0.4997503744383424
9,0.9980059820538385
10,0.9980059820538385
11,0.0004992511233150274
12,0.9980059820538385
13,0.9980059820538385
14,0.0009970089730807579
15,0.4997503744383424
16,0.9996002398560864
17,0.9980059820538385
18,0.9990014977533699
19,0.9980059820538385
20,0.9993339993339992
21,0.9996668332500417
22,0.1000699790062981
23,0.9997144081108097
24,0.9980059820538385
25,0.9980059820538385
26,0.9980059820538385
27,0.9997500937148568
28,0.0004992511233150274
29,0.9996002398560864
30,0.9993339993339992
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.25006245316012987
5,0.0009970089730807579
6,0.9980059820538385
7,0.0004992511233150274
8,0.9980059820538385
9,0.4997503744383424
10,0.9995003747189608
11,0.9980059820538385
12,0.0001998800719568259
13,0.9980059820538385
14,0.7496877341993504
15,0.8330834582708646
16,0.0009970089730807579
17,0.9980059820538385
18,0.0009970089730807579
19,0.9990014977533699
20,0.9990014977533699
21,0.9980059820538385
22,0.9993339993339992
23,0.4997503744383424
24,0.9995003747189608
25,0.000333000333000333
26,0.9990014977533699
27,0.0009970089730807579
28,0.9996002398560864
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.5998400959424345
6,0.9980059820538385
7,0.000333000333000333
8,0.9990014977533699
9,0.9993339993339992
10,0.33333333333333326
11,0.4997503744383424
12,0.9993339993339992
13,0.9980059820538385
14,0.9995003747189608
15,0.0009970089730807579
16,0.9995003747189608
17,0.9990014977533699
18,0.9996002398560864
19,0.9996668332500417
20,0.9980059820538385
21,0.9997144081108097
22,0.9996002398560864
23,0.9997500937148568
24,0.9997778518271686
25,0.0004992511233150274
26,0.33333333333333326
27,0.9996668332500417
28,0.0009970089730807579
29,0.4997503744383424
30,0.6663336663336663
0,0.0
1,0.0
2,0.9980059820538385
3,0.0004992511233150274
4,0.9980059820538385
5,0.9993339993339992
6,0.9995003747189608
7,0.0001998800719568259
8,0.9980059820538385
9,0.9980059820538385
10,0.9996002398560864
11,0.9990014977533699
12,0.9996668332500417
13,0.0001427959445951735
14,0.9993339993339992
15,0.9980059820538385
16,0.9995003747189608
17,0.9996002398560864
18,0.00012495314257153568
19,0.9996668332500417
20,0.9997500937148568
21,0.9997144081108097
22,0.9997500937148568
23,0.9997778518271686
24,0.9998000599820054
25,0.9998182313914387
26,0.9998333749895859
27,0.9990014977533699
28,0.9993339993339992
29,0.9980059820538385
30,0.0009970089730807579
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.25006245316012987
5,0.9993339993339992
6,0.9980059820538385
7,0.0009970089730807579
8,0.9980059820538385
9,0.9990014977533699
10,0.6663336663336663
11,0.9980059820538385
12,0.9980059820538385
13,0.9990014977533699
14,0.25006245316012987
15,0.9993339993339992
16,0.9995003747189608
17,0.9996002398560864
18,0.9996668332500417
19,0.9997144081108097
20,0.9993339993339992
21,0.00012495314257153568
22,0.9980059820538385
23,0.9997500937148568
24,0.9995003747189608
25,0.9980059820538385
26,0.9997778518271686
27,0.0001427959445951735
28,0.9996002398560864
29,0.0001998800719568259
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.49987509367974015
5,0.9980059820538385
6,0.4997503744383424
7,0.6663336663336663
8,0.0009970089730807579
9,0.6663336663336663
10,0.0009970089730807579
11,0.2000799520287827
12,0.9990014977533699
13,0.4997503744383424
14,0.9980059820538385
15,0.9993339993339992
16,0.0009970089730807579
17,0.0009970089730807579
18,0.9980059820538385
19,0.9980059820538385
20,0.0009970089730807579
21,0.9995003747189608
22,0.9990014977533699
23,0.0009970089730807579
24,0.0009970089730807579
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9993339993339992
28,0.9990014977533699
29,0.0002498126405196103
30,0.9996002398560864
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.0004992511233150274
7,0.0009970089730807579
8,0.4997503744383424
9,0.9990014977533699
10,0.9993339993339992
11,0.9990014977533699
12,0.9995003747189608
13,0.9980059820538385
14,0.0009970089730807579
15,0.9996002398560864
16,0.9993339993339992
17,0.9995003747189608
18,0.9996002398560864
19,0.9980059820538385
20,0.9996668332500417
21,0.6663336663336663
22,0.9997144081108097
23,0.0009970089730807579
24,0.9990014977533699
25,0.9997500937148568
26,0.9993339993339992
27,0.6666000133306672
28,0.9980059820538385
29,0.9998000599820054
30,0.9998182313914387
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9990014977533699
5,0.9993339993339992
6,0.0009970089730807579
7,0.9995003747189608
8,0.9980059820538385
9,0.9996002398560864
10,0.9996668332500417
11,0.9997144081108097
12,0.00012495314257153568
13,0.9990014977533699
14,0.9993339993339992
15,0.9980059820538385
16,0.9997778518271686
17,0.4997503744383424
18,0.9995003747189608
19,0.9996002398560864
20,0.9998000599820054
21,0.9998182313914387
22,0.9998333749895859
23,0.9998461893409213
24,0.9998571734628293
25,0.9996668332500417
26,0.9997144081108097
27,0.999866693328001
28,0.9997500937148568
29,0.9998750234331064
30,0.9998823736987591
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.0004992511233150274
5,0.9990014977533699
6,0.9993339993339992
7,0.9995003747189608
8,0.0009970089730807579
9,0.9980059820538385
10,0.0009970089730807579
11,0.2500312382856429
12,0.4997503744383424
13,0.33333333333333326
14,0.9980059820538385
15,0.9996002398560864
16,0.9996668332500417
17,0.9997144081108097
18,0.9990014977533699
19,0.9980059820538385
20,0.9993339993339992
21,0.49987509367974015
22,0.9980059820538385
23,0.9997500937148568
24,0.0004992511233150274
25,0.9997778518271686
26,0.9995003747189608
27,0.9996002398560864
28,0.9998000599820054
29,0.9998182313914387
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.33333333333333326
4,0.0004992511233150274
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.9980059820538385
9,0.9993339993339992
10,0.9995003747189608
11,0.0004992511233150274
12,0.6663336663336663
13,0.9993339993339992
14,0.9996002398560864
15,0.0009970089730807579
16,0.9995003747189608
17,0.9996668332500417
18,0.9996002398560864
19,0.9996668332500417
20,0.9980059820538385
21,0.9980059820538385
22,0.9997144081108097
23,0.9997500937148568
24,0.9980059820538385
25,0.33333333333333326
26,0.9997144081108097
27,0.0004992511233150274
28,0.9997778518271686
29,0.9990014977533699
30,0.9998000599820054
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.49987509367974015
5,0.9980059820538385
6,0.9980059820538385
7,0.9980059820538385
8,0.9993339993339992
9,0.9995003747189608
10,0.9996002398560864
11,0.9995003747189608
12,0.9996668332500417
13,0.9990014977533699
14,0.9997144081108097
15,0.9980059820538385
16,0.9997778518271686
17,0.0009970089730807579
18,0.9990014977533699
19,0.9993339993339992
20,0.9980059820538385
21,0.9995003747189608
22,0.9993339993339992
23,0.9980059820538385
24,0.00012495314257153568
25,0.0004992511233150274
26,0.9980059820538385
27,0.0009970089730807579
28,0.0009970089730807579
29,0.6663336663336663
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.0
3,0.33333333333333326
4,0.9980059820538385
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9993339993339992
9,0.9980059820538385
10,0.0009970089730807579
11,0.9990014977533699
12,0.000333000333000333
13,0.9995003747189608
14,0.9990014977533699
15,0.7496877341993504
16,0.0009970089730807579
17,0.9996002398560864
18,0.4997503744383424
19,0.0009970089730807579
20,0.2727437971462328
21,0.9980059820538385
22,0.9980059820538385
23,0.9990014977533699
24,0.9980059820538385
25,0.33333333333333326
26,0.49987509367974015
27,0.9993339993339992
28,0.0009970089730807579
29,0.9996668332500417
30,0.33333333333333326
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9996668887408395
4,0.0
5,0.9980059820538385
6,0.9995003747189608
7,0.9996002398560864
8,0.9980059820538385
9,0.9980059820538385
10,0.9980059820538385
11,0.0009970089730807579
12,0.9990014977533699
13,0.9996668332500417
14,0.0009970089730807579
15,0.9997144081108097
16,0.9990014977533699
17,0.0009970089730807579
18,0.9990014977533699
19,0.9997500937148568
20,0.7496877341993504
21,0.9997778518271686
22,0.9980059820538385
23,0.9998000599820054
24,0.9990014977533699
25,0.14293874053976866
26,0.9998182313914387
27,0.2500312382856429
28,0.9980059820538385
29,0.9998333749895859
30,0.9998461893409213
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.0009970089730807579
8,0.4997503744383424
9,0.9993339993339992
10,0.9990014977533699
11,0.9980059820538385
12,0.9995003747189608
13,0.9996002398560864
14,0.9990014977533699
15,0.9993339993339992
16,0.9996668332500417
17,0.6663336663336663
18,0.9997144081108097
19,0.9993339993339992
20,0.9995003747189608
21,0.9997500937148568
22,0.9997778518271686
23,0.9996002398560864
24,0.9997500937148568
25,0.9998000599820054
26,0.9995003747189608
27,0.9980059820538385
28,0.9998182313914387
29,0.9996668332500417
30,0.9998333749895859
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.9980059820538385
7,0.9990014977533699
8,0.9980059820538385
9,0.0004992511233150274
10,0.9990014977533699
11,0.9993339993339992
12,0.6665833541614595
13,0.9980059820538385
14,0.9996002398560864
15,0.9980059820538385
16,0.9996668332500417
17,0.9990014977533699
18,0.9990014977533699
19,0.9997144081108097
20,0.0009970089730807579
21,0.9993339993339992
22,0.9980059820538385
23,0.9997500937148568
24,0.9980059820538385
25,0.9980059820538385
26,0.9997778518271686
27,0.9980059820538385
28,0.9990014977533699
29,0.9993339993339992
30,0.9995003747189608
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.0009970089730807579
6,0.4997503744383424
7,0.33333333333333326
8,0.9990014977533699
9,0.9980059820538385
10,0.9990014977533699
11,0.000333000333000333
12,0.9980059820538385
13,0.9993339993339992
14,0.9995003747189608
15,0.0004992511233150274
16,0.5998400959424345
17,0.9980059820538385
18,0.9996002398560864
19,0.9995003747189608
20,0.9996668332500417
21,0.9997144081108097
22,0.9990014977533699
23,0.0004992511233150274
24,0.000333000333000333
25,0.9997500937148568
26,0.9997778518271686
27,0.25006245316012987
28,0.9980059820538385
29,9.997000899730081e-05
30,0.9980059820538385
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9990014977533699
8,0.9993339993339992
9,0.0009970089730807579
10,0.9995003747189608
11,0.0001998800719568259
12,0.9980059820538385
13,0.9993339993339992
14,0.9996002398560864
15,0.9995003747189608
16,0.9996668332500417
17,0.9996002398560864
18,0.9997144081108097
19,0.9997500937148568
20,0.9996668332500417
21,0.9990014977533699
22,0.9997144081108097
23,0.9997778518271686
24,0.9998000599820054
25,0.9998182313914387
26,0.9998333749895859
27,0.9980059820538385
28,0.000333000333000333
29,0.9998461893409213
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9990014977533699
5,0.9993339993339992
6,0.9995003747189608
7,0.9980059820538385
8,0.9996002398560864
9,0.0001665833749791771
10,0.9990014977533699
11,0.9980059820538385
12,0.0001427959445951735
13,0.9997144081108097
14,0.9997500937148568
15,0.9980059820538385
16,0.9980059820538385
17,0.9997778518271686
18,0.9980059820538385
19,0.9998000599820054
20,0.9990014977533699
21,0.0002498126405196103
22,0.0004992511233150274
23,0.9993339993339992
24,0.9993339993339992
25,0.9998182313914387
26,0.9998333749895859
27,0.9980059820538385
28,0.9980059820538385
29,0.9998461893409213
30,0.9995003747189608
0,0.0
1,0.0
2,0.9980059820538385
3,0.9990014977533699
4,0.9993339993339992
5,0.0009970089730807579
6,0.9995003747189608
7,0.9996002398560864
8,0.9996668332500417
9,0.9980059820538385
10,0.9990014977533699
11,0.9980059820538385
12,0.9993339993339992
13,0.9995003747189608
14,0.9996002398560864
15,0.0004992511233150274
16,0.9996668332500417
17,0.7998600419874037
18,0.9997144081108097
19,0.6663336663336663
20,0.7496877341993504
21,0.9997500937148568
22,0.9980059820538385
23,0.9997778518271686
24,0.9980059820538385
25,0.0004992511233150274
26,0.9998000599820054
27,0.9997144081108097
28,0.9980059820538385
29,0.9980059820538385
30,0.9998182313914387
0,0.0
1,0.0
2,0.9980059820538385
3,0.0004992511233150274
4,0.9980059820538385
5,0.0009970089730807579
6,0.0009970089730807579
7,0.9990014977533699
8,0.6663336663336663
9,0.9980059820538385
10,0.9993339993339992
11,0.9995003747189608
12,0.9993339993339992
13,0.4997503744383424
14,0.9996002398560864
15,0.9996668332500417
16,0.0009970089730807579
17,0.9980059820538385
18,0.9997144081108097
19,0.0002498126405196103
20,0.7997201678992605
21,0.9997500937148568
22,0.9997500937148568
23,0.0009970089730807579
24,0.0009970089730807579
25,0.25006245316012987
26,0.0009970089730807579
27,0.9997778518271686
28,0.0009970089730807579
29,0.0009970089730807579
30,0.9998000599820054
0,0.0
1,0.9990019960079839
2,0.0
3,0.4997503744383424
4,0.6663336663336663
5,0.0009970089730807579
6,0.2000799520287827
7,0.0009970089730807579
8,0.0009970089730807579
9,0.0009970089730807579
10,0.3000099970008997
11,0.0009970089730807579
12,0.9980059820538385
13,0.0009970089730807579
14,0.0009970089730807579
15,0.9980059820538385
16,0.9990014977533699
17,0.6663336663336663
18,0.0009970089730807579
19,0.9980059820538385
20,0.9980059820538385
21,0.0009970089730807579
22,0.0009970089730807579
23,0.0009970089730807579
24,0.9993339993339992
25,0.9995003747189608
26,0.9993339993339992
27,0.9165208697825543
28,0.4997503744383424
29,0.6663336663336663
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.6663336663336663
4,0.9980059820538385
5,0.9980059820538385
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.9990014977533699
10,0.9993339993339992
11,0.9990014977533699
12,0.9995003747189608
13,0.0004992511233150274
14,0.9993339993339992
15,0.42853062973011563
16,0.9995003747189608
17,0.9996002398560864
18,0.9996002398560864
19,0.9980059820538385
20,0.9980059820538385
21,0.9996668332500417
22,0.9996668332500417
23,0.0001427959445951735
24,0.9980059820538385
25,0.0009970089730807579
26,0.000333000333000333
27,0.0009970089730807579
28,0.0009970089730807579
29,0.9997144081108097
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.9980059820538385
5,0.4997503744383424
6,0.9980059820538385
7,0.9990014977533699
8,0.0009970089730807579
9,0.000333000333000333
10,0.9993339993339992
11,0.9980059820538385
12,0.0009970089730807579
13,0.9995003747189608
14,0.9996002398560864
15,0.4997503744383424
16,0.0009970089730807579
17,0.9990014977533699
18,0.0009970089730807579
19,0.9993339993339992
20,0.9995003747189608
21,0.9996002398560864
22,0.9980059820538385
23,0.9990014977533699
24,0.9980059820538385
25,0.9996668332500417
26,0.0001665833749791771
27,0.9997144081108097
28,0.9993339993339992
29,0.0009970089730807579
30,0.9997500937148568
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.000333000333000333
7,0.7496877341993504
8,0.9990014977533699
9,0.9993339993339992
10,0.9995003747189608
11,0.4997503744383424
12,0.0009970089730807579
13,0.000333000333000333
14,0.7496877341993504
15,0.9980059820538385
16,0.0004992511233150274
17,0.4997503744383424
18,0.0009970089730807579
19,0.0004992511233150274
20,0.0004992511233150274
21,0.0009970089730807579
22,0.4997503744383424
23,0.9996002398560864
24,0.9996668332500417
25,0.0004992511233150274
26,0.0004992511233150274
27,0.9997144081108097
28,0.4997503744383424
29,0.0004992511233150274
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.9993339993339992
7,0.9980059820538385
8,0.9995003747189608
9,0.9990014977533699
10,0.9996002398560864
11,0.9980059820538385
12,0.9990014977533699
13,0.9990014977533699
14,0.9996668332500417
15,0.9990014977533699
16,0.9993339993339992
17,0.9995003747189608
18,0.9996002398560864
19,0.9997144081108097
20,0.9993339993339992
21,0.9996668332500417
22,0.0004992511233150274
23,0.9997144081108097
24,0.9997500937148568
25,0.9993339993339992
26,0.9997778518271686
27,0.9998000599820054
28,0.9998182313914387
29,0.9980059820538385
30,0.9998333749895859
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.0
4,0.9990014977533699
5,0.9993339993339992
6,0.9995003747189608
7,0.9996002398560864
8,0.9996668332500417
9,0.9997144081108097
10,0.9980059820538385
11,0.9997500937148568
12,0.9980059820538385
13,0.9997778518271686
14,0.9990014977533699
15,0.9993339993339992
16,0.9995003747189608
17,0.0009970089730807579
18,9.997000899730081e-05
19,0.9980059820538385
20,0.9998000599820054
21,0.0004992511233150274
22,0.9980059820538385
23,0.9996002398560864
24,0.9998333749895859
25,0.9996668332500417
26,0.9997144081108097
27,0.9998461893409213
28,0.9997500937148568
29,0.9998571734628293
30,0.9998750234331064
0,0.0
1,0.9990019960079839
2,0.9990019960079839
3,0.9996668887408395
4,0.0
5,0.9980059820538385
6,0.0004992511233150274
7,0.9980059820538385
8,0.9980059820538385
9,0.9980059820538385
10,0.9990014977533699
11,0.9980059820538385
12,0.9993339993339992
13,0.9995003747189608
14,0.9996002398560864
15,0.9990014977533699
16,0.9996668332500417
17,0.9993339993339992
18,0.9980059820538385
19,0.9990014977533699
20,0.9997144081108097
21,0.9997500937148568
22,0.9997778518271686
23,0.9980059820538385
24,0.9990014977533699
25,0.0004992511233150274
26,0.9998182313914387
27,0.9995003747189608
28,0.9998000599820054
29,0.9998182313914387
30,0.9996002398560864
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.0009970089730807579
9,0.9990014977533699
10,0.9980059820538385
11,0.9993339993339992
12,0.9980059820538385
13,0.9995003747189608
14,0.9990014977533699
15,0.9980059820538385
16,0.9980059820538385
17,0.9996002398560864
18,0.9996668332500417
19,0.9993339993339992
20,0.0009970089730807579
21,0.2000799520287827
22,0.9997144081108097
23,0.9997500937148568
24,0.0009970089730807579
25,0.7496877341993504
26,0.0009970089730807579
27,0.9980059820538385
28,0.9990014977533699
29,0.9993339993339992
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.9980059820538385
5,0.9980059820538385
6,0.0009970089730807579
7,0.0009970089730807579
8,0.4997503744383424
9,0.9980059820538385
10,0.0009970089730807579
11,0.9980059820538385
12,0.9980059820538385
13,0.9993339993339992
14,0.6663336663336663
15,0.4999375234287143
16,0.0009970089730807579
17,0.4997503744383424
18,0.4997503744383424
19,0.0009970089730807579
20,0.9995003747189608
21,0.5998400959424345
22,0.9990014977533699
23,0.9996002398560864
24,0.0009970089730807579
25,0.0009970089730807579
26,0.9996668332500417
27,0.9980059820538385
28,0.0009970089730807579
29,0.0009970089730807579
30,0.28573468513494216
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.9980059820538385
8,0.9993339993339992
9,0.9995003747189608
10,0.0009970089730807579
11,0.4997503744383424
12,0.9996002398560864
13,0.9990014977533699
14,0.0009970089730807579
15,0.9993339993339992
16,0.9995003747189608
17,0.9996002398560864
18,0.9996668332500417
19,0.4997503744383424
20,0.0009970089730807579
21,0.9980059820538385
22,0.0001427959445951735
23,0.9980059820538385
24,0.9996668332500417
25,0.5998400959424345
26,0.9997144081108097
27,0.9997500937148568
28,0.9980059820538385
29,0.9997778518271686
30,0.4997503744383424
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9980059820538385
5,0.9990014977533699
6,0.9993339993339992
7,0.9993339993339992
8,0.0009970089730807579
9,0.9990014977533699
10,0.0009970089730807579
11,0.9993339993339992
12,0.9995003747189608
13,0.9996002398560864
14,0.4997503744383424
15,0.22225924691769408
16,0.4997503744383424
17,0.9995003747189608
18,0.0001998800719568259
19,0.8330834582708646
20,0.9996668332500417
21,0.9980059820538385
22,0.9997144081108097
23,0.9990014977533699
24,0.0009970089730807579
25,0.9980059820538385
26,0.0009970089730807579
27,0.9993339993339992
28,0.0009970089730807579
29,0.0009970089730807579
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.9990019960079839
4,0.9990019960079839
5,0.0
6,0.33333333333333326
7,0.9980059820538385
8,0.9980059820538385
9,0.9990014977533699
10,0.9990014977533699
11,0.0004992511233150274
12,0.9993339993339992
13,0.0009970089730807579
14,0.9980059820538385
15,0.0009970089730807579
16,0.9995003747189608
17,0.0009970089730807579
18,0.9993339993339992
19,0.9996002398560864
20,0.9996668332500417
21,0.9980059820538385
22,0.9990014977533699
23,0.9997144081108097
24,0.9997500937148568
25,0.000333000333000333
26,0.5998400959424345
27,0.7496877341993504
28,0.9997778518271686
29,0.6663336663336663
30,9.997000899730081e-05
0,0.0
1,0.0
2,0.4997503744383424
3,0.6663336663336663
4,0.9980059820538385
5,0.9980059820538385
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.9990014977533699
10,0.000333000333000333
11,0.9990014977533699
12,0.9993339993339992
13,0.9995003747189608
14,0.9980059820538385
15,0.9980059820538385
16,0.0004992511233150274
17,0.9996002398560864
18,0.9993339993339992
19,0.9996668332500417
20,0.9997144081108097
21,0.9997500937148568
22,0.9990014977533699
23,0.0009970089730807579
24,0.33333333333333326
25,0.9997778518271686
26,0.9998000599820054
27,0.9993339993339992
28,0.0009970089730807579
29,9.088430428065073e-05
30,0.9995003747189608
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9990014977533699
5,0.9980059820538385
6,0.0009970089730807579
7,0.9980059820538385
8,0.0009970089730807579
9,0.9980059820538385
10,0.9990014977533699
11,0.9993339993339992
12,0.9980059820538385
13,0.9993339993339992
14,0.9980059820538385
15,0.9995003747189608
16,0.9996002398560864
17,0.9995003747189608
18,0.9996668332500417
19,0.9996002398560864
20,0.9990014977533699
21,0.9996668332500417
22,0.9997144081108097
23,0.9997144081108097
24,0.9997500937148568
25,0.9997778518271686
26,0.9980059820538385
27,0.0004992511233150274
28,0.9993339993339992
29,0.0009970089730807579
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.9993339993339992
6,0.9990014977533699
7,0.9993339993339992
8,0.9995003747189608
9,0.0001998800719568259
10,0.9980059820538385
11,0.9980059820538385
12,0.9995003747189608
13,0.9996668332500417
14,0.9996002398560864
15,0.9996668332500417
16,0.9997144081108097
17,0.9997144081108097
18,0.9990014977533699
19,0.9980059820538385
20,0.00012495314257153568
21,0.9993339993339992
22,0.9997500937148568
23,0.9996002398560864
24,0.0009970089730807579
25,0.9980059820538385
26,0.9997778518271686
27,0.9997500937148568
28,0.0009970089730807579
29,0.9980059820538385
30,0.9998000599820054
0,0.0
1,0.0
2,0.4997503744383424
3,0.0009970089730807579
4,0.49987509367974015
5,0.9980059820538385
6,0.9980059820538385
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.9980059820538385
11,0.0009970089730807579
12,0.0004992511233150274
13,0.6663336663336663
14,0.4999500149955014
15,0.9980059820538385
16,0.9995003747189608
17,0.9990014977533699
18,0.9996002398560864
19,0.9996668332500417
20,0.0004992511233150274
21,0.0004992511233150274
22,0.0004992511233150274
23,0.9997144081108097
24,0.9980059820538385
25,0.9980059820538385
26,0.9997500937148568
27,0.0004992511233150274
28,0.9997778518271686
29,0.0004992511233150274
30,0.9998000599820054
0,0.0
1,0.9990019960079839
2,0.0
3,0.33333333333333326
4,0.9980059820538385
5,0.9980059820538385
6,0.000333000333000333
7,0.9980059820538385
8,0.9995003747189608
9,0.9996002398560864
10,0.0009970089730807579
11,0.9980059820538385
12,0.9990014977533699
13,0.9980059820538385
14,0.9990014977533699
15,0.9980059820538385
16,0.9996668332500417
17,0.9997144081108097
18,0.9980059820538385
19,0.9997778518271686
20,0.9990014977533699
21,0.33333333333333326
22,0.9997500937148568
23,0.9993339993339992
24,0.9998000599820054
25,0.9998182313914387
26,0.0001998800719568259
27,0.9980059820538385
28,0.9998333749895859
29,0.9998461893409213
30,0.9993339993339992
0,0.0
1,0.9990019960079839
2,0.9995004995004996
3,0.0
4,0.4997503744383424
5,0.9980059820538385
6,0.9990014977533699
7,0.9980059820538385
8,0.9993339993339992
9,0.0004992511233150274
10,0.9980059820538385
11,0.9990014977533699
12,0.9990014977533699
13,0.9995003747189608
14,0.9980059820538385
15,0.0009970089730807579
16,0.9980059820538385
17,0.9993339993339992
18,0.9993339993339992
19,0.9996002398560864
20,0.9996668332500417
21,0.9997144081108097
22,0.9980059820538385
23,0.0009970089730807579
24,0.9995003747189608
25,0.9996002398560864
26,0.9996668332500417
27,0.0009970089730807579
28,0.9997500937148568
29,0.0009970089730807579
30,0.9997144081108097
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.0009970089730807579
5,0.9980059820538385
6,0.000333000333000333
7,0.9980059820538385
8,0.9980059820538385
9,0.4444074197489726
10,0.9990014977533699
11,0.9990014977533699
12,0.9990014977533699
13,0.9993339993339992
14,0.4997503744383424
15,0.9993339993339992
16,0.9995003747189608
17,0.9980059820538385
18,0.9996002398560864
19,0.9995003747189608
20,0.0009970089730807579
21,0.9996668332500417
22,0.9996002398560864
23,0.9997144081108097
24,0.9997500937148568
25,0.9980059820538385
26,0.9997778518271686
27,0.9996668332500417
28,0.9998000599820054
29,0.9998182313914387
30,8.331250520703158e-05
0,0.0
1,0.0
2,0.4997503744383424
3,0.6663336663336663
4,0.9980059820538385
5,0.9990014977533699
6,0.0009970089730807579
7,0.9980059820538385
8,0.9990014977533699
9,0.9993339993339992
10,0.9993339993339992
11,0.9995003747189608
12,0.9996002398560864
13,0.6663336663336663
14,0.9980059820538385
15,0.9997144081108097
16,0.0009970089730807579
17,0.9980059820538385
18,0.9995003747189608
19,0.9996002398560864
20,0.9980059820538385
21,0.0009970089730807579
22,0.9990014977533699
23,0.9993339993339992
24,0.8330834582708646
25,0.0009970089730807579
26,0.0009970089730807579
27,0.9995003747189608
28,0.9980059820538385
29,0.9996002398560864
30,0.0009970089730807579
0,0.0
1,0.9990019960079839
2,0.0
3,0.6663336663336663
4,0.9980059820538385
5,0.9990014977533699
6,0.9993339993339992
7,0.9980059820538385
8,0.9990014977533699
9,0.9995003747189608
10,0.9980059820538385
11,0.9995003747189608
12,0.9996002398560864
13,0.0002498126405196103
14,0.9990014977533699
15,0.9990014977533699
16,0.9980059820538385
17,0.9993339993339992
18,0.9996668332500417
19,0.9995003747189608
20,0.9997144081108097
21,0.9990014977533699
22,0.9996002398560864
23,0.9996668332500417
24,0.7997201678992605
25,0.9997500937148568
26,0.9997144081108097
27,0.9997778518271686
28,0.9998000599820054
29,0.9993339993339992
30,0.9995003747189608
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.25006245316012987
5,0.9993339993339992
6,0.9995003747189608
7,0.0001998800719568259
8,0.9980059820538385
9,0.9996002398560864
10,0.9996668332500417
11,0.0004992511233150274
12,0.9990014977533699
13,0.9980059820538385
14,0.9980059820538385
15,0.9997500937148568
16,0.9997778518271686
17,0.9998000599820054
18,0.9980059820538385
19,0.9993339993339992
20,0.9995003747189608
21,0.9980059820538385
22,0.9998182313914387
23,0.9998333749895859
24,0.0004992511233150274
25,0.9996002398560864
26,0.9996668332500417
27,0.9997144081108097
28,7.690532953933707e-05
29,0.9998461893409213
30,0.9990014977533699
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.7496877341993504
5,0.9980059820538385
6,0.0009970089730807579
7,0.9980059820538385
8,0.9980059820538385
9,0.9980059820538385
10,0.0004992511233150274
11,0.9980059820538385
12,0.9980059820538385
13,0.6153195416442359
14,0.6663336663336663
15,0.9980059820538385
16,0.7496877341993504
17,0.9980059820538385
18,0.0009970089730807579
19,0.9990014977533699
20,0.9990014977533699
21,0.0009970089730807579
22,0.000333000333000333
23,0.0009970089730807579
24,0.0009970089730807579
25,0.0009970089730807579
26,0.0009970089730807579
27,0.7496877341993504
28,0.0009970089730807579
29,0.9990014977533699
30,0.9993339993339992
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.9990014977533699
5,0.9990014977533699
6,0.0009970089730807579
7,0.9980059820538385
8,0.9993339993339992
9,0.9980059820538385
10,0.9980059820538385
11,0.9990014977533699
12,0.9993339993339992
13,0.9995003747189608
14,0.9980059820538385
15,0.9996002398560864
16,0.9995003747189608
17,0.0002498126405196103
18,0.9996668332500417
19,0.9997144081108097
20,0.2000799520287827
21,0.9996002398560864
22,0.0009970089730807579
23,0.9996668332500417
24,0.9980059820538385
25,0.9997500937148568
26,0.9980059820538385
27,0.9997778518271686
28,0.9997144081108097
29,0.9998000599820054
30,0.9993339993339992
0,0.0
1,0.0
2,0.9980059820538385
3,0.0009970089730807579
4,0.4997503744383424
5,0.9990014977533699
6,0.9980059820538385
7,0.9993339993339992
8,0.9990014977533699
9,0.9995003747189608
10,0.9996002398560864
11,0.9980059820538385
12,0.9980059820538385
13,0.9980059820538385
14,0.9990014977533699
15,0.9980059820538385
16,0.9993339993339992
17,0.9995003747189608
18,0.9980059820538385
19,0.9996668332500417
20,0.9990014977533699
21,0.000333000333000333
22,0.9996002398560864
23,0.9996668332500417
24,0.9997144081108097
25,0.9980059820538385
26,0.9993339993339992
27,0.9997144081108097
28,0.9997500937148568
29,0.9980059820538385
30,0.0009970089730807579
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.9980059820538385
5,0.9980059820538385
6,0.9990014977533699
7,0.9990014977533699
8,0.0009970089730807579
9,0.9993339993339992
10,0.2000799520287827
11,0.9995003747189608
12,0.9996002398560864
13,0.9993339993339992
14,0.9996668332500417
15,0.9997144081108097
16,0.9995003747189608
17,0.4997503744383424
18,0.9996002398560864
19,0.9997500937148568
20,0.9997778518271686
21,0.9996668332500417
22,0.0009970089730807579
23,0.9980059820538385
24,0.9998000599820054
25,0.9997144081108097
26,0.9998182313914387
27,0.0009970089730807579
28,0.4997503744383424
29,0.9997500937148568
30,0.6663336663336663
0,0.0
1,0.9990019960079839
2,0.0
3,0.0009970089730807579
4,0.9980059820538385
5,0.9980059820538385
6,0.0009970089730807579
7,0.9990014977533699
8,0.6663336663336663
9,0.6663336663336663
10,0.9980059820538385
11,0.9990014977533699
12,0.9990014977533699
13,0.9993339993339992
14,0.9980059820538385
15,0.9993339993339992
16,0.0002498126405196103
17,0.7997201678992605
18,0.7997201678992605
19,0.9993339993339992
20,0.33333333333333326
21,0.9995003747189608
22,0.0009970089730807579
23,0.9990014977533699
24,0.9996002398560864
25,0.9996668332500417
26,0.9997144081108097
27,0.9980059820538385
28,0.0009970089730807579
29,0.9997500937148568
30,0.9980059820538385
0,0.0
1,0.0
2,0.0009970089730807579
3,0.9980059820538385
4,0.9990014977533699
5,0.7997201678992605
6,0.0009970089730807579
7,0.9993339993339992
8,0.0009970089730807579
9,0.9980059820538385
10,0.9980059820538385
11,0.9980059820538385
12,0.9980059820538385
13,0.9990014977533699
14,0.9993339993339992
15,0.9995003747189608
16,0.4545124057075343
17,0.0004992511233150274
18,0.9996002398560864
19,0.9996668332500417
20,0.9995003747189608
21,0.9990014977533699
22,0.9997144081108097
23,0.9996002398560864
24,0.9997500937148568
25,0.9996668332500417
26,0.6663336663336663
27,0.9980059820538385
28,0.9980059820538385
29,0.9997144081108097
30,0.9993339993339992
0,0.0
1,0.0
2,0.9980059820538385
3,0.33333333333333326
4,0.9990014977533699
5,0.9993339993339992
6,0.9980059820538385
7,0.9980059820538385
8,0.0009970089730807579
9,0.9995003747189608
10,0.0009970089730807579
11,0.9990014977533699
12,0.9980059820538385
13,0.9993339993339992
14,0.9996668332500417
15,0.9997144081108097
16,0.4997503744383424
17,0.9980059820538385
18,0.9997500937148568
19,0.9997778518271686
20,0.9998000599820054
21,0.9998182313914387
22,0.9995003747189608
23,0.9998333749895859
24,0.9980059820538385
25,0.9998461893409213
26,0.0004992511233150274
27,0.9980059820538385
28,0.9998571734628293
29,6.665333599946678e-05
30,0.9996002398560864
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9980059820538385
5,0.9993339993339992
6,0.9995003747189608
7,0.9990014977533699
8,0.000333000333000333
9,0.9980059820538385
10,0.9993339993339992
11,0.16674995835415624
12,0.0009970089730807579
13,0.33333333333333326
14,0.9980059820538385
15,0.9996002398560864
16,0.9990014977533699
17,0.9995003747189608
18,0.9996002398560864
19,0.9980059820538385
20,0.9996668332500417
21,0.9996668332500417
22,0.9997144081108097
23,0.9980059820538385
24,0.00012495314257153568
25,0.9980059820538385
26,0.9997144081108097
27,0.0009970089730807579
28,0.9990014977533699
29,0.9993339993339992
30,0.9980059820538385
0,0.0
1,0.0
2,0.9980059820538385
3,0.6663336663336663
4,0.9980059820538385
5,0.9990014977533699
6,0.9980059820538385
7,0.9993339993339992
8,0.0002498126405196103
9,0.9995003747189608
10,0.9990014977533699
11,0.9996002398560864
12,0.9996668332500417
13,0.9997144081108097
14,0.0009970089730807579
15,0.9997500937148568
16,0.4997503744383424
17,0.9997778518271686
18,0.9993339993339992
19,0.9980059820538385
20,0.9995003747189608
21,0.9998000599820054
22,0.9990014977533699
23,0.9980059820538385
24,0.9996002398560864
25,0.9998182313914387
26,0.9996668332500417
27,0.9980059820538385
28,0.9998333749895859
29,0.9997144081108097
30,0.9997500937148568
0,0.0
1,0.9990019960079839
2,0.0
3,0.9980059820538385
4,0.9993339993339992
5,0.0002498126405196103
6,0.9980059820538385
7,0.5713265743252892
8,0.9980059820538385
9,0.9980059820538385
10,0.9990014977533699
11,0.9980059820538385
12,0.9993339993339992
13,0.9996002398560864
14,0.9995003747189608
15,0.9996002398560864
16,0.0009970089730807579
17,0.9996668332500417
18,0.9997144081108097
19,0.9996668332500417
20,0.4997503744383424
21,0.9990014977533699
22,0.9997144081108097
23,0.9997500937148568
24,0.9997778518271686
25,0.9993339993339992
26,0.9998000599820054
27,0.9997500937148568
28,0.9998182313914387
29,0.9998333749895859
30,0.9997778518271686
0,0.0
1,0.0
2,0.9980059820538385
3,0.9980059820538385
4,0.0004992511233150274
5,0.6663336663336663
6,0.25006245316012987
7,0.9990014977533699
8,0.9993339993339992
9,0.9980059820538385
10,0.9993339993339992
11,0.9995003747189608
12,0.9980059820538385
13,0.0009970089730807579
14,0.9980059820538385
15,0.9980059820538385
16,0.9995003747189608
17,0.9996002398560864
18,0.9996002398560864
19,0.9996668332500417
20,0.9997144081108097
21,0.9997500937148568
22,0.9996668332500417
23,0.9997778518271686
24,0.0004992511233150274
25,0.9997144081108097
26,0.0009970089730807579
27,0.9998000599820054
28,0.9998182313914387
29,0.9997500937148568
30,0.9998333749895859
0,0.0
1,0.0
2,0.9980059820538385
3,0.0009970089730807579
4,0.9990014977533699
5,0.9993339993339992
6,0.4997503744383424
7,0.9980059820538385
8,0.9990014977533699
9,0.9995003747189608
10,0.9996002398560864
11,0.9996668332500417
12,0.2000799520287827
13,0.9997144081108097
14,0.9997500937148568
15,0.9997778518271686
16,0.9993339993339992
17,0.9995003747189608
18,0.0009970089730807579
19,0.9996002398560864
20,0.9996668332500417
21,0.9998000599820054
22,0.33333333333333326
23,0.9998182313914387
24,0.0009970089730807579
25,0.9980059820538385
26,0.9998333749895859
27,0.9980059820538385
28,0.9997144081108097
29,0.9997500937148568
30,0.9997778518271686
0,0.0
1,0.0
2,0.4997503744383424
3,0.9980059820538385
4,0.0009970089730807579
5,0.0009970089730807579
6,0.0009970089730807579
7,0.9980059820538385
8,0.9990014977533699
9,0.9980059820538385
10,0.6663336663336663
11,0.9990014977533699
12,0.9993339993339992
13,0.9995003747189608
14,0.0009970089730807579
15,0.0009970089730807579
16,0.9980059820538385
17,0.9996002398560864
18,0.33333333333333326
19,0.0009970089730807579
20,0.9980059820538385
21,0.9996668332500417
22,0.2000799520287827
23,0.0004992511233150274
24,0.4997503744383424
25,0.9980059820538385
26,0.9997144081108097
27,0.9997500937148568
28,0.4997503744383424
29,0.0009970089730807579
30,0.9980059820538385
0,0.0
1,0.9990019960079839
2,0.0
3,0.33333333333333326
4,0.9980059820538385
5,0.9980059820538385
6,0.0004992511233150274
7,0.49987509367974015
8,0.9980059820538385
9,0.9990014977533699
10,0.9993339993339992
11,0.9995003747189608
12,0.9996002398560864
13,0.9996668332500417
14,0.9990014977533699
15,0.9997144081108097
16,0.9990014977533699
17,0.9997500937148568
18,0.9997500937148568
19,0.9993339993339992
20,0.1428979504391916
21,0.00011107408641563923
22,0.9995003747189608
23,0.9980059820538385
24,0.0009970089730807579
25,0.9997778518271686
26,0.9996002398560864
27,0.9998000599820054
28,0.9996668332500417
29,0.9998182313914387
30,0.9980059820538385


==> data/turk_data.csv <==
name,image,time,opportunity,prediction,correctness,error,accuracy
1.187.99.144,images/c6441ae8-824d-4588-9711-04862593bd1e.png,2015-02-16 01:37:53.971731+00:00,0,0,0,0,1
1.187.99.144,images/8077101b-ce7a-4b41-ab5b-0ee83e76039a.png,2015-02-16 01:38:10.926068+00:00,1,1,1,0,1
1.187.99.144,images/57bfbf99-312e-4902-805e-b8ec0c32aced.png,2015-02-16 01:38:17.857317+00:00,2,0,0,0,1
1.187.99.144,images/62837f23-1d42-4e6b-8198-f4ef2ad0f13d.png,2015-02-16 01:38:31.557724+00:00,3,1,1,0,1
1.187.99.144,images/35aa4a04-cfb7-41d1-9bdd-1b685afde6be.png,2015-02-16 01:38:44.126075+00:00,4,0,0,0,1
1.187.99.144,images/d2eff55d-1487-4b2c-9ea3-3eaa22623c34.png,2015-02-16 01:38:54.428165+00:00,5,1,1,0,1
1.187.99.144,images/ecfc35e2-5f3a-4cf0-b601-77b431314607.png,2015-02-16 01:39:06.656624+00:00,6,0,0,0,1
1.187.99.144,images/1516f335-5a66-4d9e-9f67-67a3cc65a5ba.png,2015-02-16 01:39:20.019821+00:00,7,1,1,0,1
1.187.99.144,images/f6feff5e-1dbc-46d0-a5bb-ea5d4a25614f.png,2015-02-16 01:39:32.221959+00:00,8,1,1,0,1
1.187.99.144,images/2b0c468e-131d-4001-9708-5522153f2f79.png,2015-02-16 01:39:46.998586+00:00,9,1,1,0,1
1.187.99.144,images/17f517c2-4b8d-418d-ad77-af75e934978e.png,2015-02-16 01:39:58.775785+00:00,10,1,1,0,1
1.187.99.144,images/e913b1e6-3f31-4f97-8e87-16af7264ea59.png,2015-02-16 01:40:09.988841+00:00,11,0,1,1,0
1.187.99.144,images/d236fbad-5dd2-42ed-a506-8785e63ab1eb.png,2015-02-16 01:40:22.319839+00:00,12,0,0,0,1
1.187.99.144,images/7f25e9c2-03eb-46e4-b182-a58421c7bb14.png,2015-02-16 01:40:30.400181+00:00,13,1,1,0,1
1.187.99.144,images/49707ebf-27d3-430e-a699-89d8589a818b.png,2015-02-16 01:40:39.739357+00:00,14,0,0,0,1
1.187.99.144,images/414e0cb8-f78e-4751-8e6f-5f49958b55f8.png,2015-02-16 01:40:52.802304+00:00,15,0,1,1,0
1.187.99.144,images/95eb50e5-1f53-4509-8d7e-6c8b030ba2ff.png,2015-02-16 01:41:00.627901+00:00,16,0,1,1,0
1.187.99.144,images/929c3be2-76a4-48c4-a84c-ad63b2fd0299.png,2015-02-16 01:41:10.112262+00:00,17,0,0,0,1
1.187.99.144,images/0782340e-d30d-4a75-aeb7-6015eb794966.png,2015-02-16 01:41:19.353917+00:00,18,0,0,0,1
1.187.99.144,images/701ce881-ccb3-427f-960c-887216b59d51.png,2015-02-16 01:41:26.310099+00:00,19,1,1,0,1
1.187.99.144,images/54b6147d-65bf-4a4e-a52c-f86018b157a7.png,2015-02-16 01:41:39.603855+00:00,20,1,1,0,1
1.187.99.144,images/d83a4428-9f75-4d92-90e3-c042ffd8e7b9.png,2015-02-16 01:41:47.182082+00:00,21,1,1,0,1
1.187.99.144,images/e9cb7a46-aa56-4992-ac98-62b6626ec54c.png,2015-02-16 01:42:00.203050+00:00,22,0,0,0,1
1.187.99.144,images/a828875b-1eed-4adf-8bc6-bc1d66873ea7.png,2015-02-16 01:42:07.218080+00:00,23,1,1,0,1
1.187.99.144,images/a7070c51-3902-4fb5-9b03-2bb3cf3224eb.png,2015-02-16 01:42:16.403647+00:00,24,1,1,0,1
1.187.99.144,images/89d29dfc-d6b6-427b-a872-2166fd4aac9b.png,2015-02-16 01:42:29.055372+00:00,25,0,0,0,1
1.187.99.144,images/f43820b3-e4ef-45cb-9e4c-ed79667be070.png,2015-02-16 01:42:36.422296+00:00,26,0,1,1,0
1.187.99.144,images/ef8593b2-a510-4edd-945d-89690a0ccb79.png,2015-02-16 01:42:50.523025+00:00,27,0,0,0,1
1.187.99.144,images/e77f50b3-7781-4b35-a677-839944ec54d8.png,2015-02-16 01:42:59.156224+00:00,28,1,1,0,1
1.187.99.144,images/5da3f5f0-1ea8-4fab-9b63-ba2c18db0297.png,2015-02-16 01:43:11.754685+00:00,29,1,1,0,1
108.44.156.24,images/5dd554d6-06b5-44a8-ac6e-b53ade124c36.png,2015-02-15 19:24:51.086129+00:00,0,0,1,1,0
108.44.156.24,images/e36488a4-e53b-4483-bb05-cd4c716e7f75.png,2015-02-15 19:24:55.385176+00:00,1,1,1,0,1
108.44.156.24,images/fb56f182-ee8a-4cca-8a1d-20d66672dac6.png,2015-02-15 19:24:59.372036+00:00,2,1,1,0,1
108.44.156.24,images/6851d0a2-1a1b-4f31-8c50-a1038a324fbc.png,2015-02-15 19:25:03.425989+00:00,3,1,1,0,1
108.44.156.24,images/eb173385-a6c4-4cdf-80d9-642af396ca78.png,2015-02-15 19:25:09.109893+00:00,4,1,0,1,0
108.44.156.24,images/7f68089d-edb7-4ed7-bc31-0557c1abed9d.png,2015-02-15 19:25:12.819936+00:00,5,1,1,0,1
108.44.156.24,images/2b0c468e-131d-4001-9708-5522153f2f79.png,2015-02-15 19:25:16.417950+00:00,6,1,1,0,1
108.44.156.24,images/fcf5e997-1bb3-4ed5-96e2-0003c726861d.png,2015-02-15 19:25:20.231928+00:00,7,1,0,1,0
108.44.156.24,images/f43820b3-e4ef-45cb-9e4c-ed79667be070.png,2015-02-15 19:25:24.137655+00:00,8,1,1,0,1
108.44.156.24,images/414e0cb8-f78e-4751-8e6f-5f49958b55f8.png,2015-02-15 19:25:28.123077+00:00,9,1,1,0,1
108.44.156.24,images/1b19be75-ac28-4bbf-ba75-8effc3a26502.png,2015-02-15 19:25:32.578546+00:00,10,0,0,0,1
108.44.156.24,images/a1ee5ac2-4b96-421d-90e9-83856442c529.png,2015-02-15 19:25:36.667786+00:00,11,1,1,0,1
108.44.156.24,images/bb3ddb6f-1938-411e-81e7-116a65457d6e.png,2015-02-15 19:25:41.163149+00:00,12,0,0,0,1
108.44.156.24,images/794fe0f6-8cf9-4312-ab8f-f44a22062e74.png,2015-02-15 19:25:44.989231+00:00,13,1,1,0,1
108.44.156.24,images/f6feff5e-1dbc-46d0-a5bb-ea5d4a25614f.png,2015-02-15 19:25:49.425452+00:00,14,1,1,0,1
108.44.156.24,images/88418132-8139-49ac-a7e9-e36003d22895.png,2015-02-15 19:25:54.444093+00:00,15,1,1,0,1
108.44.156.24,images/08f65c03-81fb-4be5-aca0-1126bc0c0023.png,2015-02-15 19:25:57.926440+00:00,16,1,1,0,1
108.44.156.24,images/4ce8d8e9-083f-4c6c-87a3-f09bd58f80bc.png,2015-02-15 19:26:02.304186+00:00,17,0,0,0,1
108.44.156.24,images/d44d4b10-49b5-476e-a340-68ce63fb63da.png,2015-02-15 19:26:06.639746+00:00,18,1,0,1,0
108.44.156.24,images/2311a212-7495-4a4b-aadb-1606070effb8.png,2015-02-15 19:26:11.719653+00:00,19,0,1,1,0
108.44.156.24,images/d2eff55d-1487-4b2c-9ea3-3eaa22623c34.png,2015-02-15 19:26:15.786937+00:00,20,1,1,0,1
108.44.156.24,images/1e6f93a0-b802-44a2-a0da-a47b406a9b45.png,2015-02-15 19:26:19.483960+00:00,21,1,1,0,1
108.44.156.24,images/d76953e5-956c-473d-968d-d97d672ce3f0.png,2015-02-15 19:26:24.024141+00:00,22,0,0,0,1
108.44.156.24,images/20fa6cbd-ff38-4928-b9fe-899616a3fc4d.png,2015-02-15 19:26:32.291445+00:00,23,1,0,1,0
108.44.156.24,images/385ad8e7-88a9-44cc-8de6-57fa44353541.png,2015-02-15 19:26:38.351806+00:00,24,0,1,1,0
108.44.156.24,images/2bf4c392-ce68-4522-a87e-ed709a71e670.png,2015-02-15 19:26:42.266724+00:00,25,0,0,0,1
108.44.156.24,images/614986e3-fbbc-492a-86d5-e8a489aeb7d5.png,2015-02-15 19:26:47.573863+00:00,26,0,0,0,1
108.44.156.24,images/ea8c0b63-5690-4a6d-a63d-c831301ceba7.png,2015-02-15 19:26:51.762526+00:00,27,0,0,0,1
108.44.156.24,images/ecfc35e2-5f3a-4cf0-b601-77b431314607.png,2015-02-15 19:26:55.705045+00:00,28,0,0,0,1
108.44.156.24,images/a8f3dbd7-f7e6-4222-9de6-ca0e231acc72.png,2015-02-15 19:26:59.340997+00:00,29,0,0,0,1
117.202.148.175,images/f43820b3-e4ef-45cb-9e4c-ed79667be070.png,2015-02-16 13:31:36.967903+00:00,0,0,1,1,0
117.202.148.175,images/5f2caa82-6d05-41da-8245-bc40a74fab5a.png,2015-02-16 13:31:51.676749+00:00,1,1,0,1,0
117.202.148.175,images/034f9766-fde1-4928-b81b-6da366e00c2c.png,2015-02-16 13:31:57.732601+00:00,2,0,0,0,1
117.202.148.175,images/841c6f04-1203-49f7-9fcb-a4ed53e6693d.png,2015-02-16 13:32:02.821439+00:00,3,1,0,1,0
117.202.148.175,images/4ce8d8e9-083f-4c6c-87a3-f09bd58f80bc.png,2015-02-16 13:32:10.272030+00:00,4,0,0,0,1
117.202.148.175,images/25430120-d372-45d5-9f0d-85bc672aab84.png,2015-02-16 13:32:17.344152+00:00,5,0,1,1,0
117.202.148.175,images/44b2006d-ac52-48fb-aade-42d06f20d1ac.png,2015-02-16 13:32:24.126291+00:00,6,0,1,1,0
117.202.148.175,images/8077101b-ce7a-4b41-ab5b-0ee83e76039a.png,2015-02-16 13:32:48.428281+00:00,7,0,1,1,0
117.202.148.175,images/ecfc35e2-5f3a-4cf0-b601-77b431314607.png,2015-02-16 13:32:53.638095+00:00,8,1,0,1,0
117.202.148.175,images/8a43f004-9360-4c81-9080-d0fa9ecd2fcf.png,2015-02-16 13:32:58.486808+00:00,9,0,0,0,1
117.202.148.175,images/28946e55-f52c-47a0-abb5-caf4329897c9.png,2015-02-16 13:33:03.439214+00:00,10,1,1,0,1
117.202.148.175,images/bb3ddb6f-1938-411e-81e7-116a65457d6e.png,2015-02-16 13:33:08.299971+00:00,11,0,0,0,1
117.202.148.175,images/92605347-e313-4a8c-ace9-56f9798c1173.png,2015-02-16 13:33:13.766601+00:00,12,1,0,1,0
117.202.148.175,images/af92d949-2d16-4f07-b822-bff35ec4ae4d.png,2015-02-16 13:33:20.270230+00:00,13,0,1,1,0
117.202.148.175,images/a5bf568c-f7a6-4055-9f75-28844df88239.png,2015-02-16 13:33:26.441837+00:00,14,1,0,1,0
117.202.148.175,images/614986e3-fbbc-492a-86d5-e8a489aeb7d5.png,2015-02-16 13:33:31.146046+00:00,15,0,0,0,1
117.202.148.175,images/a5096a31-b5a8-4c58-89f8-cca6f8e0eaf6.png,2015-02-16 13:33:36.121397+00:00,16,0,0,0,1
117.202.148.175,images/25401124-50ea-4f52-b30d-ba6fac9e1c14.png,2015-02-16 13:33:40.721820+00:00,17,0,0,0,1
117.202.148.175,images/0e94714c-914f-4a1f-9dd9-d70435486428.png,2015-02-16 13:33:45.706331+00:00,18,0,0,0,1
117.202.148.175,images/e0c6966e-6130-4ecc-88ab-8f0449d9feef.png,2015-02-16 13:33:53.235214+00:00,19,1,1,0,1
117.202.148.175,images/2bf4c392-ce68-4522-a87e-ed709a71e670.png,2015-02-16 13:34:01.068519+00:00,20,0,0,0,1
117.202.148.175,images/046392f2-58f3-4137-a787-46e68e13ee23.png,2015-02-16 13:34:06.364619+00:00,21,1,1,0,1
117.202.148.175,images/5dd554d6-06b5-44a8-ac6e-b53ade124c36.png,2015-02-16 13:34:11.038029+00:00,22,1,1,0,1
117.202.148.175,images/d83a4428-9f75-4d92-90e3-c042ffd8e7b9.png,2015-02-16 13:34:17.652076+00:00,23,1,1,0,1
117.202.148.175,images/780adfe3-570a-4e6c-a900-e15d5176f767.png,2015-02-16 13:34:23.023717+00:00,24,1,0,1,0
117.202.148.175,images/afcc5aa4-fa22-4409-ba5c-138246e10394.png,2015-02-16 13:34:28.618159+00:00,25,1,1,0,1
117.202.148.175,images/7e3f8e68-a4cd-4e38-b71f-39b0e3f774f9.png,2015-02-16 13:34:33.348571+00:00,26,1,1,0,1
117.202.148.175,images/4b18cf32-85e5-4aad-9f1f-7ce5939bd76e.png,2015-02-16 13:34:38.427401+00:00,27,1,1,0,1
117.202.148.175,images/8672a9c0-aa9d-4a6a-9ed0-4fd14281bd3c.png,2015-02-16 13:34:43.742505+00:00,28,0,0,0,1
117.202.148.175,images/e77f50b3-7781-4b35-a677-839944ec54d8.png,2015-02-16 13:34:48.533881+00:00,29,1,1,0,1
117.217.151.232,images/14b1d132-61ab-461e-8306-bc2bc972643e.png,2015-02-16 12:46:46.220868+00:00,0,0,0,0,1
117.217.151.232,images/a9ec9b95-908a-48bd-852b-082d4c609a0f.png,2015-02-16 12:47:01.919503+00:00,1,1,0,1,0
117.217.151.232,images/17f517c2-4b8d-418d-ad77-af75e934978e.png,2015-02-16 12:47:09.634076+00:00,2,0,1,1,0
117.217.151.232,images/95eb50e5-1f53-4509-8d7e-6c8b030ba2ff.png,2015-02-16 12:47:15.241944+00:00,3,1,1,0,1
117.217.151.232,images/4ce8d8e9-083f-4c6c-87a3-f09bd58f80bc.png,2015-02-16 12:47:28.039255+00:00,4,1,0,1,0
117.217.151.232,images/25401124-50ea-4f52-b30d-ba6fac9e1c14.png,2015-02-16 12:47:33.285829+00:00,5,0,0,0,1
117.217.151.232,images/fcf5e997-1bb3-4ed5-96e2-0003c726861d.png,2015-02-16 12:47:38.409456+00:00,6,0,0,0,1
117.217.151.232,images/ef8593b2-a510-4edd-945d-89690a0ccb79.png,2015-02-16 12:47:44.017093+00:00,7,0,0,0,1
117.217.151.232,images/8da9fdef-dbe9-4d91-9c64-7c280b506f50.png,2015-02-16 12:47:49.129389+00:00,8,0,0,0,1
117.217.151.232,images/794fe0f6-8cf9-4312-ab8f-f44a22062e74.png,2015-02-16 12:47:57.202060+00:00,9,0,1,1,0
117.217.151.232,images/58ab7539-d07d-48dc-be2b-968620c521db.png,2015-02-16 12:48:02.229534+00:00,10,0,0,0,1
117.217.151.232,images/034f9766-fde1-4928-b81b-6da366e00c2c.png,2015-02-16 12:48:07.404905+00:00,11,0,0,0,1
117.217.151.232,images/d76953e5-956c-473d-968d-d97d672ce3f0.png,2015-02-16 12:48:14.530452+00:00,12,0,0,0,1
117.217.151.232,images/c023394d-ce45-4899-8be1-1a7d7476eb32.png,2015-02-16 12:48:19.588123+00:00,13,0,0,0,1
117.217.151.232,images/f43820b3-e4ef-45cb-9e4c-ed79667be070.png,2015-02-16 12:48:25.360696+00:00,14,1,1,0,1
117.217.151.232,images/b2f47fd0-54d6-4573-ac3a-f27357a2b418.png,2015-02-16 12:48:30.695951+00:00,15,0,0,0,1
117.217.151.232,images/c4878371-6aaa-4b3b-9c08-b703598675a3.png,2015-02-16 12:48:36.422845+00:00,16,0,1,1,0
117.217.151.232,images/fb0dc6df-6a93-49ac-8d26-c39d1ad4adeb.png,2015-02-16 12:48:41.521193+00:00,17,1,1,0,1
117.217.151.232,images/eb752f8f-7368-4421-801d-a4493326b94e.png,2015-02-16 12:48:46.827817+00:00,18,1,1,0,1
117.217.151.232,images/ea8c0b63-5690-4a6d-a63d-c831301ceba7.png,2015-02-16 12:48:53.678794+00:00,19,0,0,0,1
117.217.151.232,images/69132ac1-fedb-4359-b961-d3109a794192.png,2015-02-16 12:49:10.922973+00:00,20,1,0,1,0
117.217.151.232,images/1dfa3bd1-33bd-4bde-9021-4bb6b534d778.png,2015-02-16 12:49:15.828079+00:00,21,1,1,0,1
117.217.151.232,images/ebfc4a6d-a86a-44aa-8908-c67cef092565.png,2015-02-16 12:49:20.733377+00:00,22,0,1,1,0
117.217.151.232,images/e913b1e6-3f31-4f97-8e87-16af7264ea59.png,2015-02-16 12:49:27.918279+00:00,23,1,1,0,1
117.217.151.232,images/28946e55-f52c-47a0-abb5-caf4329897c9.png,2015-02-16 12:49:36.208580+00:00,24,1,1,0,1
117.217.151.232,images/5dd554d6-06b5-44a8-ac6e-b53ade124c36.png,2015-02-16 12:49:43.227944+00:00,25,0,1,1,0
117.217.151.232,images/5da3f5f0-1ea8-4fab-9b63-ba2c18db0297.png,2015-02-16 12:49:52.195815+00:00,26,1,1,0,1
117.217.151.232,images/7f68089d-edb7-4ed7-bc31-0557c1abed9d.png,2015-02-16 12:49:59.081377+00:00,27,1,1,0,1
117.217.151.232,images/25430120-d372-45d5-9f0d-85bc672aab84.png,2015-02-16 12:50:04.435365+00:00,28,0,1,1,0
117.217.151.232,images/b5e342bf-7c43-4d3d-9bb2-4b8ac8e70a7e.png,2015-02-16 12:50:10.985902+00:00,29,0,0,0,1
172.6.254.61,images/ebe2f9af-9146-45aa-a646-11baf01ac0dd.png,2015-02-16 05:20:21.299659+00:00,0,0,0,0,1
172.6.254.61,images/f267fc61-2e06-4771-b812-e027b52c6dac.png,2015-02-16 05:20:26.689805+00:00,1,0,0,0,1
172.6.254.61,images/ecfc35e2-5f3a-4cf0-b601-77b431314607.png,2015-02-16 05:20:33.193432+00:00,2,0,0,0,1
172.6.254.61,images/fb56f182-ee8a-4cca-8a1d-20d66672dac6.png,2015-02-16 05:20:37.357369+00:00,3,1,1,0,1
172.6.254.61,images/614986e3-fbbc-492a-86d5-e8a489aeb7d5.png,2015-02-16 05:20:40.996811+00:00,4,0,0,0,1
172.6.254.61,images/d76953e5-956c-473d-968d-d97d672ce3f0.png,2015-02-16 05:20:44.843567+00:00,5,0,0,0,1
172.6.254.61,images/92605347-e313-4a8c-ace9-56f9798c1173.png,2015-02-16 05:20:49.620515+00:00,6,0,0,0,1
172.6.254.61,images/1bc99a42-aba1-4dc7-85e8-60279637a678.png,2015-02-16 05:20:53.502936+00:00,7,0,0,0,1
172.6.254.61,images/af92d949-2d16-4f07-b822-bff35ec4ae4d.png,2015-02-16 05:20:57.160868+00:00,8,1,1,0,1
172.6.254.61,images/385ad8e7-88a9-44cc-8de6-57fa44353541.png,2015-02-16 05:21:02.077414+00:00,9,1,1,0,1
172.6.254.61,images/25430120-d372-45d5-9f0d-85bc672aab84.png,2015-02-16 05:21:07.416280+00:00,10,1,1,0,1
172.6.254.61,images/7132b528-7add-4efd-95d6-6b772f5f2990.png,2015-02-16 05:21:11.610828+00:00,11,1,1,0,1
172.6.254.61,images/5a4049c5-c7d5-4b58-a0e2-411957779087.png,2015-02-16 05:21:15.370405+00:00,12,0,0,0,1
172.6.254.61,images/4b18cf32-85e5-4aad-9f1f-7ce5939bd76e.png,2015-02-16 05:21:19.354384+00:00,13,1,1,0,1
172.6.254.61,images/89d29dfc-d6b6-427b-a872-2166fd4aac9b.png,2015-02-16 05:21:23.041334+00:00,14,0,0,0,1
172.6.254.61,images/08f65c03-81fb-4be5-aca0-1126bc0c0023.png,2015-02-16 05:21:26.673082+00:00,15,1,1,0,1
172.6.254.61,images/3eb2f9eb-5c72-494d-8ac3-58de595dc679.png,2015-02-16 05:21:30.326781+00:00,16,1,1,0,1
172.6.254.61,images/5da3f5f0-1ea8-4fab-9b63-ba2c18db0297.png,2015-02-16 05:21:36.110021+00:00,17,1,1,0,1
172.6.254.61,images/dcdb91c1-d1d4-43a1-9484-e031568a360b.png,2015-02-16 05:21:40.214025+00:00,18,1,1,0,1
172.6.254.61,images/8382c37f-e00c-4df8-b4fd-fe316360ad0a.png,2015-02-16 05:21:46.224981+00:00,19,1,1,0,1
172.6.254.61,images/9cdfd352-82c8-44e9-86a9-2acb9609bdb2.png,2015-02-16 05:21:49.999374+00:00,20,1,1,0,1
172.6.254.61,images/54b6147d-65bf-4a4e-a52c-f86018b157a7.png,2015-02-16 05:21:53.862658+00:00,21,1,1,0,1
172.6.254.61,images/e9cb7a46-aa56-4992-ac98-62b6626ec54c.png,2015-02-16 05:21:58.744077+00:00,22,1,0,1,0
172.6.254.61,images/9cd0d01e-72c5-4979-9b83-85fecefcb716.png,2015-02-16 05:22:04.977762+00:00,23,1,0,1,0
172.6.254.61,images/d83a4428-9f75-4d92-90e3-c042ffd8e7b9.png,2015-02-16 05:22:08.421740+00:00,24,1,1,0,1
172.6.254.61,images/e3f7d456-2cb7-44d8-b131-56a89b37dcab.png,2015-02-16 05:22:12.083035+00:00,25,1,1,0,1
172.6.254.61,images/701ce881-ccb3-427f-960c-887216b59d51.png,2015-02-16 05:22:15.739646+00:00,26,1,1,0,1
172.6.254.61,images/8672a9c0-aa9d-4a6a-9ed0-4fd14281bd3c.png,2015-02-16 05:22:20.659947+00:00,27,0,0,0,1
172.6.254.61,images/e36488a4-e53b-4483-bb05-cd4c716e7f75.png,2015-02-16 05:22:24.363061+00:00,28,1,1,0,1
172.6.254.61,images/193e9ecf-aaf9-4aa4-a4e3-183253ca9245.png,2015-02-16 05:22:27.823630+00:00,29,1,1,0,1
173.175.121.92,images/08f65c03-81fb-4be5-aca0-1126bc0c0023.png,2015-02-16 12:07:36.988954+00:00,0,0,1,1,0
173.175.121.92,images/414e0cb8-f78e-4751-8e6f-5f49958b55f8.png,2015-02-16 12:07:40.918906+00:00,1,1,1,0,1
173.175.121.92,images/f43820b3-e4ef-45cb-9e4c-ed79667be070.png,2015-02-16 12:07:45.325999+00:00,2,1,1,0,1
173.175.121.92,images/c4878371-6aaa-4b3b-9c08-b703598675a3.png,2015-02-16 12:07:48.687797+00:00,3,1,1,0,1
173.175.121.92,images/ebe2f9af-9146-45aa-a646-11baf01ac0dd.png,2015-02-16 12:07:53.417728+00:00,4,0,0,0,1
173.175.121.92,images/ef8593b2-a510-4edd-945d-89690a0ccb79.png,2015-02-16 12:07:57.095533+00:00,5,0,0,0,1
173.175.121.92,images/27073270-83d9-495b-bf73-5aab622b6b6e.png,2015-02-16 12:08:00.245720+00:00,6,1,1,0,1
173.175.121.92,images/5da3f5f0-1ea8-4fab-9b63-ba2c18db0297.png,2015-02-16 12:08:03.519244+00:00,7,0,1,1,0
173.175.121.92,images/a7070c51-3902-4fb5-9b03-2bb3cf3224eb.png,2015-02-16 12:08:15.159060+00:00,8,1,1,0,1
173.175.121.92,images/e36488a4-e53b-4483-bb05-cd4c716e7f75.png,2015-02-16 12:08:18.977151+00:00,9,1,1,0,1
173.175.121.92,images/7ddd6647-1c4e-4018-8101-e2323a5fef02.png,2015-02-16 12:08:22.207648+00:00,10,0,0,0,1
173.175.121.92,images/8a43f004-9360-4c81-9080-d0fa9ecd2fcf.png,2015-02-16 12:08:26.365739+00:00,11,0,0,0,1
173.175.121.92,images/58ab7539-d07d-48dc-be2b-968620c521db.png,2015-02-16 12:08:29.369194+00:00,12,0,0,0,1
173.175.121.92,images/e103efce-9cf4-4891-8217-36713ac46386.png,2015-02-16 12:08:32.543432+00:00,13,0,0,0,1
173.175.121.92,images/1bc99a42-aba1-4dc7-85e8-60279637a678.png,2015-02-16 12:08:35.931316+00:00,14,0,0,0,1
173.175.121.92,images/1b19be75-ac28-4bbf-ba75-8effc3a26502.png,2015-02-16 12:08:39.482083+00:00,15,0,0,0,1
173.175.121.92,images/814da3f7-09c5-4812-be93-340cfff08b52.png,2015-02-16 12:08:42.942373+00:00,16,1,1,0,1
173.175.121.92,images/a6e79feb-36c8-4106-89cd-7316688eec54.png,2015-02-16 12:08:46.265209+00:00,17,1,1,0,1
173.175.121.92,images/8672a9c0-aa9d-4a6a-9ed0-4fd14281bd3c.png,2015-02-16 12:08:49.544730+00:00,18,0,0,0,1
173.175.121.92,images/ebfc4a6d-a86a-44aa-8908-c67cef092565.png,2015-02-16 12:08:53.256147+00:00,19,0,1,1,0
173.175.121.92,images/51aba565-bc2b-414c-926d-83ce12a01ddf.png,2015-02-16 12:08:56.703796+00:00,20,0,0,0,1
173.175.121.92,images/57bfbf99-312e-4902-805e-b8ec0c32aced.png,2015-02-16 12:08:59.672223+00:00,21,0,0,0,1
173.175.121.92,images/b5e342bf-7c43-4d3d-9bb2-4b8ac8e70a7e.png,2015-02-16 12:09:03.345237+00:00,22,0,0,0,1
173.175.121.92,images/35aa4a04-cfb7-41d1-9bdd-1b685afde6be.png,2015-02-16 12:09:06.273781+00:00,23,0,0,0,1
173.175.121.92,images/6cc923db-9630-4e2f-8a09-ddb29184be35.png,2015-02-16 12:09:09.159317+00:00,24,0,0,0,1
173.175.121.92,images/89d29dfc-d6b6-427b-a872-2166fd4aac9b.png,2015-02-16 12:09:12.091203+00:00,25,0,0,0,1
173.175.121.92,images/a1ee5ac2-4b96-421d-90e9-83856442c529.png,2015-02-16 12:09:14.896171+00:00,26,0,1,1,0
173.175.121.92,images/04a358a6-2e30-4210-99d8-5f3c1ae19312.png,2015-02-16 12:09:18.083156+00:00,27,1,0,1,0
173.175.121.92,images/2a842e9b-e3dc-4974-bfa2-7c4b094c0e96.png,2015-02-16 12:09:21.234084+00:00,28,0,1,1,0
173.175.121.92,images/d83a4428-9f75-4d92-90e3-c042ffd8e7b9.png,2015-02-16 12:09:24.772472+00:00,29,1,1,0,1
174.108.86.191,images/2fda0bde-95a7-4bda-9851-785275c3f56d.png,2015-02-15 19:21:14.327344+00:00,0,0,1,1,0
174.108.86.191,images/e36488a4-e53b-4483-bb05-cd4c716e7f75.png,2015-02-15 19:21:18.471558+00:00,1,1,1,0,1
174.108.86.191,images/5c650be5-8737-405f-bd95-f534d1cac1b0.png,2015-02-15 19:21:22.311165+00:00,2,1,1,0,1
174.108.86.191,images/e5d1c2f2-a012-48e3-b9ff-34389a474b9d.png,2015-02-15 19:21:26.065776+00:00,3,1,0,1,0
174.108.86.191,images/49707ebf-27d3-430e-a699-89d8589a818b.png,2015-02-15 19:21:29.751524+00:00,4,1,0,1,0
174.108.86.191,images/7ddd6647-1c4e-4018-8101-e2323a5fef02.png,2015-02-15 19:21:33.642741+00:00,5,0,0,0,1
174.108.86.191,images/2bf4c392-ce68-4522-a87e-ed709a71e670.png,2015-02-15 19:21:37.802467+00:00,6,1,0,1,0
174.108.86.191,images/57d4a8fa-a1c6-482f-8fac-e8724861b253.png,2015-02-15 19:21:42.177046+00:00,7,1,0,1,0
174.108.86.191,images/afcc5aa4-fa22-4409-ba5c-138246e10394.png,2015-02-15 19:21:45.729407+00:00,8,0,1,1,0
174.108.86.191,images/701ce881-ccb3-427f-960c-887216b59d51.png,2015-02-15 19:21:49.523895+00:00,9,0,1,1,0
174.108.86.191,images/17f517c2-4b8d-418d-ad77-af75e934978e.png,2015-02-15 19:21:53.245729+00:00,10,1,1,0,1
174.108.86.191,images/d76953e5-956c-473d-968d-d97d672ce3f0.png,2015-02-15 19:21:57.958349+00:00,11,1,0,1,0
174.108.86.191,images/95eb50e5-1f53-4509-8d7e-6c8b030ba2ff.png,2015-02-15 19:22:02.270799+00:00,12,1,1,0,1
174.108.86.191,images/fc6455a4-5841-415b-8fd6-0648ead74cdb.png,2015-02-15 19:22:06.502093+00:00,13,0,0,0,1
174.108.86.191,images/fb56f182-ee8a-4cca-8a1d-20d66672dac6.png,2015-02-15 19:22:10.110914+00:00,14,0,1,1,0
174.108.86.191,images/bc362d1c-e73c-426d-9ea5-a1a73304391f.png,2015-02-15 19:22:14.072761+00:00,15,0,0,0,1
174.108.86.191,images/51aba565-bc2b-414c-926d-83ce12a01ddf.png,2015-02-15 19:22:17.666715+00:00,16,0,0,0,1
174.108.86.191,images/4ce8d8e9-083f-4c6c-87a3-f09bd58f80bc.png,2015-02-15 19:22:21.186474+00:00,17,0,0,0,1
174.108.86.191,images/8672a9c0-aa9d-4a6a-9ed0-4fd14281bd3c.png,2015-02-15 19:22:24.939927+00:00,18,0,0,0,1
174.108.86.191,images/c2eb196e-3b53-493c-ab1f-b2708be3fc2b.png,2015-02-15 19:22:28.402992+00:00,19,1,1,0,1
174.108.86.191,images/a5096a31-b5a8-4c58-89f8-cca6f8e0eaf6.png,2015-02-15 19:22:32.203945+00:00,20,0,0,0,1
174.108.86.191,images/20fa6cbd-ff38-4928-b9fe-899616a3fc4d.png,2015-02-15 19:22:35.903487+00:00,21,0,0,0,1
174.108.86.191,images/614986e3-fbbc-492a-86d5-e8a489aeb7d5.png,2015-02-15 19:22:39.375681+00:00,22,0,0,0,1
174.108.86.191,images/e0c6966e-6130-4ecc-88ab-8f0449d9feef.png,2015-02-15 19:22:43.177694+00:00,23,1,1,0,1
174.108.86.191,images/57bfbf99-312e-4902-805e-b8ec0c32aced.png,2015-02-15 19:22:47.501564+00:00,24,0,0,0,1
174.108.86.191,images/27073270-83d9-495b-bf73-5aab622b6b6e.png,2015-02-15 19:22:51.100626+00:00,25,1,1,0,1
174.108.86.191,images/438eb07c-92c1-4c9f-a898-d6ece6f14378.png,2015-02-15 19:22:54.779199+00:00,26,0,1,1,0
174.108.86.191,images/e913b1e6-3f31-4f97-8e87-16af7264ea59.png,2015-02-15 19:22:58.646708+00:00,27,1,1,0,1
174.108.86.191,images/f6feff5e-1dbc-46d0-a5bb-ea5d4a25614f.png,2015-02-15 19:23:02.283355+00:00,28,0,1,1,0
174.108.86.191,images/841c6f04-1203-49f7-9fcb-a4ed53e6693d.png,2015-02-15 19:23:08.649119+00:00,29,1,0,1,0
182.65.218.100,images/4ce8d8e9-083f-4c6c-87a3-f09bd58f80bc.png,2015-02-15 19:32:31.159571+00:00,0,1,0,1,0
182.65.218.100,images/9cdfd352-82c8-44e9-86a9-2acb9609bdb2.png,2015-02-15 19:32:37.424182+00:00,1,0,1,1,0
182.65.218.100,images/afcc5aa4-fa22-4409-ba5c-138246e10394.png,2015-02-15 19:32:42.185156+00:00,2,1,1,0,1
182.65.218.100,images/62837f23-1d42-4e6b-8198-f4ef2ad0f13d.png,2015-02-15 19:32:48.429452+00:00,3,0,1,1,0
182.65.218.100,images/929c3be2-76a4-48c4-a84c-ad63b2fd0299.png,2015-02-15 19:32:53.015480+00:00,4,1,0,1,0
182.65.218.100,images/e103efce-9cf4-4891-8217-36713ac46386.png,2015-02-15 19:32:57.754971+00:00,5,0,0,0,1
182.65.218.100,images/034f9766-fde1-4928-b81b-6da366e00c2c.png,2015-02-15 19:33:04.213120+00:00,6,0,0,0,1
182.65.218.100,images/27073270-83d9-495b-bf73-5aab622b6b6e.png,2015-02-15 19:33:08.822243+00:00,7,1,1,0,1
182.65.218.100,images/af92d949-2d16-4f07-b822-bff35ec4ae4d.png,2015-02-15 19:33:13.430136+00:00,8,1,1,0,1
182.65.218.100,images/dc3636dd-aeaf-400a-a405-47a0f275e081.png,2015-02-15 19:33:18.964914+00:00,9,1,1,0,1
182.65.218.100,images/f6feff5e-1dbc-46d0-a5bb-ea5d4a25614f.png,2015-02-15 19:33:23.614340+00:00,10,1,1,0,1
182.65.218.100,images/e913b1e6-3f31-4f97-8e87-16af7264ea59.png,2015-02-15 19:33:28.391051+00:00,11,1,1,0,1
182.65.218.100,images/c4878371-6aaa-4b3b-9c08-b703598675a3.png,2015-02-15 19:33:32.893443+00:00,12,1,1,0,1
182.65.218.100,images/57d4a8fa-a1c6-482f-8fac-e8724861b253.png,2015-02-15 19:33:39.216573+00:00,13,0,0,0,1
182.65.218.100,images/7132b528-7add-4efd-95d6-6b772f5f2990.png,2015-02-15 19:33:43.773155+00:00,14,1,1,0,1
182.65.218.100,images/14b1d132-61ab-461e-8306-bc2bc972643e.png,2015-02-15 19:33:48.437815+00:00,15,0,0,0,1
182.65.218.100,images/7ddd6647-1c4e-4018-8101-e2323a5fef02.png,2015-02-15 19:33:52.901054+00:00,16,0,0,0,1
182.65.218.100,images/5da3f5f0-1ea8-4fab-9b63-ba2c18db0297.png,2015-02-15 19:33:57.373808+00:00,17,0,1,1,0
182.65.218.100,images/4b1261db-645e-45b1-a758-49c1b15d97ab.png,2015-02-15 19:34:02.134789+00:00,18,0,0,0,1
182.65.218.100,images/ebfc4a6d-a86a-44aa-8908-c67cef092565.png,2015-02-15 19:34:06.537404+00:00,19,1,1,0,1
182.65.218.100,images/780adfe3-570a-4e6c-a900-e15d5176f767.png,2015-02-15 19:34:11.933551+00:00,20,1,0,1,0
182.65.218.100,images/88418132-8139-49ac-a7e9-e36003d22895.png,2015-02-15 19:34:16.978854+00:00,21,1,1,0,1
182.65.218.100,images/c6441ae8-824d-4588-9711-04862593bd1e.png,2015-02-15 19:34:21.351139+00:00,22,0,0,0,1
182.65.218.100,images/17f517c2-4b8d-418d-ad77-af75e934978e.png,2015-02-15 19:34:27.689287+00:00,23,1,1,0,1
182.65.218.100,images/274117fe-41ad-43a2-8261-af5c5573d7c7.png,2015-02-15 19:34:32.485215+00:00,24,0,0,0,1
182.65.218.100,images/0f18b43a-dd2c-46ca-b0fe-9e124dacc077.png,2015-02-15 19:34:37.126374+00:00,25,0,0,0,1
182.65.218.100,images/fb56f182-ee8a-4cca-8a1d-20d66672dac6.png,2015-02-15 19:34:41.587060+00:00,26,1,1,0,1
182.65.218.100,images/841c6f04-1203-49f7-9fcb-a4ed53e6693d.png,2015-02-15 19:34:45.964946+00:00,27,0,0,0,1
182.65.218.100,images/3dfdf15b-47ba-490a-adb0-7187d5121933.png,2015-02-15 19:34:52.241596+00:00,28,0,0,0,1
182.65.218.100,images/c2eb196e-3b53-493c-ab1f-b2708be3fc2b.png,2015-02-15 19:34:56.509658+00:00,29,1,1,0,1
184.16.118.12,images/19797ca9-087e-49f9-9e60-2bd10f5b93ac.png,2015-02-15 19:23:45.139146+00:00,0,0,1,1,0
184.16.118.12,images/034f9766-fde1-4928-b81b-6da366e00c2c.png,2015-02-15 19:23:50.626356+00:00,1,1,0,1,0
184.16.118.12,images/5a4049c5-c7d5-4b58-a0e2-411957779087.png,2015-02-15 19:23:55.068296+00:00,2,0,0,0,1
184.16.118.12,images/69132ac1-fedb-4359-b961-d3109a794192.png,2015-02-15 19:24:00.107953+00:00,3,0,0,0,1
184.16.118.12,images/9cdfd352-82c8-44e9-86a9-2acb9609bdb2.png,2015-02-15 19:24:06.881568+00:00,4,1,1,0,1
184.16.118.12,images/5da3f5f0-1ea8-4fab-9b63-ba2c18db0297.png,2015-02-15 19:24:11.492052+00:00,5,1,1,0,1
184.16.118.12,images/701ce881-ccb3-427f-960c-887216b59d51.png,2015-02-15 19:24:16.334348+00:00,6,0,1,1,0
184.16.118.12,images/bc362d1c-e73c-426d-9ea5-a1a73304391f.png,2015-02-15 19:24:20.483170+00:00,7,0,0,0,1
184.16.118.12,images/44b2006d-ac52-48fb-aade-42d06f20d1ac.png,2015-02-15 19:24:25.059792+00:00,8,1,1,0,1
184.16.118.12,images/e3f7d456-2cb7-44d8-b131-56a89b37dcab.png,2015-02-15 19:24:29.087917+00:00,9,1,1,0,1
184.16.118.12,images/57bfbf99-312e-4902-805e-b8ec0c32aced.png,2015-02-15 19:24:33.404786+00:00,10,0,0,0,1
184.16.118.12,images/afcc5aa4-fa22-4409-ba5c-138246e10394.png,2015-02-15 19:24:38.563816+00:00,11,0,1,1,0
184.16.118.12,images/28946e55-f52c-47a0-abb5-caf4329897c9.png,2015-02-15 19:24:43.387059+00:00,12,1,1,0,1
184.16.118.12,images/a5096a31-b5a8-4c58-89f8-cca6f8e0eaf6.png,2015-02-15 19:24:49.077796+00:00,13,1,0,1,0
184.16.118.12,images/8672a9c0-aa9d-4a6a-9ed0-4fd14281bd3c.png,2015-02-15 19:24:53.598991+00:00,14,1,0,1,0
184.16.118.12,images/57d4a8fa-a1c6-482f-8fac-e8724861b253.png,2015-02-15 19:24:58.875954+00:00,15,0,0,0,1
184.16.118.12,images/1e6f93a0-b802-44a2-a0da-a47b406a9b45.png,2015-02-15 19:25:04.144628+00:00,16,0,1,1,0
184.16.118.12,images/ecfc35e2-5f3a-4cf0-b601-77b431314607.png,2015-02-15 19:25:09.427162+00:00,17,1,0,1,0
184.16.118.12,images/51aba565-bc2b-414c-926d-83ce12a01ddf.png,2015-02-15 19:25:14.808628+00:00,18,0,0,0,1
184.16.118.12,images/26fb2a9b-beaf-4a0a-ac0d-4017f5693c25.png,2015-02-15 19:25:20.690371+00:00,19,0,0,0,1
184.16.118.12,images/a7070c51-3902-4fb5-9b03-2bb3cf3224eb.png,2015-02-15 19:25:27.010023+00:00,20,0,1,1,0
184.16.118.12,images/e913b1e6-3f31-4f97-8e87-16af7264ea59.png,2015-02-15 19:25:31.347758+00:00,21,0,1,1,0
184.16.118.12,images/8a43f004-9360-4c81-9080-d0fa9ecd2fcf.png,2015-02-15 19:25:35.859718+00:00,22,1,0,1,0
184.16.118.12,images/a8f3dbd7-f7e6-4222-9de6-ca0e231acc72.png,2015-02-15 19:25:40.702327+00:00,23,0,0,0,1
184.16.118.12,images/d236fbad-5dd2-42ed-a506-8785e63ab1eb.png,2015-02-15 19:25:46.637802+00:00,24,0,0,0,1
184.16.118.12,images/841c6f04-1203-49f7-9fcb-a4ed53e6693d.png,2015-02-15 19:25:51.585494+00:00,25,1,0,1,0
184.16.118.12,images/6cc923db-9630-4e2f-8a09-ddb29184be35.png,2015-02-15 19:25:56.174147+00:00,26,0,0,0,1
184.16.118.12,images/2311a212-7495-4a4b-aadb-1606070effb8.png,2015-02-15 19:26:00.574019+00:00,27,0,1,1,0
184.16.118.12,images/c34da966-b2dc-4f73-9590-64f36fec53fd.png,2015-02-15 19:26:05.185634+00:00,28,0,0,0,1
184.16.118.12,images/385ad8e7-88a9-44cc-8de6-57fa44353541.png,2015-02-15 19:26:09.563142+00:00,29,0,1,1,0
208.96.102.106,images/a1ee5ac2-4b96-421d-90e9-83856442c529.png,2015-02-15 20:49:48.261966+00:00,0,0,1,1,0
208.96.102.106,images/7132b528-7add-4efd-95d6-6b772f5f2990.png,2015-02-15 20:49:52.655210+00:00,1,1,1,0,1
208.96.102.106,images/6851d0a2-1a1b-4f31-8c50-a1038a324fbc.png,2015-02-15 20:49:56.547587+00:00,2,1,1,0,1
208.96.102.106,images/8382c37f-e00c-4df8-b4fd-fe316360ad0a.png,2015-02-15 20:50:00.362267+00:00,3,1,1,0,1
208.96.102.106,images/c6441ae8-824d-4588-9711-04862593bd1e.png,2015-02-15 20:50:03.706434+00:00,4,1,0,1,0
208.96.102.106,images/58ab7539-d07d-48dc-be2b-968620c521db.png,2015-02-15 20:50:07.422314+00:00,5,0,0,0,1
208.96.102.106,images/2311a212-7495-4a4b-aadb-1606070effb8.png,2015-02-15 20:50:11.105556+00:00,6,1,1,0,1
208.96.102.106,images/51aba565-bc2b-414c-926d-83ce12a01ddf.png,2015-02-15 20:50:14.762041+00:00,7,1,0,1,0
208.96.102.106,images/3dfdf15b-47ba-490a-adb0-7187d5121933.png,2015-02-15 20:50:19.149134+00:00,8,0,0,0,1
208.96.102.106,images/1bc99a42-aba1-4dc7-85e8-60279637a678.png,2015-02-15 20:50:22.851894+00:00,9,0,0,0,1
208.96.102.106,images/62837f23-1d42-4e6b-8198-f4ef2ad0f13d.png,2015-02-15 20:50:26.880296+00:00,10,1,1,0,1
208.96.102.106,images/794fe0f6-8cf9-4312-ab8f-f44a22062e74.png,2015-02-15 20:50:30.529016+00:00,11,1,1,0,1
208.96.102.106,images/5dd554d6-06b5-44a8-ac6e-b53ade124c36.png,2015-02-15 20:50:34.883631+00:00,12,1,1,0,1
208.96.102.106,images/4c8ab231-130a-4123-bd89-7aeab934024f.png,2015-02-15 20:50:38.600404+00:00,13,0,0,0,1
208.96.102.106,images/b2f47fd0-54d6-4573-ac3a-f27357a2b418.png,2015-02-15 20:50:42.263049+00:00,14,0,0,0,1
208.96.102.106,images/89d29dfc-d6b6-427b-a872-2166fd4aac9b.png,2015-02-15 20:50:45.904694+00:00,15,0,0,0,1
208.96.102.106,images/bc362d1c-e73c-426d-9ea5-a1a73304391f.png,2015-02-15 20:50:50.528919+00:00,16,1,0,1,0
208.96.102.106,images/dc3636dd-aeaf-400a-a405-47a0f275e081.png,2015-02-15 20:50:54.373186+00:00,17,1,1,0,1
208.96.102.106,images/3c6f925a-21c4-483f-b40d-93128f61421b.png,2015-02-15 20:50:57.878794+00:00,18,1,1,0,1
208.96.102.106,images/6cc923db-9630-4e2f-8a09-ddb29184be35.png,2015-02-15 20:51:01.505789+00:00,19,0,0,0,1
208.96.102.106,images/5da3f5f0-1ea8-4fab-9b63-ba2c18db0297.png,2015-02-15 20:51:05.615805+00:00,20,0,1,1,0
208.96.102.106,images/af92d949-2d16-4f07-b822-bff35ec4ae4d.png,2015-02-15 20:51:09.380278+00:00,21,1,1,0,1
208.96.102.106,images/28946e55-f52c-47a0-abb5-caf4329897c9.png,2015-02-15 20:51:13.171702+00:00,22,1,1,0,1
208.96.102.106,images/49707ebf-27d3-430e-a699-89d8589a818b.png,2015-02-15 20:51:16.889840+00:00,23,1,0,1,0
208.96.102.106,images/8a43f004-9360-4c81-9080-d0fa9ecd2fcf.png,2015-02-15 20:51:21.431740+00:00,24,1,0,1,0
208.96.102.106,images/e913b1e6-3f31-4f97-8e87-16af7264ea59.png,2015-02-15 20:51:25.011599+00:00,25,1,1,0,1
208.96.102.106,images/a45c9ebe-574f-4622-8c13-b8f67e508b24.png,2015-02-15 20:51:28.734016+00:00,26,0,1,1,0
208.96.102.106,images/ef8593b2-a510-4edd-945d-89690a0ccb79.png,2015-02-15 20:51:32.542162+00:00,27,0,0,0,1
208.96.102.106,images/5c650be5-8737-405f-bd95-f534d1cac1b0.png,2015-02-15 20:51:36.713769+00:00,28,1,1,0,1
208.96.102.106,images/fb0dc6df-6a93-49ac-8d26-c39d1ad4adeb.png,2015-02-15 20:51:40.306254+00:00,29,1,1,0,1
24.18.211.116,images/7c572260-e9a5-42e8-bc82-308ac050210d.png,2015-02-15 21:01:56.742724+00:00,0,1,0,1,0
24.18.211.116,images/d76953e5-956c-473d-968d-d97d672ce3f0.png,2015-02-15 21:02:01.272107+00:00,1,1,0,1,0
24.18.211.116,images/25401124-50ea-4f52-b30d-ba6fac9e1c14.png,2015-02-15 21:02:05.561416+00:00,2,0,0,0,1
24.18.211.116,images/5dd554d6-06b5-44a8-ac6e-b53ade124c36.png,2015-02-15 21:02:09.449933+00:00,3,1,1,0,1
24.18.211.116,images/0e94714c-914f-4a1f-9dd9-d70435486428.png,2015-02-15 21:02:13.986185+00:00,4,0,0,0,1
24.18.211.116,images/3ad6cc73-7e2c-40cf-a1cd-d008f9de9568.png,2015-02-15 21:02:18.295134+00:00,5,0,0,0,1
24.18.211.116,images/1e6f93a0-b802-44a2-a0da-a47b406a9b45.png,2015-02-15 21:02:22.379262+00:00,6,1,1,0,1
24.18.211.116,images/4c8ab231-130a-4123-bd89-7aeab934024f.png,2015-02-15 21:02:26.499355+00:00,7,0,0,0,1
24.18.211.116,images/438eb07c-92c1-4c9f-a898-d6ece6f14378.png,2015-02-15 21:02:31.042237+00:00,8,1,1,0,1
24.18.211.116,images/ebfc4a6d-a86a-44aa-8908-c67cef092565.png,2015-02-15 21:02:36.023276+00:00,9,1,1,0,1
24.18.211.116,images/841c6f04-1203-49f7-9fcb-a4ed53e6693d.png,2015-02-15 21:02:40.238723+00:00,10,0,0,0,1
24.18.211.116,images/6373ddcd-7115-4819-bc4b-f288ce1f9040.png,2015-02-15 21:02:44.378326+00:00,11,1,0,1,0
24.18.211.116,images/046392f2-58f3-4137-a787-46e68e13ee23.png,2015-02-15 21:02:48.715353+00:00,12,1,1,0,1
24.18.211.116,images/274117fe-41ad-43a2-8261-af5c5573d7c7.png,2015-02-15 21:02:52.869814+00:00,13,0,0,0,1
24.18.211.116,images/5d40c8d7-77fb-4d22-b876-f5268fee9699.png,2015-02-15 21:02:57.456792+00:00,14,0,1,1,0
24.18.211.116,images/7f68089d-edb7-4ed7-bc31-0557c1abed9d.png,2015-02-15 21:03:01.528105+00:00,15,1,1,0,1
24.18.211.116,images/9cd0d01e-72c5-4979-9b83-85fecefcb716.png,2015-02-15 21:03:05.493660+00:00,16,0,0,0,1
24.18.211.116,images/7e3f8e68-a4cd-4e38-b71f-39b0e3f774f9.png,2015-02-15 21:03:09.324135+00:00,17,1,1,0,1
24.18.211.116,images/fcf5e997-1bb3-4ed5-96e2-0003c726861d.png,2015-02-15 21:03:13.322197+00:00,18,0,0,0,1
24.18.211.116,images/2a842e9b-e3dc-4974-bfa2-7c4b094c0e96.png,2015-02-15 21:03:17.179084+00:00,19,0,1,1,0
24.18.211.116,images/8077101b-ce7a-4b41-ab5b-0ee83e76039a.png,2015-02-15 21:03:21.175256+00:00,20,1,1,0,1
24.18.211.116,images/193e9ecf-aaf9-4aa4-a4e3-183253ca9245.png,2015-02-15 21:03:26.231037+00:00,21,1,1,0,1
24.18.211.116,images/a45c9ebe-574f-4622-8c13-b8f67e508b24.png,2015-02-15 21:03:30.561766+00:00,22,0,1,1,0
24.18.211.116,images/eb752f8f-7368-4421-801d-a4493326b94e.png,2015-02-15 21:03:34.544178+00:00,23,1,1,0,1
24.18.211.116,images/bc362d1c-e73c-426d-9ea5-a1a73304391f.png,2015-02-15 21:03:38.860002+00:00,24,0,0,0,1
24.18.211.116,images/d236fbad-5dd2-42ed-a506-8785e63ab1eb.png,2015-02-15 21:03:42.927724+00:00,25,1,0,1,0
24.18.211.116,images/385ad8e7-88a9-44cc-8de6-57fa44353541.png,2015-02-15 21:03:46.855488+00:00,26,0,1,1,0
24.18.211.116,images/e913b1e6-3f31-4f97-8e87-16af7264ea59.png,2015-02-15 21:03:50.791924+00:00,27,1,1,0,1
24.18.211.116,images/f6feff5e-1dbc-46d0-a5bb-ea5d4a25614f.png,2015-02-15 21:03:55.394923+00:00,28,0,1,1,0
24.18.211.116,images/35475109-56b1-4d88-bbe6-3d0812200e5f.png,2015-02-15 21:03:59.274974+00:00,29,0,1,1,0
24.62.163.231,images/26fb2a9b-beaf-4a0a-ac0d-4017f5693c25.png,2015-02-15 20:23:16.937226+00:00,0,0,0,0,1
24.62.163.231,images/2311a212-7495-4a4b-aadb-1606070effb8.png,2015-02-15 20:23:20.524459+00:00,1,1,1,0,1
24.62.163.231,images/25430120-d372-45d5-9f0d-85bc672aab84.png,2015-02-15 20:23:24.204927+00:00,2,0,1,1,0
24.62.163.231,images/20fa6cbd-ff38-4928-b9fe-899616a3fc4d.png,2015-02-15 20:23:29.054806+00:00,3,0,0,0,1
24.62.163.231,images/14b1d132-61ab-461e-8306-bc2bc972643e.png,2015-02-15 20:23:32.714913+00:00,4,0,0,0,1
24.62.163.231,images/6ff5c9f7-3131-453d-86d3-f858537ebcc7.png,2015-02-15 20:23:37.135732+00:00,5,0,0,0,1
24.62.163.231,images/6373ddcd-7115-4819-bc4b-f288ce1f9040.png,2015-02-15 20:23:40.623253+00:00,6,0,0,0,1
24.62.163.231,images/27073270-83d9-495b-bf73-5aab622b6b6e.png,2015-02-15 20:23:44.499001+00:00,7,1,1,0,1
24.62.163.231,images/e5d1c2f2-a012-48e3-b9ff-34389a474b9d.png,2015-02-15 20:23:47.916836+00:00,8,0,0,0,1
24.62.163.231,images/7ddd6647-1c4e-4018-8101-e2323a5fef02.png,2015-02-15 20:23:51.449500+00:00,9,0,0,0,1
24.62.163.231,images/7132b528-7add-4efd-95d6-6b772f5f2990.png,2015-02-15 20:23:54.849866+00:00,10,1,1,0,1
24.62.163.231,images/57ac68d2-2ad5-4cd6-a1a3-feb3e5778e20.png,2015-02-15 20:23:58.202410+00:00,11,0,1,1,0
24.62.163.231,images/35aa4a04-cfb7-41d1-9bdd-1b685afde6be.png,2015-02-15 20:24:01.724924+00:00,12,0,0,0,1
24.62.163.231,images/dc3636dd-aeaf-400a-a405-47a0f275e081.png,2015-02-15 20:24:05.222311+00:00,13,1,1,0,1
24.62.163.231,images/62837f23-1d42-4e6b-8198-f4ef2ad0f13d.png,2015-02-15 20:24:08.419862+00:00,14,1,1,0,1
24.62.163.231,images/54b6147d-65bf-4a4e-a52c-f86018b157a7.png,2015-02-15 20:24:11.639157+00:00,15,1,1,0,1
24.62.163.231,images/4b18cf32-85e5-4aad-9f1f-7ce5939bd76e.png,2015-02-15 20:24:15.023195+00:00,16,1,1,0,1
24.62.163.231,images/af92d949-2d16-4f07-b822-bff35ec4ae4d.png,2015-02-15 20:24:20.501546+00:00,17,1,1,0,1
24.62.163.231,images/ebe2f9af-9146-45aa-a646-11baf01ac0dd.png,2015-02-15 20:24:24.102551+00:00,18,0,0,0,1
24.62.163.231,images/8382c37f-e00c-4df8-b4fd-fe316360ad0a.png,2015-02-15 20:24:27.960724+00:00,19,0,1,1,0
24.62.163.231,images/414e0cb8-f78e-4751-8e6f-5f49958b55f8.png,2015-02-15 20:24:31.570183+00:00,20,1,1,0,1
24.62.163.231,images/5eb7be52-bb09-4cf2-95bb-c77089a48b29.png,2015-02-15 20:24:34.990360+00:00,21,0,0,0,1
24.62.163.231,images/5dd554d6-06b5-44a8-ac6e-b53ade124c36.png,2015-02-15 20:24:39.173133+00:00,22,1,1,0,1
24.62.163.231,images/d2eff55d-1487-4b2c-9ea3-3eaa22623c34.png,2015-02-15 20:24:42.628156+00:00,23,1,1,0,1
24.62.163.231,images/fc6455a4-5841-415b-8fd6-0648ead74cdb.png,2015-02-15 20:24:46.054550+00:00,24,0,0,0,1
24.62.163.231,images/701ce881-ccb3-427f-960c-887216b59d51.png,2015-02-15 20:24:49.644895+00:00,25,1,1,0,1
24.62.163.231,images/a7070c51-3902-4fb5-9b03-2bb3cf3224eb.png,2015-02-15 20:24:53.013698+00:00,26,1,1,0,1
24.62.163.231,images/780adfe3-570a-4e6c-a900-e15d5176f767.png,2015-02-15 20:24:56.836650+00:00,27,1,0,1,0
24.62.163.231,images/c023394d-ce45-4899-8be1-1a7d7476eb32.png,2015-02-15 20:25:00.236071+00:00,28,0,0,0,1
24.62.163.231,images/6a8fec38-9aeb-493b-b3a0-d2202b12063c.png,2015-02-15 20:25:03.763362+00:00,29,0,0,0,1
47.17.87.195,images/385ad8e7-88a9-44cc-8de6-57fa44353541.png,2015-02-16 18:01:20.340751+00:00,0,0,1,1,0
47.17.87.195,images/26fb2a9b-beaf-4a0a-ac0d-4017f5693c25.png,2015-02-16 18:01:23.910360+00:00,1,1,0,1,0
47.17.87.195,images/fb56f182-ee8a-4cca-8a1d-20d66672dac6.png,2015-02-16 18:01:27.740661+00:00,2,1,1,0,1
47.17.87.195,images/d44d4b10-49b5-476e-a340-68ce63fb63da.png,2015-02-16 18:01:31.995391+00:00,3,0,0,0,1
47.17.87.195,images/a45c9ebe-574f-4622-8c13-b8f67e508b24.png,2015-02-16 18:01:35.825659+00:00,4,0,1,1,0
47.17.87.195,images/1b19be75-ac28-4bbf-ba75-8effc3a26502.png,2015-02-16 18:01:39.997705+00:00,5,0,0,0,1
47.17.87.195,images/d2eff55d-1487-4b2c-9ea3-3eaa22623c34.png,2015-02-16 18:01:44.445558+00:00,6,1,1,0,1
47.17.87.195,images/8077101b-ce7a-4b41-ab5b-0ee83e76039a.png,2015-02-16 18:01:47.733497+00:00,7,1,1,0,1
47.17.87.195,images/4c8ab231-130a-4123-bd89-7aeab934024f.png,2015-02-16 18:01:53.539578+00:00,8,0,0,0,1
47.17.87.195,images/034f9766-fde1-4928-b81b-6da366e00c2c.png,2015-02-16 18:01:57.083277+00:00,9,0,0,0,1
47.17.87.195,images/2bf4c392-ce68-4522-a87e-ed709a71e670.png,2015-02-16 18:02:00.381214+00:00,10,0,0,0,1
47.17.87.195,images/274117fe-41ad-43a2-8261-af5c5573d7c7.png,2015-02-16 18:02:03.735182+00:00,11,0,0,0,1
47.17.87.195,images/d76953e5-956c-473d-968d-d97d672ce3f0.png,2015-02-16 18:02:07.486974+00:00,12,0,0,0,1
47.17.87.195,images/a5bf568c-f7a6-4055-9f75-28844df88239.png,2015-02-16 18:02:11.096802+00:00,13,0,0,0,1
47.17.87.195,images/25430120-d372-45d5-9f0d-85bc672aab84.png,2015-02-16 18:02:14.586124+00:00,14,0,1,1,0
47.17.87.195,images/44b2006d-ac52-48fb-aade-42d06f20d1ac.png,2015-02-16 18:02:18.784034+00:00,15,1,1,0,1
47.17.87.195,images/5da3f5f0-1ea8-4fab-9b63-ba2c18db0297.png,2015-02-16 18:02:22.711843+00:00,16,0,1,1,0
47.17.87.195,images/6851d0a2-1a1b-4f31-8c50-a1038a324fbc.png,2015-02-16 18:02:26.085993+00:00,17,0,1,1,0
47.17.87.195,images/c4878371-6aaa-4b3b-9c08-b703598675a3.png,2015-02-16 18:02:29.644282+00:00,18,1,1,0,1
47.17.87.195,images/62837f23-1d42-4e6b-8198-f4ef2ad0f13d.png,2015-02-16 18:02:33.303187+00:00,19,1,1,0,1
47.17.87.195,images/4b18cf32-85e5-4aad-9f1f-7ce5939bd76e.png,2015-02-16 18:02:36.742694+00:00,20,1,1,0,1
47.17.87.195,images/f43820b3-e4ef-45cb-9e4c-ed79667be070.png,2015-02-16 18:02:40.288571+00:00,21,1,1,0,1
47.17.87.195,images/af92d949-2d16-4f07-b822-bff35ec4ae4d.png,2015-02-16 18:02:44.122864+00:00,22,1,1,0,1
47.17.87.195,images/04a358a6-2e30-4210-99d8-5f3c1ae19312.png,2015-02-16 18:02:47.297474+00:00,23,1,0,1,0
47.17.87.195,images/ecfc35e2-5f3a-4cf0-b601-77b431314607.png,2015-02-16 18:02:50.563725+00:00,24,1,0,1,0
47.17.87.195,images/1bc99a42-aba1-4dc7-85e8-60279637a678.png,2015-02-16 18:02:54.079692+00:00,25,1,0,1,0
47.17.87.195,images/a1ee5ac2-4b96-421d-90e9-83856442c529.png,2015-02-16 18:02:57.350856+00:00,26,1,1,0,1
47.17.87.195,images/701ce881-ccb3-427f-960c-887216b59d51.png,2015-02-16 18:03:00.541439+00:00,27,1,1,0,1
47.17.87.195,images/bb3ddb6f-1938-411e-81e7-116a65457d6e.png,2015-02-16 18:03:04.219369+00:00,28,0,0,0,1
47.17.87.195,images/25401124-50ea-4f52-b30d-ba6fac9e1c14.png,2015-02-16 18:03:09.046659+00:00,29,0,0,0,1
50.27.156.44,images/fb0dc6df-6a93-49ac-8d26-c39d1ad4adeb.png,2015-02-15 21:24:32.029195+00:00,0,0,1,1,0
50.27.156.44,images/49707ebf-27d3-430e-a699-89d8589a818b.png,2015-02-15 21:24:36.565404+00:00,1,1,0,1,0
50.27.156.44,images/62837f23-1d42-4e6b-8198-f4ef2ad0f13d.png,2015-02-15 21:24:43.134981+00:00,2,1,1,0,1
50.27.156.44,images/5da3f5f0-1ea8-4fab-9b63-ba2c18db0297.png,2015-02-15 21:24:47.231728+00:00,3,1,1,0,1
50.27.156.44,images/2fda0bde-95a7-4bda-9851-785275c3f56d.png,2015-02-15 21:24:51.086752+00:00,4,1,1,0,1
50.27.156.44,images/afcc5aa4-fa22-4409-ba5c-138246e10394.png,2015-02-15 21:24:55.233783+00:00,5,1,1,0,1
50.27.156.44,images/3c6f925a-21c4-483f-b40d-93128f61421b.png,2015-02-15 21:24:59.091929+00:00,6,1,1,0,1
50.27.156.44,images/660ac76d-93b3-4ce7-8a15-a3213e9103f5.png,2015-02-15 21:25:03.100001+00:00,7,0,0,0,1
50.27.156.44,images/2a842e9b-e3dc-4974-bfa2-7c4b094c0e96.png,2015-02-15 21:25:08.133833+00:00,8,1,1,0,1
50.27.156.44,images/3eb2f9eb-5c72-494d-8ac3-58de595dc679.png,2015-02-15 21:25:11.693233+00:00,9,1,1,0,1
50.27.156.44,images/7e3f8e68-a4cd-4e38-b71f-39b0e3f774f9.png,2015-02-15 21:25:19.369314+00:00,10,1,1,0,1
50.27.156.44,images/35aa4a04-cfb7-41d1-9bdd-1b685afde6be.png,2015-02-15 21:25:23.775677+00:00,11,1,0,1,0
50.27.156.44,images/26fb2a9b-beaf-4a0a-ac0d-4017f5693c25.png,2015-02-15 21:25:29.979199+00:00,12,0,0,0,1
50.27.156.44,images/25401124-50ea-4f52-b30d-ba6fac9e1c14.png,2015-02-15 21:25:36.490394+00:00,13,0,0,0,1
50.27.156.44,images/1e6f93a0-b802-44a2-a0da-a47b406a9b45.png,2015-02-15 21:25:41.069831+00:00,14,1,1,0,1
50.27.156.44,images/0f18b43a-dd2c-46ca-b0fe-9e124dacc077.png,2015-02-15 21:25:45.528659+00:00,15,1,0,1,0
50.27.156.44,images/4b18cf32-85e5-4aad-9f1f-7ce5939bd76e.png,2015-02-15 21:25:48.965022+00:00,16,1,1,0,1
50.27.156.44,images/25430120-d372-45d5-9f0d-85bc672aab84.png,2015-02-15 21:25:54.022310+00:00,17,0,1,1,0
50.27.156.44,images/7132b528-7add-4efd-95d6-6b772f5f2990.png,2015-02-15 21:25:57.889020+00:00,18,1,1,0,1
50.27.156.44,images/9cdfd352-82c8-44e9-86a9-2acb9609bdb2.png,2015-02-15 21:26:01.562471+00:00,19,1,1,0,1
50.27.156.44,images/57d4a8fa-a1c6-482f-8fac-e8724861b253.png,2015-02-15 21:26:05.893534+00:00,20,0,0,0,1
50.27.156.44,images/193e9ecf-aaf9-4aa4-a4e3-183253ca9245.png,2015-02-15 21:26:09.659782+00:00,21,1,1,0,1
50.27.156.44,images/1b19be75-ac28-4bbf-ba75-8effc3a26502.png,2015-02-15 21:26:14.282608+00:00,22,0,0,0,1
50.27.156.44,images/929c3be2-76a4-48c4-a84c-ad63b2fd0299.png,2015-02-15 21:26:18.181387+00:00,23,0,0,0,1
50.27.156.44,images/dc3636dd-aeaf-400a-a405-47a0f275e081.png,2015-02-15 21:26:22.265016+00:00,24,1,1,0,1
50.27.156.44,images/bb3ddb6f-1938-411e-81e7-116a65457d6e.png,2015-02-15 21:26:27.457396+00:00,25,1,0,1,0
50.27.156.44,images/ebe2f9af-9146-45aa-a646-11baf01ac0dd.png,2015-02-15 21:26:31.065422+00:00,26,1,0,1,0
50.27.156.44,images/274117fe-41ad-43a2-8261-af5c5573d7c7.png,2015-02-15 21:26:35.649243+00:00,27,0,0,0,1
50.27.156.44,images/614986e3-fbbc-492a-86d5-e8a489aeb7d5.png,2015-02-15 21:26:39.635590+00:00,28,0,0,0,1
50.27.156.44,images/bc362d1c-e73c-426d-9ea5-a1a73304391f.png,2015-02-15 21:26:44.495617+00:00,29,1,0,1,0
67.168.239.108,images/e9cb7a46-aa56-4992-ac98-62b6626ec54c.png,2015-02-15 19:22:37.052186+00:00,0,0,0,0,1
67.168.239.108,images/ebfc4a6d-a86a-44aa-8908-c67cef092565.png,2015-02-15 19:22:50.487283+00:00,1,1,1,0,1
67.168.239.108,images/5a4049c5-c7d5-4b58-a0e2-411957779087.png,2015-02-15 19:22:55.415828+00:00,2,1,0,1,0
67.168.239.108,images/25430120-d372-45d5-9f0d-85bc672aab84.png,2015-02-15 19:23:01.375341+00:00,3,0,1,1,0
67.168.239.108,images/4b18cf32-85e5-4aad-9f1f-7ce5939bd76e.png,2015-02-15 19:23:06.885242+00:00,4,1,1,0,1
67.168.239.108,images/57bfbf99-312e-4902-805e-b8ec0c32aced.png,2015-02-15 19:23:11.973142+00:00,5,0,0,0,1
67.168.239.108,images/a9ec9b95-908a-48bd-852b-082d4c609a0f.png,2015-02-15 19:23:17.073046+00:00,6,0,0,0,1
67.168.239.108,images/d2eff55d-1487-4b2c-9ea3-3eaa22623c34.png,2015-02-15 19:23:22.200801+00:00,7,1,1,0,1
67.168.239.108,images/a7070c51-3902-4fb5-9b03-2bb3cf3224eb.png,2015-02-15 19:23:28.148819+00:00,8,1,1,0,1
67.168.239.108,images/2b0c468e-131d-4001-9708-5522153f2f79.png,2015-02-15 19:23:33.697113+00:00,9,0,1,1,0
67.168.239.108,images/385ad8e7-88a9-44cc-8de6-57fa44353541.png,2015-02-15 19:23:40.815105+00:00,10,0,1,1,0
67.168.239.108,images/ecfc35e2-5f3a-4cf0-b601-77b431314607.png,2015-02-15 19:23:45.790063+00:00,11,0,0,0,1
67.168.239.108,images/e913b1e6-3f31-4f97-8e87-16af7264ea59.png,2015-02-15 19:23:49.844180+00:00,12,1,1,0,1
67.168.239.108,images/69132ac1-fedb-4359-b961-d3109a794192.png,2015-02-15 19:23:55.639927+00:00,13,1,0,1,0
67.168.239.108,images/193e9ecf-aaf9-4aa4-a4e3-183253ca9245.png,2015-02-15 19:23:59.942674+00:00,14,1,1,0,1
67.168.239.108,images/57d4a8fa-a1c6-482f-8fac-e8724861b253.png,2015-02-15 19:24:07.145528+00:00,15,0,0,0,1
67.168.239.108,images/5dd554d6-06b5-44a8-ac6e-b53ade124c36.png,2015-02-15 19:24:10.897673+00:00,16,0,1,1,0
67.168.239.108,images/6a8fec38-9aeb-493b-b3a0-d2202b12063c.png,2015-02-15 19:24:15.739868+00:00,17,0,0,0,1
67.168.239.108,images/f43820b3-e4ef-45cb-9e4c-ed79667be070.png,2015-02-15 19:24:21.932009+00:00,18,0,1,1,0
67.168.239.108,images/5da3f5f0-1ea8-4fab-9b63-ba2c18db0297.png,2015-02-15 19:24:26.425766+00:00,19,1,1,0,1
67.168.239.108,images/eb173385-a6c4-4cdf-80d9-642af396ca78.png,2015-02-15 19:24:35.976753+00:00,20,1,0,1,0
67.168.239.108,images/2bf4c392-ce68-4522-a87e-ed709a71e670.png,2015-02-15 19:24:40.945619+00:00,21,0,0,0,1
67.168.239.108,images/62837f23-1d42-4e6b-8198-f4ef2ad0f13d.png,2015-02-15 19:24:44.915498+00:00,22,1,1,0,1
67.168.239.108,images/f267fc61-2e06-4771-b812-e027b52c6dac.png,2015-02-15 19:24:54.188931+00:00,23,0,0,0,1
67.168.239.108,images/25401124-50ea-4f52-b30d-ba6fac9e1c14.png,2015-02-15 19:24:58.013442+00:00,24,0,0,0,1
67.168.239.108,images/3dfdf15b-47ba-490a-adb0-7187d5121933.png,2015-02-15 19:25:01.991471+00:00,25,0,0,0,1
67.168.239.108,images/af92d949-2d16-4f07-b822-bff35ec4ae4d.png,2015-02-15 19:25:07.241549+00:00,26,0,1,1,0
67.168.239.108,images/6851d0a2-1a1b-4f31-8c50-a1038a324fbc.png,2015-02-15 19:25:12.063978+00:00,27,0,1,1,0
67.168.239.108,images/8077101b-ce7a-4b41-ab5b-0ee83e76039a.png,2015-02-15 19:25:16.471923+00:00,28,1,1,0,1
67.168.239.108,images/35475109-56b1-4d88-bbe6-3d0812200e5f.png,2015-02-15 19:25:21.713929+00:00,29,0,1,1,0
68.97.166.204,images/a5bf568c-f7a6-4055-9f75-28844df88239.png,2015-02-16 15:26:52.210884+00:00,0,0,0,0,1
68.97.166.204,images/5eb7be52-bb09-4cf2-95bb-c77089a48b29.png,2015-02-16 15:26:56.315014+00:00,1,1,0,1,0
68.97.166.204,images/7c572260-e9a5-42e8-bc82-308ac050210d.png,2015-02-16 15:26:59.731526+00:00,2,0,0,0,1
68.97.166.204,images/7ddd6647-1c4e-4018-8101-e2323a5fef02.png,2015-02-16 15:27:02.664776+00:00,3,0,0,0,1
68.97.166.204,images/4ce8d8e9-083f-4c6c-87a3-f09bd58f80bc.png,2015-02-16 15:27:05.487582+00:00,4,0,0,0,1
68.97.166.204,images/d44d4b10-49b5-476e-a340-68ce63fb63da.png,2015-02-16 15:27:08.399242+00:00,5,0,0,0,1
68.97.166.204,images/1516f335-5a66-4d9e-9f67-67a3cc65a5ba.png,2015-02-16 15:27:13.873565+00:00,6,0,1,1,0
68.97.166.204,images/88418132-8139-49ac-a7e9-e36003d22895.png,2015-02-16 15:27:17.559643+00:00,7,1,1,0,1
68.97.166.204,images/5d40c8d7-77fb-4d22-b876-f5268fee9699.png,2015-02-16 15:27:20.598620+00:00,8,1,1,0,1
68.97.166.204,images/1e6f93a0-b802-44a2-a0da-a47b406a9b45.png,2015-02-16 15:27:23.492198+00:00,9,1,1,0,1
68.97.166.204,images/046392f2-58f3-4137-a787-46e68e13ee23.png,2015-02-16 15:27:26.475405+00:00,10,1,1,0,1
68.97.166.204,images/bb3ddb6f-1938-411e-81e7-116a65457d6e.png,2015-02-16 15:27:30.650813+00:00,11,0,0,0,1
68.97.166.204,images/ebfc4a6d-a86a-44aa-8908-c67cef092565.png,2015-02-16 15:27:34.135298+00:00,12,0,1,1,0
68.97.166.204,images/a8f3dbd7-f7e6-4222-9de6-ca0e231acc72.png,2015-02-16 15:27:37.734783+00:00,13,0,0,0,1
68.97.166.204,images/5f2caa82-6d05-41da-8245-bc40a74fab5a.png,2015-02-16 15:27:41.629882+00:00,14,0,0,0,1
68.97.166.204,images/26fb2a9b-beaf-4a0a-ac0d-4017f5693c25.png,2015-02-16 15:27:47.852892+00:00,15,1,0,1,0
68.97.166.204,images/a5096a31-b5a8-4c58-89f8-cca6f8e0eaf6.png,2015-02-16 15:27:51.000758+00:00,16,0,0,0,1
68.97.166.204,images/e103efce-9cf4-4891-8217-36713ac46386.png,2015-02-16 15:27:54.091330+00:00,17,0,0,0,1
68.97.166.204,images/57ac68d2-2ad5-4cd6-a1a3-feb3e5778e20.png,2015-02-16 15:27:57.669908+00:00,18,0,1,1,0
68.97.166.204,images/c2eb196e-3b53-493c-ab1f-b2708be3fc2b.png,2015-02-16 15:28:01.228502+00:00,19,1,1,0,1
68.97.166.204,images/49707ebf-27d3-430e-a699-89d8589a818b.png,2015-02-16 15:28:04.795073+00:00,20,1,0,1,0
68.97.166.204,images/3eb2f9eb-5c72-494d-8ac3-58de595dc679.png,2015-02-16 15:28:08.723746+00:00,21,1,1,0,1
68.97.166.204,images/e36488a4-e53b-4483-bb05-cd4c716e7f75.png,2015-02-16 15:28:12.630235+00:00,22,0,1,1,0
68.97.166.204,images/89d29dfc-d6b6-427b-a872-2166fd4aac9b.png,2015-02-16 15:28:16.094098+00:00,23,0,0,0,1
68.97.166.204,images/a45c9ebe-574f-4622-8c13-b8f67e508b24.png,2015-02-16 15:28:20.219528+00:00,24,0,1,1,0
68.97.166.204,images/7132b528-7add-4efd-95d6-6b772f5f2990.png,2015-02-16 15:28:28.349674+00:00,25,0,1,1,0
68.97.166.204,images/9cdfd352-82c8-44e9-86a9-2acb9609bdb2.png,2015-02-16 15:28:32.164293+00:00,26,1,1,0,1
68.97.166.204,images/5c650be5-8737-405f-bd95-f534d1cac1b0.png,2015-02-16 15:28:35.654665+00:00,27,1,1,0,1
68.97.166.204,images/ef8593b2-a510-4edd-945d-89690a0ccb79.png,2015-02-16 15:28:39.965641+00:00,28,1,0,1,0
68.97.166.204,images/d83a4428-9f75-4d92-90e3-c042ffd8e7b9.png,2015-02-16 15:28:43.335965+00:00,29,1,1,0,1
71.90.43.25,images/046392f2-58f3-4137-a787-46e68e13ee23.png,2015-02-15 21:35:23.907144+00:00,0,0,1,1,0
71.90.43.25,images/25430120-d372-45d5-9f0d-85bc672aab84.png,2015-02-15 21:35:30.762880+00:00,1,1,1,0,1
71.90.43.25,images/69132ac1-fedb-4359-b961-d3109a794192.png,2015-02-15 21:35:35.537583+00:00,2,1,0,1,0
71.90.43.25,images/25401124-50ea-4f52-b30d-ba6fac9e1c14.png,2015-02-15 21:35:41.063901+00:00,3,1,0,1,0
71.90.43.25,images/ef8593b2-a510-4edd-945d-89690a0ccb79.png,2015-02-15 21:35:46.629463+00:00,4,0,0,0,1
71.90.43.25,images/438eb07c-92c1-4c9f-a898-d6ece6f14378.png,2015-02-15 21:35:51.541684+00:00,5,1,1,0,1
71.90.43.25,images/9cdfd352-82c8-44e9-86a9-2acb9609bdb2.png,2015-02-15 21:35:56.282840+00:00,6,1,1,0,1
71.90.43.25,images/fcf5e997-1bb3-4ed5-96e2-0003c726861d.png,2015-02-15 21:36:00.869960+00:00,7,0,0,0,1
71.90.43.25,images/2bf4c392-ce68-4522-a87e-ed709a71e670.png,2015-02-15 21:36:06.236506+00:00,8,0,0,0,1
71.90.43.25,images/5a4049c5-c7d5-4b58-a0e2-411957779087.png,2015-02-15 21:36:10.305061+00:00,9,0,0,0,1
71.90.43.25,images/fc6455a4-5841-415b-8fd6-0648ead74cdb.png,2015-02-15 21:36:14.182224+00:00,10,0,0,0,1
71.90.43.25,images/a9ec9b95-908a-48bd-852b-082d4c609a0f.png,2015-02-15 21:36:18.160038+00:00,11,0,0,0,1
71.90.43.25,images/0782340e-d30d-4a75-aeb7-6015eb794966.png,2015-02-15 21:36:22.961242+00:00,12,0,0,0,1
71.90.43.25,images/e36488a4-e53b-4483-bb05-cd4c716e7f75.png,2015-02-15 21:36:26.920994+00:00,13,0,1,1,0
71.90.43.25,images/c2eb196e-3b53-493c-ab1f-b2708be3fc2b.png,2015-02-15 21:36:31.909318+00:00,14,1,1,0,1
71.90.43.25,images/ebe2f9af-9146-45aa-a646-11baf01ac0dd.png,2015-02-15 21:36:36.518842+00:00,15,0,0,0,1
71.90.43.25,images/3c6f925a-21c4-483f-b40d-93128f61421b.png,2015-02-15 21:36:40.914502+00:00,16,1,1,0,1
71.90.43.25,images/44b2006d-ac52-48fb-aade-42d06f20d1ac.png,2015-02-15 21:36:45.054310+00:00,17,1,1,0,1
71.90.43.25,images/5eb7be52-bb09-4cf2-95bb-c77089a48b29.png,2015-02-15 21:36:49.379560+00:00,18,0,0,0,1
71.90.43.25,images/d44d4b10-49b5-476e-a340-68ce63fb63da.png,2015-02-15 21:36:53.583671+00:00,19,0,0,0,1
71.90.43.25,images/5c650be5-8737-405f-bd95-f534d1cac1b0.png,2015-02-15 21:36:57.768618+00:00,20,1,1,0,1
71.90.43.25,images/193e9ecf-aaf9-4aa4-a4e3-183253ca9245.png,2015-02-15 21:37:01.812685+00:00,21,1,1,0,1
71.90.43.25,images/3eb2f9eb-5c72-494d-8ac3-58de595dc679.png,2015-02-15 21:37:06.621292+00:00,22,1,1,0,1
71.90.43.25,images/8672a9c0-aa9d-4a6a-9ed0-4fd14281bd3c.png,2015-02-15 21:37:11.767883+00:00,23,0,0,0,1
71.90.43.25,images/3dfdf15b-47ba-490a-adb0-7187d5121933.png,2015-02-15 21:37:17.457894+00:00,24,0,0,0,1
71.90.43.25,images/660ac76d-93b3-4ce7-8a15-a3213e9103f5.png,2015-02-15 21:37:21.833921+00:00,25,0,0,0,1
71.90.43.25,images/6851d0a2-1a1b-4f31-8c50-a1038a324fbc.png,2015-02-15 21:37:26.152087+00:00,26,0,1,1,0
71.90.43.25,images/35475109-56b1-4d88-bbe6-3d0812200e5f.png,2015-02-15 21:37:30.599543+00:00,27,0,1,1,0
71.90.43.25,images/7f25e9c2-03eb-46e4-b182-a58421c7bb14.png,2015-02-15 21:37:35.213844+00:00,28,1,1,0,1
71.90.43.25,images/274117fe-41ad-43a2-8261-af5c5573d7c7.png,2015-02-15 21:37:39.234338+00:00,29,0,0,0,1
75.168.7.27,images/d44d4b10-49b5-476e-a340-68ce63fb63da.png,2015-02-15 19:40:17.721388+00:00,0,0,0,0,1
75.168.7.27,images/e77f50b3-7781-4b35-a677-839944ec54d8.png,2015-02-15 19:40:22.401901+00:00,1,1,1,0,1
75.168.7.27,images/6851d0a2-1a1b-4f31-8c50-a1038a324fbc.png,2015-02-15 19:40:26.089264+00:00,2,0,1,1,0
75.168.7.27,images/4b18cf32-85e5-4aad-9f1f-7ce5939bd76e.png,2015-02-15 19:40:29.871261+00:00,3,1,1,0,1
75.168.7.27,images/2b0c468e-131d-4001-9708-5522153f2f79.png,2015-02-15 19:40:33.634263+00:00,4,1,1,0,1
75.168.7.27,images/fb56f182-ee8a-4cca-8a1d-20d66672dac6.png,2015-02-15 19:40:37.549045+00:00,5,1,1,0,1
75.168.7.27,images/04a358a6-2e30-4210-99d8-5f3c1ae19312.png,2015-02-15 19:40:41.178569+00:00,6,1,0,1,0
75.168.7.27,images/034f9766-fde1-4928-b81b-6da366e00c2c.png,2015-02-15 19:40:45.755875+00:00,7,0,0,0,1
75.168.7.27,images/e9cb7a46-aa56-4992-ac98-62b6626ec54c.png,2015-02-15 19:40:50.884721+00:00,8,0,0,0,1
75.168.7.27,images/8382c37f-e00c-4df8-b4fd-fe316360ad0a.png,2015-02-15 19:40:54.925899+00:00,9,0,1,1,0
75.168.7.27,images/ecfc35e2-5f3a-4cf0-b601-77b431314607.png,2015-02-15 19:41:11.304769+00:00,10,0,0,0,1
75.168.7.27,images/614986e3-fbbc-492a-86d5-e8a489aeb7d5.png,2015-02-15 19:41:15.577469+00:00,11,0,0,0,1
75.168.7.27,images/35475109-56b1-4d88-bbe6-3d0812200e5f.png,2015-02-15 19:41:27.763592+00:00,12,0,1,1,0
75.168.7.27,images/5cf4d12a-02e2-448d-ba6c-19f445de3ec7.png,2015-02-15 19:41:35.619949+00:00,13,1,1,0,1
75.168.7.27,images/3dfdf15b-47ba-490a-adb0-7187d5121933.png,2015-02-15 19:41:39.707017+00:00,14,1,0,1,0
75.168.7.27,images/3eb2f9eb-5c72-494d-8ac3-58de595dc679.png,2015-02-15 19:41:50.577167+00:00,15,1,1,0,1
75.168.7.27,images/d76953e5-956c-473d-968d-d97d672ce3f0.png,2015-02-15 19:41:55.747764+00:00,16,0,0,0,1
75.168.7.27,images/afcc5aa4-fa22-4409-ba5c-138246e10394.png,2015-02-15 19:42:00.021391+00:00,17,1,1,0,1
75.168.7.27,images/a5096a31-b5a8-4c58-89f8-cca6f8e0eaf6.png,2015-02-15 19:42:04.057990+00:00,18,0,0,0,1
75.168.7.27,images/b2f47fd0-54d6-4573-ac3a-f27357a2b418.png,2015-02-15 19:42:07.904170+00:00,19,0,0,0,1
75.168.7.27,images/e3f7d456-2cb7-44d8-b131-56a89b37dcab.png,2015-02-15 19:42:12.520907+00:00,20,1,1,0,1
75.168.7.27,images/49707ebf-27d3-430e-a699-89d8589a818b.png,2015-02-15 19:42:21.822858+00:00,21,1,0,1,0
75.168.7.27,images/8a43f004-9360-4c81-9080-d0fa9ecd2fcf.png,2015-02-15 19:42:26.334241+00:00,22,0,0,0,1
75.168.7.27,images/9cd0d01e-72c5-4979-9b83-85fecefcb716.png,2015-02-15 19:42:30.104167+00:00,23,0,0,0,1
75.168.7.27,images/a6e79feb-36c8-4106-89cd-7316688eec54.png,2015-02-15 19:42:34.664115+00:00,24,1,1,0,1
75.168.7.27,images/c34da966-b2dc-4f73-9590-64f36fec53fd.png,2015-02-15 19:42:38.661156+00:00,25,0,0,0,1
75.168.7.27,images/814da3f7-09c5-4812-be93-340cfff08b52.png,2015-02-15 19:42:42.976176+00:00,26,1,1,0,1
75.168.7.27,images/c023394d-ce45-4899-8be1-1a7d7476eb32.png,2015-02-15 19:42:47.087800+00:00,27,0,0,0,1
75.168.7.27,images/26fb2a9b-beaf-4a0a-ac0d-4017f5693c25.png,2015-02-15 19:42:50.977075+00:00,28,0,0,0,1
75.168.7.27,images/6a8fec38-9aeb-493b-b3a0-d2202b12063c.png,2015-02-15 19:42:55.442702+00:00,29,0,0,0,1
76.17.14.151,images/046392f2-58f3-4137-a787-46e68e13ee23.png,2015-02-15 19:44:51.581874+00:00,0,0,1,1,0
76.17.14.151,images/35aa4a04-cfb7-41d1-9bdd-1b685afde6be.png,2015-02-15 19:44:57.437583+00:00,1,1,0,1,0
76.17.14.151,images/c023394d-ce45-4899-8be1-1a7d7476eb32.png,2015-02-15 19:45:01.899985+00:00,2,1,0,1,0
76.17.14.151,images/9cd0d01e-72c5-4979-9b83-85fecefcb716.png,2015-02-15 19:45:05.852050+00:00,3,0,0,0,1
76.17.14.151,images/19797ca9-087e-49f9-9e60-2bd10f5b93ac.png,2015-02-15 19:45:09.911498+00:00,4,0,1,1,0
76.17.14.151,images/a5096a31-b5a8-4c58-89f8-cca6f8e0eaf6.png,2015-02-15 19:45:13.994540+00:00,5,1,0,1,0
76.17.14.151,images/1b19be75-ac28-4bbf-ba75-8effc3a26502.png,2015-02-15 19:45:18.120685+00:00,6,0,0,0,1
76.17.14.151,images/5c650be5-8737-405f-bd95-f534d1cac1b0.png,2015-02-15 19:45:21.928200+00:00,7,0,1,1,0
76.17.14.151,images/a7070c51-3902-4fb5-9b03-2bb3cf3224eb.png,2015-02-15 19:45:25.870787+00:00,8,1,1,0,1
76.17.14.151,images/3dfdf15b-47ba-490a-adb0-7187d5121933.png,2015-02-15 19:45:29.441617+00:00,9,1,0,1,0
76.17.14.151,images/c4878371-6aaa-4b3b-9c08-b703598675a3.png,2015-02-15 19:45:33.241350+00:00,10,1,1,0,1
76.17.14.151,images/92909385-a1d6-41c1-9304-68a73e1a61bd.png,2015-02-15 19:45:37.041228+00:00,11,1,0,1,0
76.17.14.151,images/a828875b-1eed-4adf-8bc6-bc1d66873ea7.png,2015-02-15 19:45:40.934968+00:00,12,0,1,1,0
76.17.14.151,images/ebe2f9af-9146-45aa-a646-11baf01ac0dd.png,2015-02-15 19:45:44.968243+00:00,13,0,0,0,1
76.17.14.151,images/660ac76d-93b3-4ce7-8a15-a3213e9103f5.png,2015-02-15 19:45:49.129480+00:00,14,1,0,1,0
76.17.14.151,images/929c3be2-76a4-48c4-a84c-ad63b2fd0299.png,2015-02-15 19:45:52.730514+00:00,15,0,0,0,1
76.17.14.151,images/8672a9c0-aa9d-4a6a-9ed0-4fd14281bd3c.png,2015-02-15 19:45:56.257665+00:00,16,0,0,0,1
76.17.14.151,images/0782340e-d30d-4a75-aeb7-6015eb794966.png,2015-02-15 19:46:00.596517+00:00,17,1,0,1,0
76.17.14.151,images/89d29dfc-d6b6-427b-a872-2166fd4aac9b.png,2015-02-15 19:46:05.100764+00:00,18,1,0,1,0
76.17.14.151,images/d76953e5-956c-473d-968d-d97d672ce3f0.png,2015-02-15 19:46:08.656160+00:00,19,0,0,0,1
76.17.14.151,images/8077101b-ce7a-4b41-ab5b-0ee83e76039a.png,2015-02-15 19:46:12.081760+00:00,20,0,1,1,0
76.17.14.151,images/57ac68d2-2ad5-4cd6-a1a3-feb3e5778e20.png,2015-02-15 19:46:15.867508+00:00,21,0,1,1,0
76.17.14.151,images/193e9ecf-aaf9-4aa4-a4e3-183253ca9245.png,2015-02-15 19:46:19.299416+00:00,22,0,1,1,0
76.17.14.151,images/c34da966-b2dc-4f73-9590-64f36fec53fd.png,2015-02-15 19:46:23.374593+00:00,23,0,0,0,1
76.17.14.151,images/4b1261db-645e-45b1-a758-49c1b15d97ab.png,2015-02-15 19:46:26.818450+00:00,24,1,0,1,0
76.17.14.151,images/69132ac1-fedb-4359-b961-d3109a794192.png,2015-02-15 19:46:31.357467+00:00,25,1,0,1,0
76.17.14.151,images/1516f335-5a66-4d9e-9f67-67a3cc65a5ba.png,2015-02-15 19:46:35.179804+00:00,26,0,1,1,0
76.17.14.151,images/5f2caa82-6d05-41da-8245-bc40a74fab5a.png,2015-02-15 19:46:39.133624+00:00,27,1,0,1,0
76.17.14.151,images/6373ddcd-7115-4819-bc4b-f288ce1f9040.png,2015-02-15 19:46:42.917289+00:00,28,1,0,1,0
76.17.14.151,images/385ad8e7-88a9-44cc-8de6-57fa44353541.png,2015-02-15 19:46:46.774425+00:00,29,1,1,0,1
76.177.194.30,images/929c3be2-76a4-48c4-a84c-ad63b2fd0299.png,2015-02-15 19:31:42.208669+00:00,0,0,0,0,1
76.177.194.30,images/7132b528-7add-4efd-95d6-6b772f5f2990.png,2015-02-15 19:31:46.325876+00:00,1,0,1,1,0
76.177.194.30,images/dcdb91c1-d1d4-43a1-9484-e031568a360b.png,2015-02-15 19:31:50.649893+00:00,2,0,1,1,0
76.177.194.30,images/a5bf568c-f7a6-4055-9f75-28844df88239.png,2015-02-15 19:31:55.467957+00:00,3,1,0,1,0
76.177.194.30,images/88418132-8139-49ac-a7e9-e36003d22895.png,2015-02-15 19:31:58.942159+00:00,4,0,1,1,0
76.177.194.30,images/4c8ab231-130a-4123-bd89-7aeab934024f.png,2015-02-15 19:32:02.893559+00:00,5,1,0,1,0
76.177.194.30,images/9cd0d01e-72c5-4979-9b83-85fecefcb716.png,2015-02-15 19:32:07.000105+00:00,6,1,0,1,0
76.177.194.30,images/5d40c8d7-77fb-4d22-b876-f5268fee9699.png,2015-02-15 19:32:11.014390+00:00,7,1,1,0,1
76.177.194.30,images/c023394d-ce45-4899-8be1-1a7d7476eb32.png,2015-02-15 19:32:14.806380+00:00,8,0,0,0,1
76.177.194.30,images/8da9fdef-dbe9-4d91-9c64-7c280b506f50.png,2015-02-15 19:32:18.901529+00:00,9,0,0,0,1
76.177.194.30,images/c6441ae8-824d-4588-9711-04862593bd1e.png,2015-02-15 19:32:23.037022+00:00,10,0,0,0,1
76.177.194.30,images/2a842e9b-e3dc-4974-bfa2-7c4b094c0e96.png,2015-02-15 19:32:26.996737+00:00,11,0,1,1,0
76.177.194.30,images/e77f50b3-7781-4b35-a677-839944ec54d8.png,2015-02-15 19:32:30.882154+00:00,12,1,1,0,1
76.177.194.30,images/3c6f925a-21c4-483f-b40d-93128f61421b.png,2015-02-15 19:32:35.481339+00:00,13,1,1,0,1
76.177.194.30,images/26fb2a9b-beaf-4a0a-ac0d-4017f5693c25.png,2015-02-15 19:32:39.305116+00:00,14,1,0,1,0
76.177.194.30,images/6851d0a2-1a1b-4f31-8c50-a1038a324fbc.png,2015-02-15 19:32:43.262614+00:00,15,0,1,1,0
76.177.194.30,images/0782340e-d30d-4a75-aeb7-6015eb794966.png,2015-02-15 19:32:55.200496+00:00,16,1,0,1,0
76.177.194.30,images/d236fbad-5dd2-42ed-a506-8785e63ab1eb.png,2015-02-15 19:32:59.128592+00:00,17,1,0,1,0
76.177.194.30,images/04a358a6-2e30-4210-99d8-5f3c1ae19312.png,2015-02-15 19:33:03.347934+00:00,18,0,0,0,1
76.177.194.30,images/f6feff5e-1dbc-46d0-a5bb-ea5d4a25614f.png,2015-02-15 19:33:06.821597+00:00,19,0,1,1,0
76.177.194.30,images/a45c9ebe-574f-4622-8c13-b8f67e508b24.png,2015-02-15 19:33:10.501318+00:00,20,1,1,0,1
76.177.194.30,images/a7070c51-3902-4fb5-9b03-2bb3cf3224eb.png,2015-02-15 19:33:13.909604+00:00,21,1,1,0,1
76.177.194.30,images/5f2caa82-6d05-41da-8245-bc40a74fab5a.png,2015-02-15 19:33:17.790271+00:00,22,0,0,0,1
76.177.194.30,images/89d29dfc-d6b6-427b-a872-2166fd4aac9b.png,2015-02-15 19:33:21.209815+00:00,23,0,0,0,1
76.177.194.30,images/4b18cf32-85e5-4aad-9f1f-7ce5939bd76e.png,2015-02-15 19:33:25.373810+00:00,24,1,1,0,1
76.177.194.30,images/2b0c468e-131d-4001-9708-5522153f2f79.png,2015-02-15 19:33:29.148402+00:00,25,1,1,0,1
76.177.194.30,images/bb3ddb6f-1938-411e-81e7-116a65457d6e.png,2015-02-15 19:33:32.933980+00:00,26,0,0,0,1
76.177.194.30,images/614986e3-fbbc-492a-86d5-e8a489aeb7d5.png,2015-02-15 19:33:36.443967+00:00,27,1,0,1,0
76.177.194.30,images/19797ca9-087e-49f9-9e60-2bd10f5b93ac.png,2015-02-15 19:33:39.813131+00:00,28,0,1,1,0
76.177.194.30,images/a1ee5ac2-4b96-421d-90e9-83856442c529.png,2015-02-15 19:33:42.965825+00:00,29,1,1,0,1

==> data/turk_data_original.csv <==
name,image,time,prediction,correctness,error,accuracy,opportunity
1.187.99.144,images/c6441ae8-824d-4588-9711-04862593bd1e.png,2015-02-16 01:37:53.971731+00:00,0,0,0,1,0
1.187.99.144,images/8077101b-ce7a-4b41-ab5b-0ee83e76039a.png,2015-02-16 01:38:10.926068+00:00,1,1,0,1,1
1.187.99.144,images/57bfbf99-312e-4902-805e-b8ec0c32aced.png,2015-02-16 01:38:17.857317+00:00,0,0,0,1,2
1.187.99.144,images/62837f23-1d42-4e6b-8198-f4ef2ad0f13d.png,2015-02-16 01:38:31.557724+00:00,1,1,0,1,3
1.187.99.144,images/35aa4a04-cfb7-41d1-9bdd-1b685afde6be.png,2015-02-16 01:38:44.126075+00:00,0,0,0,1,4
1.187.99.144,images/d2eff55d-1487-4b2c-9ea3-3eaa22623c34.png,2015-02-16 01:38:54.428165+00:00,1,1,0,1,5
1.187.99.144,images/ecfc35e2-5f3a-4cf0-b601-77b431314607.png,2015-02-16 01:39:06.656624+00:00,0,0,0,1,6
1.187.99.144,images/1516f335-5a66-4d9e-9f67-67a3cc65a5ba.png,2015-02-16 01:39:20.019821+00:00,1,1,0,1,7
1.187.99.144,images/f6feff5e-1dbc-46d0-a5bb-ea5d4a25614f.png,2015-02-16 01:39:32.221959+00:00,1,1,0,1,8
1.187.99.144,images/2b0c468e-131d-4001-9708-5522153f2f79.png,2015-02-16 01:39:46.998586+00:00,1,1,0,1,9
1.187.99.144,images/17f517c2-4b8d-418d-ad77-af75e934978e.png,2015-02-16 01:39:58.775785+00:00,1,1,0,1,10
1.187.99.144,images/e913b1e6-3f31-4f97-8e87-16af7264ea59.png,2015-02-16 01:40:09.988841+00:00,0,1,1,0,11
1.187.99.144,images/d236fbad-5dd2-42ed-a506-8785e63ab1eb.png,2015-02-16 01:40:22.319839+00:00,0,0,0,1,12
1.187.99.144,images/7f25e9c2-03eb-46e4-b182-a58421c7bb14.png,2015-02-16 01:40:30.400181+00:00,1,1,0,1,13
1.187.99.144,images/49707ebf-27d3-430e-a699-89d8589a818b.png,2015-02-16 01:40:39.739357+00:00,0,0,0,1,14
1.187.99.144,images/414e0cb8-f78e-4751-8e6f-5f49958b55f8.png,2015-02-16 01:40:52.802304+00:00,0,1,1,0,15
1.187.99.144,images/95eb50e5-1f53-4509-8d7e-6c8b030ba2ff.png,2015-02-16 01:41:00.627901+00:00,0,1,1,0,16
1.187.99.144,images/929c3be2-76a4-48c4-a84c-ad63b2fd0299.png,2015-02-16 01:41:10.112262+00:00,0,0,0,1,17
1.187.99.144,images/0782340e-d30d-4a75-aeb7-6015eb794966.png,2015-02-16 01:41:19.353917+00:00,0,0,0,1,18
1.187.99.144,images/701ce881-ccb3-427f-960c-887216b59d51.png,2015-02-16 01:41:26.310099+00:00,1,1,0,1,19
1.187.99.144,images/54b6147d-65bf-4a4e-a52c-f86018b157a7.png,2015-02-16 01:41:39.603855+00:00,1,1,0,1,20
1.187.99.144,images/d83a4428-9f75-4d92-90e3-c042ffd8e7b9.png,2015-02-16 01:41:47.182082+00:00,1,1,0,1,21
1.187.99.144,images/e9cb7a46-aa56-4992-ac98-62b6626ec54c.png,2015-02-16 01:42:00.203050+00:00,0,0,0,1,22
1.187.99.144,images/a828875b-1eed-4adf-8bc6-bc1d66873ea7.png,2015-02-16 01:42:07.218080+00:00,1,1,0,1,23
1.187.99.144,images/a7070c51-3902-4fb5-9b03-2bb3cf3224eb.png,2015-02-16 01:42:16.403647+00:00,1,1,0,1,24
1.187.99.144,images/89d29dfc-d6b6-427b-a872-2166fd4aac9b.png,2015-02-16 01:42:29.055372+00:00,0,0,0,1,25
1.187.99.144,images/f43820b3-e4ef-45cb-9e4c-ed79667be070.png,2015-02-16 01:42:36.422296+00:00,0,1,1,0,26
1.187.99.144,images/ef8593b2-a510-4edd-945d-89690a0ccb79.png,2015-02-16 01:42:50.523025+00:00,0,0,0,1,27
1.187.99.144,images/e77f50b3-7781-4b35-a677-839944ec54d8.png,2015-02-16 01:42:59.156224+00:00,1,1,0,1,28
1.187.99.144,images/5da3f5f0-1ea8-4fab-9b63-ba2c18db0297.png,2015-02-16 01:43:11.754685+00:00,1,1,0,1,29
108.44.156.24,images/5dd554d6-06b5-44a8-ac6e-b53ade124c36.png,2015-02-15 19:24:51.086129+00:00,0,1,1,0,0
108.44.156.24,images/e36488a4-e53b-4483-bb05-cd4c716e7f75.png,2015-02-15 19:24:55.385176+00:00,1,1,0,1,1
108.44.156.24,images/fb56f182-ee8a-4cca-8a1d-20d66672dac6.png,2015-02-15 19:24:59.372036+00:00,1,1,0,1,2
108.44.156.24,images/6851d0a2-1a1b-4f31-8c50-a1038a324fbc.png,2015-02-15 19:25:03.425989+00:00,1,1,0,1,3
108.44.156.24,images/eb173385-a6c4-4cdf-80d9-642af396ca78.png,2015-02-15 19:25:09.109893+00:00,1,0,1,0,4
108.44.156.24,images/7f68089d-edb7-4ed7-bc31-0557c1abed9d.png,2015-02-15 19:25:12.819936+00:00,1,1,0,1,5
108.44.156.24,images/2b0c468e-131d-4001-9708-5522153f2f79.png,2015-02-15 19:25:16.417950+00:00,1,1,0,1,6
108.44.156.24,images/fcf5e997-1bb3-4ed5-96e2-0003c726861d.png,2015-02-15 19:25:20.231928+00:00,1,0,1,0,7
108.44.156.24,images/f43820b3-e4ef-45cb-9e4c-ed79667be070.png,2015-02-15 19:25:24.137655+00:00,1,1,0,1,8
108.44.156.24,images/414e0cb8-f78e-4751-8e6f-5f49958b55f8.png,2015-02-15 19:25:28.123077+00:00,1,1,0,1,9
108.44.156.24,images/1b19be75-ac28-4bbf-ba75-8effc3a26502.png,2015-02-15 19:25:32.578546+00:00,0,0,0,1,10
108.44.156.24,images/a1ee5ac2-4b96-421d-90e9-83856442c529.png,2015-02-15 19:25:36.667786+00:00,1,1,0,1,11
108.44.156.24,images/bb3ddb6f-1938-411e-81e7-116a65457d6e.png,2015-02-15 19:25:41.163149+00:00,0,0,0,1,12
108.44.156.24,images/794fe0f6-8cf9-4312-ab8f-f44a22062e74.png,2015-02-15 19:25:44.989231+00:00,1,1,0,1,13
108.44.156.24,images/f6feff5e-1dbc-46d0-a5bb-ea5d4a25614f.png,2015-02-15 19:25:49.425452+00:00,1,1,0,1,14
108.44.156.24,images/88418132-8139-49ac-a7e9-e36003d22895.png,2015-02-15 19:25:54.444093+00:00,1,1,0,1,15
108.44.156.24,images/08f65c03-81fb-4be5-aca0-1126bc0c0023.png,2015-02-15 19:25:57.926440+00:00,1,1,0,1,16
108.44.156.24,images/4ce8d8e9-083f-4c6c-87a3-f09bd58f80bc.png,2015-02-15 19:26:02.304186+00:00,0,0,0,1,17
108.44.156.24,images/d44d4b10-49b5-476e-a340-68ce63fb63da.png,2015-02-15 19:26:06.639746+00:00,1,0,1,0,18
108.44.156.24,images/2311a212-7495-4a4b-aadb-1606070effb8.png,2015-02-15 19:26:11.719653+00:00,0,1,1,0,19
108.44.156.24,images/d2eff55d-1487-4b2c-9ea3-3eaa22623c34.png,2015-02-15 19:26:15.786937+00:00,1,1,0,1,20
108.44.156.24,images/1e6f93a0-b802-44a2-a0da-a47b406a9b45.png,2015-02-15 19:26:19.483960+00:00,1,1,0,1,21
108.44.156.24,images/d76953e5-956c-473d-968d-d97d672ce3f0.png,2015-02-15 19:26:24.024141+00:00,0,0,0,1,22
108.44.156.24,images/20fa6cbd-ff38-4928-b9fe-899616a3fc4d.png,2015-02-15 19:26:32.291445+00:00,1,0,1,0,23
108.44.156.24,images/385ad8e7-88a9-44cc-8de6-57fa44353541.png,2015-02-15 19:26:38.351806+00:00,0,1,1,0,24
108.44.156.24,images/2bf4c392-ce68-4522-a87e-ed709a71e670.png,2015-02-15 19:26:42.266724+00:00,0,0,0,1,25
108.44.156.24,images/614986e3-fbbc-492a-86d5-e8a489aeb7d5.png,2015-02-15 19:26:47.573863+00:00,0,0,0,1,26
108.44.156.24,images/ea8c0b63-5690-4a6d-a63d-c831301ceba7.png,2015-02-15 19:26:51.762526+00:00,0,0,0,1,27
108.44.156.24,images/ecfc35e2-5f3a-4cf0-b601-77b431314607.png,2015-02-15 19:26:55.705045+00:00,0,0,0,1,28
108.44.156.24,images/a8f3dbd7-f7e6-4222-9de6-ca0e231acc72.png,2015-02-15 19:26:59.340997+00:00,0,0,0,1,29
117.202.148.175,images/f43820b3-e4ef-45cb-9e4c-ed79667be070.png,2015-02-16 13:31:36.967903+00:00,0,1,1,0,0
117.202.148.175,images/5f2caa82-6d05-41da-8245-bc40a74fab5a.png,2015-02-16 13:31:51.676749+00:00,1,0,1,0,1
117.202.148.175,images/034f9766-fde1-4928-b81b-6da366e00c2c.png,2015-02-16 13:31:57.732601+00:00,0,0,0,1,2
117.202.148.175,images/841c6f04-1203-49f7-9fcb-a4ed53e6693d.png,2015-02-16 13:32:02.821439+00:00,1,0,1,0,3
117.202.148.175,images/4ce8d8e9-083f-4c6c-87a3-f09bd58f80bc.png,2015-02-16 13:32:10.272030+00:00,0,0,0,1,4
117.202.148.175,images/25430120-d372-45d5-9f0d-85bc672aab84.png,2015-02-16 13:32:17.344152+00:00,0,1,1,0,5
117.202.148.175,images/44b2006d-ac52-48fb-aade-42d06f20d1ac.png,2015-02-16 13:32:24.126291+00:00,0,1,1,0,6
117.202.148.175,images/8077101b-ce7a-4b41-ab5b-0ee83e76039a.png,2015-02-16 13:32:48.428281+00:00,0,1,1,0,7
117.202.148.175,images/ecfc35e2-5f3a-4cf0-b601-77b431314607.png,2015-02-16 13:32:53.638095+00:00,1,0,1,0,8
117.202.148.175,images/8a43f004-9360-4c81-9080-d0fa9ecd2fcf.png,2015-02-16 13:32:58.486808+00:00,0,0,0,1,9
117.202.148.175,images/28946e55-f52c-47a0-abb5-caf4329897c9.png,2015-02-16 13:33:03.439214+00:00,1,1,0,1,10
117.202.148.175,images/bb3ddb6f-1938-411e-81e7-116a65457d6e.png,2015-02-16 13:33:08.299971+00:00,0,0,0,1,11
117.202.148.175,images/92605347-e313-4a8c-ace9-56f9798c1173.png,2015-02-16 13:33:13.766601+00:00,1,0,1,0,12
117.202.148.175,images/af92d949-2d16-4f07-b822-bff35ec4ae4d.png,2015-02-16 13:33:20.270230+00:00,0,1,1,0,13
117.202.148.175,images/a5bf568c-f7a6-4055-9f75-28844df88239.png,2015-02-16 13:33:26.441837+00:00,1,0,1,0,14
117.202.148.175,images/614986e3-fbbc-492a-86d5-e8a489aeb7d5.png,2015-02-16 13:33:31.146046+00:00,0,0,0,1,15
117.202.148.175,images/a5096a31-b5a8-4c58-89f8-cca6f8e0eaf6.png,2015-02-16 13:33:36.121397+00:00,0,0,0,1,16
117.202.148.175,images/25401124-50ea-4f52-b30d-ba6fac9e1c14.png,2015-02-16 13:33:40.721820+00:00,0,0,0,1,17
117.202.148.175,images/0e94714c-914f-4a1f-9dd9-d70435486428.png,2015-02-16 13:33:45.706331+00:00,0,0,0,1,18
117.202.148.175,images/e0c6966e-6130-4ecc-88ab-8f0449d9feef.png,2015-02-16 13:33:53.235214+00:00,1,1,0,1,19
117.202.148.175,images/2bf4c392-ce68-4522-a87e-ed709a71e670.png,2015-02-16 13:34:01.068519+00:00,0,0,0,1,20
117.202.148.175,images/046392f2-58f3-4137-a787-46e68e13ee23.png,2015-02-16 13:34:06.364619+00:00,1,1,0,1,21
117.202.148.175,images/5dd554d6-06b5-44a8-ac6e-b53ade124c36.png,2015-02-16 13:34:11.038029+00:00,1,1,0,1,22
117.202.148.175,images/d83a4428-9f75-4d92-90e3-c042ffd8e7b9.png,2015-02-16 13:34:17.652076+00:00,1,1,0,1,23
117.202.148.175,images/780adfe3-570a-4e6c-a900-e15d5176f767.png,2015-02-16 13:34:23.023717+00:00,1,0,1,0,24
117.202.148.175,images/afcc5aa4-fa22-4409-ba5c-138246e10394.png,2015-02-16 13:34:28.618159+00:00,1,1,0,1,25
117.202.148.175,images/7e3f8e68-a4cd-4e38-b71f-39b0e3f774f9.png,2015-02-16 13:34:33.348571+00:00,1,1,0,1,26
117.202.148.175,images/4b18cf32-85e5-4aad-9f1f-7ce5939bd76e.png,2015-02-16 13:34:38.427401+00:00,1,1,0,1,27
117.202.148.175,images/8672a9c0-aa9d-4a6a-9ed0-4fd14281bd3c.png,2015-02-16 13:34:43.742505+00:00,0,0,0,1,28
117.202.148.175,images/e77f50b3-7781-4b35-a677-839944ec54d8.png,2015-02-16 13:34:48.533881+00:00,1,1,0,1,29
117.217.151.232,images/14b1d132-61ab-461e-8306-bc2bc972643e.png,2015-02-16 12:46:46.220868+00:00,0,0,0,1,0
117.217.151.232,images/a9ec9b95-908a-48bd-852b-082d4c609a0f.png,2015-02-16 12:47:01.919503+00:00,1,0,1,0,1
117.217.151.232,images/17f517c2-4b8d-418d-ad77-af75e934978e.png,2015-02-16 12:47:09.634076+00:00,0,1,1,0,2
117.217.151.232,images/95eb50e5-1f53-4509-8d7e-6c8b030ba2ff.png,2015-02-16 12:47:15.241944+00:00,1,1,0,1,3
117.217.151.232,images/4ce8d8e9-083f-4c6c-87a3-f09bd58f80bc.png,2015-02-16 12:47:28.039255+00:00,1,0,1,0,4
117.217.151.232,images/25401124-50ea-4f52-b30d-ba6fac9e1c14.png,2015-02-16 12:47:33.285829+00:00,0,0,0,1,5
117.217.151.232,images/fcf5e997-1bb3-4ed5-96e2-0003c726861d.png,2015-02-16 12:47:38.409456+00:00,0,0,0,1,6
117.217.151.232,images/ef8593b2-a510-4edd-945d-89690a0ccb79.png,2015-02-16 12:47:44.017093+00:00,0,0,0,1,7
117.217.151.232,images/8da9fdef-dbe9-4d91-9c64-7c280b506f50.png,2015-02-16 12:47:49.129389+00:00,0,0,0,1,8
117.217.151.232,images/794fe0f6-8cf9-4312-ab8f-f44a22062e74.png,2015-02-16 12:47:57.202060+00:00,0,1,1,0,9
117.217.151.232,images/58ab7539-d07d-48dc-be2b-968620c521db.png,2015-02-16 12:48:02.229534+00:00,0,0,0,1,10
117.217.151.232,images/034f9766-fde1-4928-b81b-6da366e00c2c.png,2015-02-16 12:48:07.404905+00:00,0,0,0,1,11
117.217.151.232,images/d76953e5-956c-473d-968d-d97d672ce3f0.png,2015-02-16 12:48:14.530452+00:00,0,0,0,1,12
117.217.151.232,images/c023394d-ce45-4899-8be1-1a7d7476eb32.png,2015-02-16 12:48:19.588123+00:00,0,0,0,1,13
117.217.151.232,images/f43820b3-e4ef-45cb-9e4c-ed79667be070.png,2015-02-16 12:48:25.360696+00:00,1,1,0,1,14
117.217.151.232,images/b2f47fd0-54d6-4573-ac3a-f27357a2b418.png,2015-02-16 12:48:30.695951+00:00,0,0,0,1,15
117.217.151.232,images/c4878371-6aaa-4b3b-9c08-b703598675a3.png,2015-02-16 12:48:36.422845+00:00,0,1,1,0,16
117.217.151.232,images/fb0dc6df-6a93-49ac-8d26-c39d1ad4adeb.png,2015-02-16 12:48:41.521193+00:00,1,1,0,1,17
117.217.151.232,images/eb752f8f-7368-4421-801d-a4493326b94e.png,2015-02-16 12:48:46.827817+00:00,1,1,0,1,18
117.217.151.232,images/ea8c0b63-5690-4a6d-a63d-c831301ceba7.png,2015-02-16 12:48:53.678794+00:00,0,0,0,1,19
117.217.151.232,images/69132ac1-fedb-4359-b961-d3109a794192.png,2015-02-16 12:49:10.922973+00:00,1,0,1,0,20
117.217.151.232,images/1dfa3bd1-33bd-4bde-9021-4bb6b534d778.png,2015-02-16 12:49:15.828079+00:00,1,1,0,1,21
117.217.151.232,images/ebfc4a6d-a86a-44aa-8908-c67cef092565.png,2015-02-16 12:49:20.733377+00:00,0,1,1,0,22
117.217.151.232,images/e913b1e6-3f31-4f97-8e87-16af7264ea59.png,2015-02-16 12:49:27.918279+00:00,1,1,0,1,23
117.217.151.232,images/28946e55-f52c-47a0-abb5-caf4329897c9.png,2015-02-16 12:49:36.208580+00:00,1,1,0,1,24
117.217.151.232,images/5dd554d6-06b5-44a8-ac6e-b53ade124c36.png,2015-02-16 12:49:43.227944+00:00,0,1,1,0,25
117.217.151.232,images/5da3f5f0-1ea8-4fab-9b63-ba2c18db0297.png,2015-02-16 12:49:52.195815+00:00,1,1,0,1,26
117.217.151.232,images/7f68089d-edb7-4ed7-bc31-0557c1abed9d.png,2015-02-16 12:49:59.081377+00:00,1,1,0,1,27
117.217.151.232,images/25430120-d372-45d5-9f0d-85bc672aab84.png,2015-02-16 12:50:04.435365+00:00,0,1,1,0,28
117.217.151.232,images/b5e342bf-7c43-4d3d-9bb2-4b8ac8e70a7e.png,2015-02-16 12:50:10.985902+00:00,0,0,0,1,29
172.6.254.61,images/ebe2f9af-9146-45aa-a646-11baf01ac0dd.png,2015-02-16 05:20:21.299659+00:00,0,0,0,1,0
172.6.254.61,images/f267fc61-2e06-4771-b812-e027b52c6dac.png,2015-02-16 05:20:26.689805+00:00,0,0,0,1,1
172.6.254.61,images/ecfc35e2-5f3a-4cf0-b601-77b431314607.png,2015-02-16 05:20:33.193432+00:00,0,0,0,1,2
172.6.254.61,images/fb56f182-ee8a-4cca-8a1d-20d66672dac6.png,2015-02-16 05:20:37.357369+00:00,1,1,0,1,3
172.6.254.61,images/614986e3-fbbc-492a-86d5-e8a489aeb7d5.png,2015-02-16 05:20:40.996811+00:00,0,0,0,1,4
172.6.254.61,images/d76953e5-956c-473d-968d-d97d672ce3f0.png,2015-02-16 05:20:44.843567+00:00,0,0,0,1,5
172.6.254.61,images/92605347-e313-4a8c-ace9-56f9798c1173.png,2015-02-16 05:20:49.620515+00:00,0,0,0,1,6
172.6.254.61,images/1bc99a42-aba1-4dc7-85e8-60279637a678.png,2015-02-16 05:20:53.502936+00:00,0,0,0,1,7
172.6.254.61,images/af92d949-2d16-4f07-b822-bff35ec4ae4d.png,2015-02-16 05:20:57.160868+00:00,1,1,0,1,8
172.6.254.61,images/385ad8e7-88a9-44cc-8de6-57fa44353541.png,2015-02-16 05:21:02.077414+00:00,1,1,0,1,9
172.6.254.61,images/25430120-d372-45d5-9f0d-85bc672aab84.png,2015-02-16 05:21:07.416280+00:00,1,1,0,1,10
172.6.254.61,images/7132b528-7add-4efd-95d6-6b772f5f2990.png,2015-02-16 05:21:11.610828+00:00,1,1,0,1,11
172.6.254.61,images/5a4049c5-c7d5-4b58-a0e2-411957779087.png,2015-02-16 05:21:15.370405+00:00,0,0,0,1,12
172.6.254.61,images/4b18cf32-85e5-4aad-9f1f-7ce5939bd76e.png,2015-02-16 05:21:19.354384+00:00,1,1,0,1,13
172.6.254.61,images/89d29dfc-d6b6-427b-a872-2166fd4aac9b.png,2015-02-16 05:21:23.041334+00:00,0,0,0,1,14
172.6.254.61,images/08f65c03-81fb-4be5-aca0-1126bc0c0023.png,2015-02-16 05:21:26.673082+00:00,1,1,0,1,15
172.6.254.61,images/3eb2f9eb-5c72-494d-8ac3-58de595dc679.png,2015-02-16 05:21:30.326781+00:00,1,1,0,1,16
172.6.254.61,images/5da3f5f0-1ea8-4fab-9b63-ba2c18db0297.png,2015-02-16 05:21:36.110021+00:00,1,1,0,1,17
172.6.254.61,images/dcdb91c1-d1d4-43a1-9484-e031568a360b.png,2015-02-16 05:21:40.214025+00:00,1,1,0,1,18
172.6.254.61,images/8382c37f-e00c-4df8-b4fd-fe316360ad0a.png,2015-02-16 05:21:46.224981+00:00,1,1,0,1,19
172.6.254.61,images/9cdfd352-82c8-44e9-86a9-2acb9609bdb2.png,2015-02-16 05:21:49.999374+00:00,1,1,0,1,20
172.6.254.61,images/54b6147d-65bf-4a4e-a52c-f86018b157a7.png,2015-02-16 05:21:53.862658+00:00,1,1,0,1,21
172.6.254.61,images/e9cb7a46-aa56-4992-ac98-62b6626ec54c.png,2015-02-16 05:21:58.744077+00:00,1,0,1,0,22
172.6.254.61,images/9cd0d01e-72c5-4979-9b83-85fecefcb716.png,2015-02-16 05:22:04.977762+00:00,1,0,1,0,23
172.6.254.61,images/d83a4428-9f75-4d92-90e3-c042ffd8e7b9.png,2015-02-16 05:22:08.421740+00:00,1,1,0,1,24
172.6.254.61,images/e3f7d456-2cb7-44d8-b131-56a89b37dcab.png,2015-02-16 05:22:12.083035+00:00,1,1,0,1,25
172.6.254.61,images/701ce881-ccb3-427f-960c-887216b59d51.png,2015-02-16 05:22:15.739646+00:00,1,1,0,1,26
172.6.254.61,images/8672a9c0-aa9d-4a6a-9ed0-4fd14281bd3c.png,2015-02-16 05:22:20.659947+00:00,0,0,0,1,27
172.6.254.61,images/e36488a4-e53b-4483-bb05-cd4c716e7f75.png,2015-02-16 05:22:24.363061+00:00,1,1,0,1,28
172.6.254.61,images/193e9ecf-aaf9-4aa4-a4e3-183253ca9245.png,2015-02-16 05:22:27.823630+00:00,1,1,0,1,29
173.175.121.92,images/08f65c03-81fb-4be5-aca0-1126bc0c0023.png,2015-02-16 12:07:36.988954+00:00,0,1,1,0,0
173.175.121.92,images/414e0cb8-f78e-4751-8e6f-5f49958b55f8.png,2015-02-16 12:07:40.918906+00:00,1,1,0,1,1
173.175.121.92,images/f43820b3-e4ef-45cb-9e4c-ed79667be070.png,2015-02-16 12:07:45.325999+00:00,1,1,0,1,2
173.175.121.92,images/c4878371-6aaa-4b3b-9c08-b703598675a3.png,2015-02-16 12:07:48.687797+00:00,1,1,0,1,3
173.175.121.92,images/ebe2f9af-9146-45aa-a646-11baf01ac0dd.png,2015-02-16 12:07:53.417728+00:00,0,0,0,1,4
173.175.121.92,images/ef8593b2-a510-4edd-945d-89690a0ccb79.png,2015-02-16 12:07:57.095533+00:00,0,0,0,1,5
173.175.121.92,images/27073270-83d9-495b-bf73-5aab622b6b6e.png,2015-02-16 12:08:00.245720+00:00,1,1,0,1,6
173.175.121.92,images/5da3f5f0-1ea8-4fab-9b63-ba2c18db0297.png,2015-02-16 12:08:03.519244+00:00,0,1,1,0,7
173.175.121.92,images/a7070c51-3902-4fb5-9b03-2bb3cf3224eb.png,2015-02-16 12:08:15.159060+00:00,1,1,0,1,8
173.175.121.92,images/e36488a4-e53b-4483-bb05-cd4c716e7f75.png,2015-02-16 12:08:18.977151+00:00,1,1,0,1,9
173.175.121.92,images/7ddd6647-1c4e-4018-8101-e2323a5fef02.png,2015-02-16 12:08:22.207648+00:00,0,0,0,1,10
173.175.121.92,images/8a43f004-9360-4c81-9080-d0fa9ecd2fcf.png,2015-02-16 12:08:26.365739+00:00,0,0,0,1,11
173.175.121.92,images/58ab7539-d07d-48dc-be2b-968620c521db.png,2015-02-16 12:08:29.369194+00:00,0,0,0,1,12
173.175.121.92,images/e103efce-9cf4-4891-8217-36713ac46386.png,2015-02-16 12:08:32.543432+00:00,0,0,0,1,13
173.175.121.92,images/1bc99a42-aba1-4dc7-85e8-60279637a678.png,2015-02-16 12:08:35.931316+00:00,0,0,0,1,14
173.175.121.92,images/1b19be75-ac28-4bbf-ba75-8effc3a26502.png,2015-02-16 12:08:39.482083+00:00,0,0,0,1,15
173.175.121.92,images/814da3f7-09c5-4812-be93-340cfff08b52.png,2015-02-16 12:08:42.942373+00:00,1,1,0,1,16
173.175.121.92,images/a6e79feb-36c8-4106-89cd-7316688eec54.png,2015-02-16 12:08:46.265209+00:00,1,1,0,1,17
173.175.121.92,images/8672a9c0-aa9d-4a6a-9ed0-4fd14281bd3c.png,2015-02-16 12:08:49.544730+00:00,0,0,0,1,18
173.175.121.92,images/ebfc4a6d-a86a-44aa-8908-c67cef092565.png,2015-02-16 12:08:53.256147+00:00,0,1,1,0,19
173.175.121.92,images/51aba565-bc2b-414c-926d-83ce12a01ddf.png,2015-02-16 12:08:56.703796+00:00,0,0,0,1,20
173.175.121.92,images/57bfbf99-312e-4902-805e-b8ec0c32aced.png,2015-02-16 12:08:59.672223+00:00,0,0,0,1,21
173.175.121.92,images/b5e342bf-7c43-4d3d-9bb2-4b8ac8e70a7e.png,2015-02-16 12:09:03.345237+00:00,0,0,0,1,22
173.175.121.92,images/35aa4a04-cfb7-41d1-9bdd-1b685afde6be.png,2015-02-16 12:09:06.273781+00:00,0,0,0,1,23
173.175.121.92,images/6cc923db-9630-4e2f-8a09-ddb29184be35.png,2015-02-16 12:09:09.159317+00:00,0,0,0,1,24
173.175.121.92,images/89d29dfc-d6b6-427b-a872-2166fd4aac9b.png,2015-02-16 12:09:12.091203+00:00,0,0,0,1,25
173.175.121.92,images/a1ee5ac2-4b96-421d-90e9-83856442c529.png,2015-02-16 12:09:14.896171+00:00,0,1,1,0,26
173.175.121.92,images/04a358a6-2e30-4210-99d8-5f3c1ae19312.png,2015-02-16 12:09:18.083156+00:00,1,0,1,0,27
173.175.121.92,images/2a842e9b-e3dc-4974-bfa2-7c4b094c0e96.png,2015-02-16 12:09:21.234084+00:00,0,1,1,0,28
173.175.121.92,images/d83a4428-9f75-4d92-90e3-c042ffd8e7b9.png,2015-02-16 12:09:24.772472+00:00,1,1,0,1,29
174.108.86.191,images/2fda0bde-95a7-4bda-9851-785275c3f56d.png,2015-02-15 19:21:14.327344+00:00,0,1,1,0,0
174.108.86.191,images/e36488a4-e53b-4483-bb05-cd4c716e7f75.png,2015-02-15 19:21:18.471558+00:00,1,1,0,1,1
174.108.86.191,images/5c650be5-8737-405f-bd95-f534d1cac1b0.png,2015-02-15 19:21:22.311165+00:00,1,1,0,1,2
174.108.86.191,images/e5d1c2f2-a012-48e3-b9ff-34389a474b9d.png,2015-02-15 19:21:26.065776+00:00,1,0,1,0,3
174.108.86.191,images/49707ebf-27d3-430e-a699-89d8589a818b.png,2015-02-15 19:21:29.751524+00:00,1,0,1,0,4
174.108.86.191,images/7ddd6647-1c4e-4018-8101-e2323a5fef02.png,2015-02-15 19:21:33.642741+00:00,0,0,0,1,5
174.108.86.191,images/2bf4c392-ce68-4522-a87e-ed709a71e670.png,2015-02-15 19:21:37.802467+00:00,1,0,1,0,6
174.108.86.191,images/57d4a8fa-a1c6-482f-8fac-e8724861b253.png,2015-02-15 19:21:42.177046+00:00,1,0,1,0,7
174.108.86.191,images/afcc5aa4-fa22-4409-ba5c-138246e10394.png,2015-02-15 19:21:45.729407+00:00,0,1,1,0,8
174.108.86.191,images/701ce881-ccb3-427f-960c-887216b59d51.png,2015-02-15 19:21:49.523895+00:00,0,1,1,0,9
174.108.86.191,images/17f517c2-4b8d-418d-ad77-af75e934978e.png,2015-02-15 19:21:53.245729+00:00,1,1,0,1,10
174.108.86.191,images/d76953e5-956c-473d-968d-d97d672ce3f0.png,2015-02-15 19:21:57.958349+00:00,1,0,1,0,11
174.108.86.191,images/95eb50e5-1f53-4509-8d7e-6c8b030ba2ff.png,2015-02-15 19:22:02.270799+00:00,1,1,0,1,12
174.108.86.191,images/fc6455a4-5841-415b-8fd6-0648ead74cdb.png,2015-02-15 19:22:06.502093+00:00,0,0,0,1,13
174.108.86.191,images/fb56f182-ee8a-4cca-8a1d-20d66672dac6.png,2015-02-15 19:22:10.110914+00:00,0,1,1,0,14
174.108.86.191,images/bc362d1c-e73c-426d-9ea5-a1a73304391f.png,2015-02-15 19:22:14.072761+00:00,0,0,0,1,15
174.108.86.191,images/51aba565-bc2b-414c-926d-83ce12a01ddf.png,2015-02-15 19:22:17.666715+00:00,0,0,0,1,16
174.108.86.191,images/4ce8d8e9-083f-4c6c-87a3-f09bd58f80bc.png,2015-02-15 19:22:21.186474+00:00,0,0,0,1,17
174.108.86.191,images/8672a9c0-aa9d-4a6a-9ed0-4fd14281bd3c.png,2015-02-15 19:22:24.939927+00:00,0,0,0,1,18
174.108.86.191,images/c2eb196e-3b53-493c-ab1f-b2708be3fc2b.png,2015-02-15 19:22:28.402992+00:00,1,1,0,1,19
174.108.86.191,images/a5096a31-b5a8-4c58-89f8-cca6f8e0eaf6.png,2015-02-15 19:22:32.203945+00:00,0,0,0,1,20
174.108.86.191,images/20fa6cbd-ff38-4928-b9fe-899616a3fc4d.png,2015-02-15 19:22:35.903487+00:00,0,0,0,1,21
174.108.86.191,images/614986e3-fbbc-492a-86d5-e8a489aeb7d5.png,2015-02-15 19:22:39.375681+00:00,0,0,0,1,22
174.108.86.191,images/e0c6966e-6130-4ecc-88ab-8f0449d9feef.png,2015-02-15 19:22:43.177694+00:00,1,1,0,1,23
174.108.86.191,images/57bfbf99-312e-4902-805e-b8ec0c32aced.png,2015-02-15 19:22:47.501564+00:00,0,0,0,1,24
174.108.86.191,images/27073270-83d9-495b-bf73-5aab622b6b6e.png,2015-02-15 19:22:51.100626+00:00,1,1,0,1,25
174.108.86.191,images/438eb07c-92c1-4c9f-a898-d6ece6f14378.png,2015-02-15 19:22:54.779199+00:00,0,1,1,0,26
174.108.86.191,images/e913b1e6-3f31-4f97-8e87-16af7264ea59.png,2015-02-15 19:22:58.646708+00:00,1,1,0,1,27
174.108.86.191,images/f6feff5e-1dbc-46d0-a5bb-ea5d4a25614f.png,2015-02-15 19:23:02.283355+00:00,0,1,1,0,28
174.108.86.191,images/841c6f04-1203-49f7-9fcb-a4ed53e6693d.png,2015-02-15 19:23:08.649119+00:00,1,0,1,0,29
182.65.218.100,images/4ce8d8e9-083f-4c6c-87a3-f09bd58f80bc.png,2015-02-15 19:32:31.159571+00:00,1,0,1,0,0
182.65.218.100,images/9cdfd352-82c8-44e9-86a9-2acb9609bdb2.png,2015-02-15 19:32:37.424182+00:00,0,1,1,0,1
182.65.218.100,images/afcc5aa4-fa22-4409-ba5c-138246e10394.png,2015-02-15 19:32:42.185156+00:00,1,1,0,1,2
182.65.218.100,images/62837f23-1d42-4e6b-8198-f4ef2ad0f13d.png,2015-02-15 19:32:48.429452+00:00,0,1,1,0,3
182.65.218.100,images/929c3be2-76a4-48c4-a84c-ad63b2fd0299.png,2015-02-15 19:32:53.015480+00:00,1,0,1,0,4
182.65.218.100,images/e103efce-9cf4-4891-8217-36713ac46386.png,2015-02-15 19:32:57.754971+00:00,0,0,0,1,5
182.65.218.100,images/034f9766-fde1-4928-b81b-6da366e00c2c.png,2015-02-15 19:33:04.213120+00:00,0,0,0,1,6
182.65.218.100,images/27073270-83d9-495b-bf73-5aab622b6b6e.png,2015-02-15 19:33:08.822243+00:00,1,1,0,1,7
182.65.218.100,images/af92d949-2d16-4f07-b822-bff35ec4ae4d.png,2015-02-15 19:33:13.430136+00:00,1,1,0,1,8
182.65.218.100,images/dc3636dd-aeaf-400a-a405-47a0f275e081.png,2015-02-15 19:33:18.964914+00:00,1,1,0,1,9
182.65.218.100,images/f6feff5e-1dbc-46d0-a5bb-ea5d4a25614f.png,2015-02-15 19:33:23.614340+00:00,1,1,0,1,10
182.65.218.100,images/e913b1e6-3f31-4f97-8e87-16af7264ea59.png,2015-02-15 19:33:28.391051+00:00,1,1,0,1,11
182.65.218.100,images/c4878371-6aaa-4b3b-9c08-b703598675a3.png,2015-02-15 19:33:32.893443+00:00,1,1,0,1,12
182.65.218.100,images/57d4a8fa-a1c6-482f-8fac-e8724861b253.png,2015-02-15 19:33:39.216573+00:00,0,0,0,1,13
182.65.218.100,images/7132b528-7add-4efd-95d6-6b772f5f2990.png,2015-02-15 19:33:43.773155+00:00,1,1,0,1,14
182.65.218.100,images/14b1d132-61ab-461e-8306-bc2bc972643e.png,2015-02-15 19:33:48.437815+00:00,0,0,0,1,15
182.65.218.100,images/7ddd6647-1c4e-4018-8101-e2323a5fef02.png,2015-02-15 19:33:52.901054+00:00,0,0,0,1,16
182.65.218.100,images/5da3f5f0-1ea8-4fab-9b63-ba2c18db0297.png,2015-02-15 19:33:57.373808+00:00,0,1,1,0,17
182.65.218.100,images/4b1261db-645e-45b1-a758-49c1b15d97ab.png,2015-02-15 19:34:02.134789+00:00,0,0,0,1,18
182.65.218.100,images/ebfc4a6d-a86a-44aa-8908-c67cef092565.png,2015-02-15 19:34:06.537404+00:00,1,1,0,1,19
182.65.218.100,images/780adfe3-570a-4e6c-a900-e15d5176f767.png,2015-02-15 19:34:11.933551+00:00,1,0,1,0,20
182.65.218.100,images/88418132-8139-49ac-a7e9-e36003d22895.png,2015-02-15 19:34:16.978854+00:00,1,1,0,1,21
182.65.218.100,images/c6441ae8-824d-4588-9711-04862593bd1e.png,2015-02-15 19:34:21.351139+00:00,0,0,0,1,22
182.65.218.100,images/17f517c2-4b8d-418d-ad77-af75e934978e.png,2015-02-15 19:34:27.689287+00:00,1,1,0,1,23
182.65.218.100,images/274117fe-41ad-43a2-8261-af5c5573d7c7.png,2015-02-15 19:34:32.485215+00:00,0,0,0,1,24
182.65.218.100,images/0f18b43a-dd2c-46ca-b0fe-9e124dacc077.png,2015-02-15 19:34:37.126374+00:00,0,0,0,1,25
182.65.218.100,images/fb56f182-ee8a-4cca-8a1d-20d66672dac6.png,2015-02-15 19:34:41.587060+00:00,1,1,0,1,26
182.65.218.100,images/841c6f04-1203-49f7-9fcb-a4ed53e6693d.png,2015-02-15 19:34:45.964946+00:00,0,0,0,1,27
182.65.218.100,images/3dfdf15b-47ba-490a-adb0-7187d5121933.png,2015-02-15 19:34:52.241596+00:00,0,0,0,1,28
182.65.218.100,images/c2eb196e-3b53-493c-ab1f-b2708be3fc2b.png,2015-02-15 19:34:56.509658+00:00,1,1,0,1,29
184.16.118.12,images/19797ca9-087e-49f9-9e60-2bd10f5b93ac.png,2015-02-15 19:23:45.139146+00:00,0,1,1,0,0
184.16.118.12,images/034f9766-fde1-4928-b81b-6da366e00c2c.png,2015-02-15 19:23:50.626356+00:00,1,0,1,0,1
184.16.118.12,images/5a4049c5-c7d5-4b58-a0e2-411957779087.png,2015-02-15 19:23:55.068296+00:00,0,0,0,1,2
184.16.118.12,images/69132ac1-fedb-4359-b961-d3109a794192.png,2015-02-15 19:24:00.107953+00:00,0,0,0,1,3
184.16.118.12,images/9cdfd352-82c8-44e9-86a9-2acb9609bdb2.png,2015-02-15 19:24:06.881568+00:00,1,1,0,1,4
184.16.118.12,images/5da3f5f0-1ea8-4fab-9b63-ba2c18db0297.png,2015-02-15 19:24:11.492052+00:00,1,1,0,1,5
184.16.118.12,images/701ce881-ccb3-427f-960c-887216b59d51.png,2015-02-15 19:24:16.334348+00:00,0,1,1,0,6
184.16.118.12,images/bc362d1c-e73c-426d-9ea5-a1a73304391f.png,2015-02-15 19:24:20.483170+00:00,0,0,0,1,7
184.16.118.12,images/44b2006d-ac52-48fb-aade-42d06f20d1ac.png,2015-02-15 19:24:25.059792+00:00,1,1,0,1,8
184.16.118.12,images/e3f7d456-2cb7-44d8-b131-56a89b37dcab.png,2015-02-15 19:24:29.087917+00:00,1,1,0,1,9
184.16.118.12,images/57bfbf99-312e-4902-805e-b8ec0c32aced.png,2015-02-15 19:24:33.404786+00:00,0,0,0,1,10
184.16.118.12,images/afcc5aa4-fa22-4409-ba5c-138246e10394.png,2015-02-15 19:24:38.563816+00:00,0,1,1,0,11
184.16.118.12,images/28946e55-f52c-47a0-abb5-caf4329897c9.png,2015-02-15 19:24:43.387059+00:00,1,1,0,1,12
184.16.118.12,images/a5096a31-b5a8-4c58-89f8-cca6f8e0eaf6.png,2015-02-15 19:24:49.077796+00:00,1,0,1,0,13
184.16.118.12,images/8672a9c0-aa9d-4a6a-9ed0-4fd14281bd3c.png,2015-02-15 19:24:53.598991+00:00,1,0,1,0,14
184.16.118.12,images/57d4a8fa-a1c6-482f-8fac-e8724861b253.png,2015-02-15 19:24:58.875954+00:00,0,0,0,1,15
184.16.118.12,images/1e6f93a0-b802-44a2-a0da-a47b406a9b45.png,2015-02-15 19:25:04.144628+00:00,0,1,1,0,16
184.16.118.12,images/ecfc35e2-5f3a-4cf0-b601-77b431314607.png,2015-02-15 19:25:09.427162+00:00,1,0,1,0,17
184.16.118.12,images/51aba565-bc2b-414c-926d-83ce12a01ddf.png,2015-02-15 19:25:14.808628+00:00,0,0,0,1,18
184.16.118.12,images/26fb2a9b-beaf-4a0a-ac0d-4017f5693c25.png,2015-02-15 19:25:20.690371+00:00,0,0,0,1,19
184.16.118.12,images/a7070c51-3902-4fb5-9b03-2bb3cf3224eb.png,2015-02-15 19:25:27.010023+00:00,0,1,1,0,20
184.16.118.12,images/e913b1e6-3f31-4f97-8e87-16af7264ea59.png,2015-02-15 19:25:31.347758+00:00,0,1,1,0,21
184.16.118.12,images/8a43f004-9360-4c81-9080-d0fa9ecd2fcf.png,2015-02-15 19:25:35.859718+00:00,1,0,1,0,22
184.16.118.12,images/a8f3dbd7-f7e6-4222-9de6-ca0e231acc72.png,2015-02-15 19:25:40.702327+00:00,0,0,0,1,23
184.16.118.12,images/d236fbad-5dd2-42ed-a506-8785e63ab1eb.png,2015-02-15 19:25:46.637802+00:00,0,0,0,1,24
184.16.118.12,images/841c6f04-1203-49f7-9fcb-a4ed53e6693d.png,2015-02-15 19:25:51.585494+00:00,1,0,1,0,25
184.16.118.12,images/6cc923db-9630-4e2f-8a09-ddb29184be35.png,2015-02-15 19:25:56.174147+00:00,0,0,0,1,26
184.16.118.12,images/2311a212-7495-4a4b-aadb-1606070effb8.png,2015-02-15 19:26:00.574019+00:00,0,1,1,0,27
184.16.118.12,images/c34da966-b2dc-4f73-9590-64f36fec53fd.png,2015-02-15 19:26:05.185634+00:00,0,0,0,1,28
184.16.118.12,images/385ad8e7-88a9-44cc-8de6-57fa44353541.png,2015-02-15 19:26:09.563142+00:00,0,1,1,0,29
208.96.102.106,images/a1ee5ac2-4b96-421d-90e9-83856442c529.png,2015-02-15 20:49:48.261966+00:00,0,1,1,0,0
208.96.102.106,images/7132b528-7add-4efd-95d6-6b772f5f2990.png,2015-02-15 20:49:52.655210+00:00,1,1,0,1,1
208.96.102.106,images/6851d0a2-1a1b-4f31-8c50-a1038a324fbc.png,2015-02-15 20:49:56.547587+00:00,1,1,0,1,2
208.96.102.106,images/8382c37f-e00c-4df8-b4fd-fe316360ad0a.png,2015-02-15 20:50:00.362267+00:00,1,1,0,1,3
208.96.102.106,images/c6441ae8-824d-4588-9711-04862593bd1e.png,2015-02-15 20:50:03.706434+00:00,1,0,1,0,4
208.96.102.106,images/58ab7539-d07d-48dc-be2b-968620c521db.png,2015-02-15 20:50:07.422314+00:00,0,0,0,1,5
208.96.102.106,images/2311a212-7495-4a4b-aadb-1606070effb8.png,2015-02-15 20:50:11.105556+00:00,1,1,0,1,6
208.96.102.106,images/51aba565-bc2b-414c-926d-83ce12a01ddf.png,2015-02-15 20:50:14.762041+00:00,1,0,1,0,7
208.96.102.106,images/3dfdf15b-47ba-490a-adb0-7187d5121933.png,2015-02-15 20:50:19.149134+00:00,0,0,0,1,8
208.96.102.106,images/1bc99a42-aba1-4dc7-85e8-60279637a678.png,2015-02-15 20:50:22.851894+00:00,0,0,0,1,9
208.96.102.106,images/62837f23-1d42-4e6b-8198-f4ef2ad0f13d.png,2015-02-15 20:50:26.880296+00:00,1,1,0,1,10
208.96.102.106,images/794fe0f6-8cf9-4312-ab8f-f44a22062e74.png,2015-02-15 20:50:30.529016+00:00,1,1,0,1,11
208.96.102.106,images/5dd554d6-06b5-44a8-ac6e-b53ade124c36.png,2015-02-15 20:50:34.883631+00:00,1,1,0,1,12
208.96.102.106,images/4c8ab231-130a-4123-bd89-7aeab934024f.png,2015-02-15 20:50:38.600404+00:00,0,0,0,1,13
208.96.102.106,images/b2f47fd0-54d6-4573-ac3a-f27357a2b418.png,2015-02-15 20:50:42.263049+00:00,0,0,0,1,14
208.96.102.106,images/89d29dfc-d6b6-427b-a872-2166fd4aac9b.png,2015-02-15 20:50:45.904694+00:00,0,0,0,1,15
208.96.102.106,images/bc362d1c-e73c-426d-9ea5-a1a73304391f.png,2015-02-15 20:50:50.528919+00:00,1,0,1,0,16
208.96.102.106,images/dc3636dd-aeaf-400a-a405-47a0f275e081.png,2015-02-15 20:50:54.373186+00:00,1,1,0,1,17
208.96.102.106,images/3c6f925a-21c4-483f-b40d-93128f61421b.png,2015-02-15 20:50:57.878794+00:00,1,1,0,1,18
208.96.102.106,images/6cc923db-9630-4e2f-8a09-ddb29184be35.png,2015-02-15 20:51:01.505789+00:00,0,0,0,1,19
208.96.102.106,images/5da3f5f0-1ea8-4fab-9b63-ba2c18db0297.png,2015-02-15 20:51:05.615805+00:00,0,1,1,0,20
208.96.102.106,images/af92d949-2d16-4f07-b822-bff35ec4ae4d.png,2015-02-15 20:51:09.380278+00:00,1,1,0,1,21
208.96.102.106,images/28946e55-f52c-47a0-abb5-caf4329897c9.png,2015-02-15 20:51:13.171702+00:00,1,1,0,1,22
208.96.102.106,images/49707ebf-27d3-430e-a699-89d8589a818b.png,2015-02-15 20:51:16.889840+00:00,1,0,1,0,23
208.96.102.106,images/8a43f004-9360-4c81-9080-d0fa9ecd2fcf.png,2015-02-15 20:51:21.431740+00:00,1,0,1,0,24
208.96.102.106,images/e913b1e6-3f31-4f97-8e87-16af7264ea59.png,2015-02-15 20:51:25.011599+00:00,1,1,0,1,25
208.96.102.106,images/a45c9ebe-574f-4622-8c13-b8f67e508b24.png,2015-02-15 20:51:28.734016+00:00,0,1,1,0,26
208.96.102.106,images/ef8593b2-a510-4edd-945d-89690a0ccb79.png,2015-02-15 20:51:32.542162+00:00,0,0,0,1,27
208.96.102.106,images/5c650be5-8737-405f-bd95-f534d1cac1b0.png,2015-02-15 20:51:36.713769+00:00,1,1,0,1,28
208.96.102.106,images/fb0dc6df-6a93-49ac-8d26-c39d1ad4adeb.png,2015-02-15 20:51:40.306254+00:00,1,1,0,1,29
24.145.46.74,images/5d40c8d7-77fb-4d22-b876-f5268fee9699.png,2015-02-15 19:21:00.342916+00:00,0,1,1,0,0
24.18.211.116,images/7c572260-e9a5-42e8-bc82-308ac050210d.png,2015-02-15 21:01:56.742724+00:00,1,0,1,0,0
24.18.211.116,images/d76953e5-956c-473d-968d-d97d672ce3f0.png,2015-02-15 21:02:01.272107+00:00,1,0,1,0,1
24.18.211.116,images/25401124-50ea-4f52-b30d-ba6fac9e1c14.png,2015-02-15 21:02:05.561416+00:00,0,0,0,1,2
24.18.211.116,images/5dd554d6-06b5-44a8-ac6e-b53ade124c36.png,2015-02-15 21:02:09.449933+00:00,1,1,0,1,3
24.18.211.116,images/0e94714c-914f-4a1f-9dd9-d70435486428.png,2015-02-15 21:02:13.986185+00:00,0,0,0,1,4
24.18.211.116,images/3ad6cc73-7e2c-40cf-a1cd-d008f9de9568.png,2015-02-15 21:02:18.295134+00:00,0,0,0,1,5
24.18.211.116,images/1e6f93a0-b802-44a2-a0da-a47b406a9b45.png,2015-02-15 21:02:22.379262+00:00,1,1,0,1,6
24.18.211.116,images/4c8ab231-130a-4123-bd89-7aeab934024f.png,2015-02-15 21:02:26.499355+00:00,0,0,0,1,7
24.18.211.116,images/438eb07c-92c1-4c9f-a898-d6ece6f14378.png,2015-02-15 21:02:31.042237+00:00,1,1,0,1,8
24.18.211.116,images/ebfc4a6d-a86a-44aa-8908-c67cef092565.png,2015-02-15 21:02:36.023276+00:00,1,1,0,1,9
24.18.211.116,images/841c6f04-1203-49f7-9fcb-a4ed53e6693d.png,2015-02-15 21:02:40.238723+00:00,0,0,0,1,10
24.18.211.116,images/6373ddcd-7115-4819-bc4b-f288ce1f9040.png,2015-02-15 21:02:44.378326+00:00,1,0,1,0,11
24.18.211.116,images/046392f2-58f3-4137-a787-46e68e13ee23.png,2015-02-15 21:02:48.715353+00:00,1,1,0,1,12
24.18.211.116,images/274117fe-41ad-43a2-8261-af5c5573d7c7.png,2015-02-15 21:02:52.869814+00:00,0,0,0,1,13
24.18.211.116,images/5d40c8d7-77fb-4d22-b876-f5268fee9699.png,2015-02-15 21:02:57.456792+00:00,0,1,1,0,14
24.18.211.116,images/7f68089d-edb7-4ed7-bc31-0557c1abed9d.png,2015-02-15 21:03:01.528105+00:00,1,1,0,1,15
24.18.211.116,images/9cd0d01e-72c5-4979-9b83-85fecefcb716.png,2015-02-15 21:03:05.493660+00:00,0,0,0,1,16
24.18.211.116,images/7e3f8e68-a4cd-4e38-b71f-39b0e3f774f9.png,2015-02-15 21:03:09.324135+00:00,1,1,0,1,17
24.18.211.116,images/fcf5e997-1bb3-4ed5-96e2-0003c726861d.png,2015-02-15 21:03:13.322197+00:00,0,0,0,1,18
24.18.211.116,images/2a842e9b-e3dc-4974-bfa2-7c4b094c0e96.png,2015-02-15 21:03:17.179084+00:00,0,1,1,0,19
24.18.211.116,images/8077101b-ce7a-4b41-ab5b-0ee83e76039a.png,2015-02-15 21:03:21.175256+00:00,1,1,0,1,20
24.18.211.116,images/193e9ecf-aaf9-4aa4-a4e3-183253ca9245.png,2015-02-15 21:03:26.231037+00:00,1,1,0,1,21
24.18.211.116,images/a45c9ebe-574f-4622-8c13-b8f67e508b24.png,2015-02-15 21:03:30.561766+00:00,0,1,1,0,22
24.18.211.116,images/eb752f8f-7368-4421-801d-a4493326b94e.png,2015-02-15 21:03:34.544178+00:00,1,1,0,1,23
24.18.211.116,images/bc362d1c-e73c-426d-9ea5-a1a73304391f.png,2015-02-15 21:03:38.860002+00:00,0,0,0,1,24
24.18.211.116,images/d236fbad-5dd2-42ed-a506-8785e63ab1eb.png,2015-02-15 21:03:42.927724+00:00,1,0,1,0,25
24.18.211.116,images/385ad8e7-88a9-44cc-8de6-57fa44353541.png,2015-02-15 21:03:46.855488+00:00,0,1,1,0,26
24.18.211.116,images/e913b1e6-3f31-4f97-8e87-16af7264ea59.png,2015-02-15 21:03:50.791924+00:00,1,1,0,1,27
24.18.211.116,images/f6feff5e-1dbc-46d0-a5bb-ea5d4a25614f.png,2015-02-15 21:03:55.394923+00:00,0,1,1,0,28
24.18.211.116,images/35475109-56b1-4d88-bbe6-3d0812200e5f.png,2015-02-15 21:03:59.274974+00:00,0,1,1,0,29
24.62.163.231,images/26fb2a9b-beaf-4a0a-ac0d-4017f5693c25.png,2015-02-15 20:23:16.937226+00:00,0,0,0,1,0
24.62.163.231,images/2311a212-7495-4a4b-aadb-1606070effb8.png,2015-02-15 20:23:20.524459+00:00,1,1,0,1,1
24.62.163.231,images/25430120-d372-45d5-9f0d-85bc672aab84.png,2015-02-15 20:23:24.204927+00:00,0,1,1,0,2
24.62.163.231,images/20fa6cbd-ff38-4928-b9fe-899616a3fc4d.png,2015-02-15 20:23:29.054806+00:00,0,0,0,1,3
24.62.163.231,images/14b1d132-61ab-461e-8306-bc2bc972643e.png,2015-02-15 20:23:32.714913+00:00,0,0,0,1,4
24.62.163.231,images/6ff5c9f7-3131-453d-86d3-f858537ebcc7.png,2015-02-15 20:23:37.135732+00:00,0,0,0,1,5
24.62.163.231,images/6373ddcd-7115-4819-bc4b-f288ce1f9040.png,2015-02-15 20:23:40.623253+00:00,0,0,0,1,6
24.62.163.231,images/27073270-83d9-495b-bf73-5aab622b6b6e.png,2015-02-15 20:23:44.499001+00:00,1,1,0,1,7
24.62.163.231,images/e5d1c2f2-a012-48e3-b9ff-34389a474b9d.png,2015-02-15 20:23:47.916836+00:00,0,0,0,1,8
24.62.163.231,images/7ddd6647-1c4e-4018-8101-e2323a5fef02.png,2015-02-15 20:23:51.449500+00:00,0,0,0,1,9
24.62.163.231,images/7132b528-7add-4efd-95d6-6b772f5f2990.png,2015-02-15 20:23:54.849866+00:00,1,1,0,1,10
24.62.163.231,images/57ac68d2-2ad5-4cd6-a1a3-feb3e5778e20.png,2015-02-15 20:23:58.202410+00:00,0,1,1,0,11
24.62.163.231,images/35aa4a04-cfb7-41d1-9bdd-1b685afde6be.png,2015-02-15 20:24:01.724924+00:00,0,0,0,1,12
24.62.163.231,images/dc3636dd-aeaf-400a-a405-47a0f275e081.png,2015-02-15 20:24:05.222311+00:00,1,1,0,1,13
24.62.163.231,images/62837f23-1d42-4e6b-8198-f4ef2ad0f13d.png,2015-02-15 20:24:08.419862+00:00,1,1,0,1,14
24.62.163.231,images/54b6147d-65bf-4a4e-a52c-f86018b157a7.png,2015-02-15 20:24:11.639157+00:00,1,1,0,1,15
24.62.163.231,images/4b18cf32-85e5-4aad-9f1f-7ce5939bd76e.png,2015-02-15 20:24:15.023195+00:00,1,1,0,1,16
24.62.163.231,images/af92d949-2d16-4f07-b822-bff35ec4ae4d.png,2015-02-15 20:24:20.501546+00:00,1,1,0,1,17
24.62.163.231,images/ebe2f9af-9146-45aa-a646-11baf01ac0dd.png,2015-02-15 20:24:24.102551+00:00,0,0,0,1,18
24.62.163.231,images/8382c37f-e00c-4df8-b4fd-fe316360ad0a.png,2015-02-15 20:24:27.960724+00:00,0,1,1,0,19
24.62.163.231,images/414e0cb8-f78e-4751-8e6f-5f49958b55f8.png,2015-02-15 20:24:31.570183+00:00,1,1,0,1,20
24.62.163.231,images/5eb7be52-bb09-4cf2-95bb-c77089a48b29.png,2015-02-15 20:24:34.990360+00:00,0,0,0,1,21
24.62.163.231,images/5dd554d6-06b5-44a8-ac6e-b53ade124c36.png,2015-02-15 20:24:39.173133+00:00,1,1,0,1,22
24.62.163.231,images/d2eff55d-1487-4b2c-9ea3-3eaa22623c34.png,2015-02-15 20:24:42.628156+00:00,1,1,0,1,23
24.62.163.231,images/fc6455a4-5841-415b-8fd6-0648ead74cdb.png,2015-02-15 20:24:46.054550+00:00,0,0,0,1,24
24.62.163.231,images/701ce881-ccb3-427f-960c-887216b59d51.png,2015-02-15 20:24:49.644895+00:00,1,1,0,1,25
24.62.163.231,images/a7070c51-3902-4fb5-9b03-2bb3cf3224eb.png,2015-02-15 20:24:53.013698+00:00,1,1,0,1,26
24.62.163.231,images/780adfe3-570a-4e6c-a900-e15d5176f767.png,2015-02-15 20:24:56.836650+00:00,1,0,1,0,27
24.62.163.231,images/c023394d-ce45-4899-8be1-1a7d7476eb32.png,2015-02-15 20:25:00.236071+00:00,0,0,0,1,28
24.62.163.231,images/6a8fec38-9aeb-493b-b3a0-d2202b12063c.png,2015-02-15 20:25:03.763362+00:00,0,0,0,1,29
47.17.87.195,images/385ad8e7-88a9-44cc-8de6-57fa44353541.png,2015-02-16 18:01:20.340751+00:00,0,1,1,0,0
47.17.87.195,images/26fb2a9b-beaf-4a0a-ac0d-4017f5693c25.png,2015-02-16 18:01:23.910360+00:00,1,0,1,0,1
47.17.87.195,images/fb56f182-ee8a-4cca-8a1d-20d66672dac6.png,2015-02-16 18:01:27.740661+00:00,1,1,0,1,2
47.17.87.195,images/d44d4b10-49b5-476e-a340-68ce63fb63da.png,2015-02-16 18:01:31.995391+00:00,0,0,0,1,3
47.17.87.195,images/a45c9ebe-574f-4622-8c13-b8f67e508b24.png,2015-02-16 18:01:35.825659+00:00,0,1,1,0,4
47.17.87.195,images/1b19be75-ac28-4bbf-ba75-8effc3a26502.png,2015-02-16 18:01:39.997705+00:00,0,0,0,1,5
47.17.87.195,images/d2eff55d-1487-4b2c-9ea3-3eaa22623c34.png,2015-02-16 18:01:44.445558+00:00,1,1,0,1,6
47.17.87.195,images/8077101b-ce7a-4b41-ab5b-0ee83e76039a.png,2015-02-16 18:01:47.733497+00:00,1,1,0,1,7
47.17.87.195,images/4c8ab231-130a-4123-bd89-7aeab934024f.png,2015-02-16 18:01:53.539578+00:00,0,0,0,1,8
47.17.87.195,images/034f9766-fde1-4928-b81b-6da366e00c2c.png,2015-02-16 18:01:57.083277+00:00,0,0,0,1,9
47.17.87.195,images/2bf4c392-ce68-4522-a87e-ed709a71e670.png,2015-02-16 18:02:00.381214+00:00,0,0,0,1,10
47.17.87.195,images/274117fe-41ad-43a2-8261-af5c5573d7c7.png,2015-02-16 18:02:03.735182+00:00,0,0,0,1,11
47.17.87.195,images/d76953e5-956c-473d-968d-d97d672ce3f0.png,2015-02-16 18:02:07.486974+00:00,0,0,0,1,12
47.17.87.195,images/a5bf568c-f7a6-4055-9f75-28844df88239.png,2015-02-16 18:02:11.096802+00:00,0,0,0,1,13
47.17.87.195,images/25430120-d372-45d5-9f0d-85bc672aab84.png,2015-02-16 18:02:14.586124+00:00,0,1,1,0,14
47.17.87.195,images/44b2006d-ac52-48fb-aade-42d06f20d1ac.png,2015-02-16 18:02:18.784034+00:00,1,1,0,1,15
47.17.87.195,images/5da3f5f0-1ea8-4fab-9b63-ba2c18db0297.png,2015-02-16 18:02:22.711843+00:00,0,1,1,0,16
47.17.87.195,images/6851d0a2-1a1b-4f31-8c50-a1038a324fbc.png,2015-02-16 18:02:26.085993+00:00,0,1,1,0,17
47.17.87.195,images/c4878371-6aaa-4b3b-9c08-b703598675a3.png,2015-02-16 18:02:29.644282+00:00,1,1,0,1,18
47.17.87.195,images/62837f23-1d42-4e6b-8198-f4ef2ad0f13d.png,2015-02-16 18:02:33.303187+00:00,1,1,0,1,19
47.17.87.195,images/4b18cf32-85e5-4aad-9f1f-7ce5939bd76e.png,2015-02-16 18:02:36.742694+00:00,1,1,0,1,20
47.17.87.195,images/f43820b3-e4ef-45cb-9e4c-ed79667be070.png,2015-02-16 18:02:40.288571+00:00,1,1,0,1,21
47.17.87.195,images/af92d949-2d16-4f07-b822-bff35ec4ae4d.png,2015-02-16 18:02:44.122864+00:00,1,1,0,1,22
47.17.87.195,images/04a358a6-2e30-4210-99d8-5f3c1ae19312.png,2015-02-16 18:02:47.297474+00:00,1,0,1,0,23
47.17.87.195,images/ecfc35e2-5f3a-4cf0-b601-77b431314607.png,2015-02-16 18:02:50.563725+00:00,1,0,1,0,24
47.17.87.195,images/1bc99a42-aba1-4dc7-85e8-60279637a678.png,2015-02-16 18:02:54.079692+00:00,1,0,1,0,25
47.17.87.195,images/a1ee5ac2-4b96-421d-90e9-83856442c529.png,2015-02-16 18:02:57.350856+00:00,1,1,0,1,26
47.17.87.195,images/701ce881-ccb3-427f-960c-887216b59d51.png,2015-02-16 18:03:00.541439+00:00,1,1,0,1,27
47.17.87.195,images/bb3ddb6f-1938-411e-81e7-116a65457d6e.png,2015-02-16 18:03:04.219369+00:00,0,0,0,1,28
47.17.87.195,images/25401124-50ea-4f52-b30d-ba6fac9e1c14.png,2015-02-16 18:03:09.046659+00:00,0,0,0,1,29
50.27.156.44,images/fb0dc6df-6a93-49ac-8d26-c39d1ad4adeb.png,2015-02-15 21:24:32.029195+00:00,0,1,1,0,0
50.27.156.44,images/49707ebf-27d3-430e-a699-89d8589a818b.png,2015-02-15 21:24:36.565404+00:00,1,0,1,0,1
50.27.156.44,images/62837f23-1d42-4e6b-8198-f4ef2ad0f13d.png,2015-02-15 21:24:43.134981+00:00,1,1,0,1,2
50.27.156.44,images/5da3f5f0-1ea8-4fab-9b63-ba2c18db0297.png,2015-02-15 21:24:47.231728+00:00,1,1,0,1,3
50.27.156.44,images/2fda0bde-95a7-4bda-9851-785275c3f56d.png,2015-02-15 21:24:51.086752+00:00,1,1,0,1,4
50.27.156.44,images/afcc5aa4-fa22-4409-ba5c-138246e10394.png,2015-02-15 21:24:55.233783+00:00,1,1,0,1,5
50.27.156.44,images/3c6f925a-21c4-483f-b40d-93128f61421b.png,2015-02-15 21:24:59.091929+00:00,1,1,0,1,6
50.27.156.44,images/660ac76d-93b3-4ce7-8a15-a3213e9103f5.png,2015-02-15 21:25:03.100001+00:00,0,0,0,1,7
50.27.156.44,images/2a842e9b-e3dc-4974-bfa2-7c4b094c0e96.png,2015-02-15 21:25:08.133833+00:00,1,1,0,1,8
50.27.156.44,images/3eb2f9eb-5c72-494d-8ac3-58de595dc679.png,2015-02-15 21:25:11.693233+00:00,1,1,0,1,9
50.27.156.44,images/7e3f8e68-a4cd-4e38-b71f-39b0e3f774f9.png,2015-02-15 21:25:19.369314+00:00,1,1,0,1,10
50.27.156.44,images/35aa4a04-cfb7-41d1-9bdd-1b685afde6be.png,2015-02-15 21:25:23.775677+00:00,1,0,1,0,11
50.27.156.44,images/26fb2a9b-beaf-4a0a-ac0d-4017f5693c25.png,2015-02-15 21:25:29.979199+00:00,0,0,0,1,12
50.27.156.44,images/25401124-50ea-4f52-b30d-ba6fac9e1c14.png,2015-02-15 21:25:36.490394+00:00,0,0,0,1,13
50.27.156.44,images/1e6f93a0-b802-44a2-a0da-a47b406a9b45.png,2015-02-15 21:25:41.069831+00:00,1,1,0,1,14
50.27.156.44,images/0f18b43a-dd2c-46ca-b0fe-9e124dacc077.png,2015-02-15 21:25:45.528659+00:00,1,0,1,0,15
50.27.156.44,images/4b18cf32-85e5-4aad-9f1f-7ce5939bd76e.png,2015-02-15 21:25:48.965022+00:00,1,1,0,1,16
50.27.156.44,images/25430120-d372-45d5-9f0d-85bc672aab84.png,2015-02-15 21:25:54.022310+00:00,0,1,1,0,17
50.27.156.44,images/7132b528-7add-4efd-95d6-6b772f5f2990.png,2015-02-15 21:25:57.889020+00:00,1,1,0,1,18
50.27.156.44,images/9cdfd352-82c8-44e9-86a9-2acb9609bdb2.png,2015-02-15 21:26:01.562471+00:00,1,1,0,1,19
50.27.156.44,images/57d4a8fa-a1c6-482f-8fac-e8724861b253.png,2015-02-15 21:26:05.893534+00:00,0,0,0,1,20
50.27.156.44,images/193e9ecf-aaf9-4aa4-a4e3-183253ca9245.png,2015-02-15 21:26:09.659782+00:00,1,1,0,1,21
50.27.156.44,images/1b19be75-ac28-4bbf-ba75-8effc3a26502.png,2015-02-15 21:26:14.282608+00:00,0,0,0,1,22
50.27.156.44,images/929c3be2-76a4-48c4-a84c-ad63b2fd0299.png,2015-02-15 21:26:18.181387+00:00,0,0,0,1,23
50.27.156.44,images/dc3636dd-aeaf-400a-a405-47a0f275e081.png,2015-02-15 21:26:22.265016+00:00,1,1,0,1,24
50.27.156.44,images/bb3ddb6f-1938-411e-81e7-116a65457d6e.png,2015-02-15 21:26:27.457396+00:00,1,0,1,0,25
50.27.156.44,images/ebe2f9af-9146-45aa-a646-11baf01ac0dd.png,2015-02-15 21:26:31.065422+00:00,1,0,1,0,26
50.27.156.44,images/274117fe-41ad-43a2-8261-af5c5573d7c7.png,2015-02-15 21:26:35.649243+00:00,0,0,0,1,27
50.27.156.44,images/614986e3-fbbc-492a-86d5-e8a489aeb7d5.png,2015-02-15 21:26:39.635590+00:00,0,0,0,1,28
50.27.156.44,images/bc362d1c-e73c-426d-9ea5-a1a73304391f.png,2015-02-15 21:26:44.495617+00:00,1,0,1,0,29
67.168.239.108,images/e9cb7a46-aa56-4992-ac98-62b6626ec54c.png,2015-02-15 19:22:37.052186+00:00,0,0,0,1,0
67.168.239.108,images/ebfc4a6d-a86a-44aa-8908-c67cef092565.png,2015-02-15 19:22:50.487283+00:00,1,1,0,1,1
67.168.239.108,images/5a4049c5-c7d5-4b58-a0e2-411957779087.png,2015-02-15 19:22:55.415828+00:00,1,0,1,0,2
67.168.239.108,images/25430120-d372-45d5-9f0d-85bc672aab84.png,2015-02-15 19:23:01.375341+00:00,0,1,1,0,3
67.168.239.108,images/4b18cf32-85e5-4aad-9f1f-7ce5939bd76e.png,2015-02-15 19:23:06.885242+00:00,1,1,0,1,4
67.168.239.108,images/57bfbf99-312e-4902-805e-b8ec0c32aced.png,2015-02-15 19:23:11.973142+00:00,0,0,0,1,5
67.168.239.108,images/a9ec9b95-908a-48bd-852b-082d4c609a0f.png,2015-02-15 19:23:17.073046+00:00,0,0,0,1,6
67.168.239.108,images/d2eff55d-1487-4b2c-9ea3-3eaa22623c34.png,2015-02-15 19:23:22.200801+00:00,1,1,0,1,7
67.168.239.108,images/a7070c51-3902-4fb5-9b03-2bb3cf3224eb.png,2015-02-15 19:23:28.148819+00:00,1,1,0,1,8
67.168.239.108,images/2b0c468e-131d-4001-9708-5522153f2f79.png,2015-02-15 19:23:33.697113+00:00,0,1,1,0,9
67.168.239.108,images/385ad8e7-88a9-44cc-8de6-57fa44353541.png,2015-02-15 19:23:40.815105+00:00,0,1,1,0,10
67.168.239.108,images/ecfc35e2-5f3a-4cf0-b601-77b431314607.png,2015-02-15 19:23:45.790063+00:00,0,0,0,1,11
67.168.239.108,images/e913b1e6-3f31-4f97-8e87-16af7264ea59.png,2015-02-15 19:23:49.844180+00:00,1,1,0,1,12
67.168.239.108,images/69132ac1-fedb-4359-b961-d3109a794192.png,2015-02-15 19:23:55.639927+00:00,1,0,1,0,13
67.168.239.108,images/193e9ecf-aaf9-4aa4-a4e3-183253ca9245.png,2015-02-15 19:23:59.942674+00:00,1,1,0,1,14
67.168.239.108,images/57d4a8fa-a1c6-482f-8fac-e8724861b253.png,2015-02-15 19:24:07.145528+00:00,0,0,0,1,15
67.168.239.108,images/5dd554d6-06b5-44a8-ac6e-b53ade124c36.png,2015-02-15 19:24:10.897673+00:00,0,1,1,0,16
67.168.239.108,images/6a8fec38-9aeb-493b-b3a0-d2202b12063c.png,2015-02-15 19:24:15.739868+00:00,0,0,0,1,17
67.168.239.108,images/f43820b3-e4ef-45cb-9e4c-ed79667be070.png,2015-02-15 19:24:21.932009+00:00,0,1,1,0,18
67.168.239.108,images/5da3f5f0-1ea8-4fab-9b63-ba2c18db0297.png,2015-02-15 19:24:26.425766+00:00,1,1,0,1,19
67.168.239.108,images/eb173385-a6c4-4cdf-80d9-642af396ca78.png,2015-02-15 19:24:35.976753+00:00,1,0,1,0,20
67.168.239.108,images/2bf4c392-ce68-4522-a87e-ed709a71e670.png,2015-02-15 19:24:40.945619+00:00,0,0,0,1,21
67.168.239.108,images/62837f23-1d42-4e6b-8198-f4ef2ad0f13d.png,2015-02-15 19:24:44.915498+00:00,1,1,0,1,22
67.168.239.108,images/f267fc61-2e06-4771-b812-e027b52c6dac.png,2015-02-15 19:24:54.188931+00:00,0,0,0,1,23
67.168.239.108,images/25401124-50ea-4f52-b30d-ba6fac9e1c14.png,2015-02-15 19:24:58.013442+00:00,0,0,0,1,24
67.168.239.108,images/3dfdf15b-47ba-490a-adb0-7187d5121933.png,2015-02-15 19:25:01.991471+00:00,0,0,0,1,25
67.168.239.108,images/af92d949-2d16-4f07-b822-bff35ec4ae4d.png,2015-02-15 19:25:07.241549+00:00,0,1,1,0,26
67.168.239.108,images/6851d0a2-1a1b-4f31-8c50-a1038a324fbc.png,2015-02-15 19:25:12.063978+00:00,0,1,1,0,27
67.168.239.108,images/8077101b-ce7a-4b41-ab5b-0ee83e76039a.png,2015-02-15 19:25:16.471923+00:00,1,1,0,1,28
67.168.239.108,images/35475109-56b1-4d88-bbe6-3d0812200e5f.png,2015-02-15 19:25:21.713929+00:00,0,1,1,0,29
68.97.166.204,images/a5bf568c-f7a6-4055-9f75-28844df88239.png,2015-02-16 15:26:52.210884+00:00,0,0,0,1,0
68.97.166.204,images/5eb7be52-bb09-4cf2-95bb-c77089a48b29.png,2015-02-16 15:26:56.315014+00:00,1,0,1,0,1
68.97.166.204,images/7c572260-e9a5-42e8-bc82-308ac050210d.png,2015-02-16 15:26:59.731526+00:00,0,0,0,1,2
68.97.166.204,images/7ddd6647-1c4e-4018-8101-e2323a5fef02.png,2015-02-16 15:27:02.664776+00:00,0,0,0,1,3
68.97.166.204,images/4ce8d8e9-083f-4c6c-87a3-f09bd58f80bc.png,2015-02-16 15:27:05.487582+00:00,0,0,0,1,4
68.97.166.204,images/d44d4b10-49b5-476e-a340-68ce63fb63da.png,2015-02-16 15:27:08.399242+00:00,0,0,0,1,5
68.97.166.204,images/1516f335-5a66-4d9e-9f67-67a3cc65a5ba.png,2015-02-16 15:27:13.873565+00:00,0,1,1,0,6
68.97.166.204,images/88418132-8139-49ac-a7e9-e36003d22895.png,2015-02-16 15:27:17.559643+00:00,1,1,0,1,7
68.97.166.204,images/5d40c8d7-77fb-4d22-b876-f5268fee9699.png,2015-02-16 15:27:20.598620+00:00,1,1,0,1,8
68.97.166.204,images/1e6f93a0-b802-44a2-a0da-a47b406a9b45.png,2015-02-16 15:27:23.492198+00:00,1,1,0,1,9
68.97.166.204,images/046392f2-58f3-4137-a787-46e68e13ee23.png,2015-02-16 15:27:26.475405+00:00,1,1,0,1,10
68.97.166.204,images/bb3ddb6f-1938-411e-81e7-116a65457d6e.png,2015-02-16 15:27:30.650813+00:00,0,0,0,1,11
68.97.166.204,images/ebfc4a6d-a86a-44aa-8908-c67cef092565.png,2015-02-16 15:27:34.135298+00:00,0,1,1,0,12
68.97.166.204,images/a8f3dbd7-f7e6-4222-9de6-ca0e231acc72.png,2015-02-16 15:27:37.734783+00:00,0,0,0,1,13
68.97.166.204,images/5f2caa82-6d05-41da-8245-bc40a74fab5a.png,2015-02-16 15:27:41.629882+00:00,0,0,0,1,14
68.97.166.204,images/26fb2a9b-beaf-4a0a-ac0d-4017f5693c25.png,2015-02-16 15:27:47.852892+00:00,1,0,1,0,15
68.97.166.204,images/a5096a31-b5a8-4c58-89f8-cca6f8e0eaf6.png,2015-02-16 15:27:51.000758+00:00,0,0,0,1,16
68.97.166.204,images/e103efce-9cf4-4891-8217-36713ac46386.png,2015-02-16 15:27:54.091330+00:00,0,0,0,1,17
68.97.166.204,images/57ac68d2-2ad5-4cd6-a1a3-feb3e5778e20.png,2015-02-16 15:27:57.669908+00:00,0,1,1,0,18
68.97.166.204,images/c2eb196e-3b53-493c-ab1f-b2708be3fc2b.png,2015-02-16 15:28:01.228502+00:00,1,1,0,1,19
68.97.166.204,images/49707ebf-27d3-430e-a699-89d8589a818b.png,2015-02-16 15:28:04.795073+00:00,1,0,1,0,20
68.97.166.204,images/3eb2f9eb-5c72-494d-8ac3-58de595dc679.png,2015-02-16 15:28:08.723746+00:00,1,1,0,1,21
68.97.166.204,images/e36488a4-e53b-4483-bb05-cd4c716e7f75.png,2015-02-16 15:28:12.630235+00:00,0,1,1,0,22
68.97.166.204,images/89d29dfc-d6b6-427b-a872-2166fd4aac9b.png,2015-02-16 15:28:16.094098+00:00,0,0,0,1,23
68.97.166.204,images/a45c9ebe-574f-4622-8c13-b8f67e508b24.png,2015-02-16 15:28:20.219528+00:00,0,1,1,0,24
68.97.166.204,images/7132b528-7add-4efd-95d6-6b772f5f2990.png,2015-02-16 15:28:28.349674+00:00,0,1,1,0,25
68.97.166.204,images/9cdfd352-82c8-44e9-86a9-2acb9609bdb2.png,2015-02-16 15:28:32.164293+00:00,1,1,0,1,26
68.97.166.204,images/5c650be5-8737-405f-bd95-f534d1cac1b0.png,2015-02-16 15:28:35.654665+00:00,1,1,0,1,27
68.97.166.204,images/ef8593b2-a510-4edd-945d-89690a0ccb79.png,2015-02-16 15:28:39.965641+00:00,1,0,1,0,28
68.97.166.204,images/d83a4428-9f75-4d92-90e3-c042ffd8e7b9.png,2015-02-16 15:28:43.335965+00:00,1,1,0,1,29
71.90.43.25,images/046392f2-58f3-4137-a787-46e68e13ee23.png,2015-02-15 21:35:23.907144+00:00,0,1,1,0,0
71.90.43.25,images/25430120-d372-45d5-9f0d-85bc672aab84.png,2015-02-15 21:35:30.762880+00:00,1,1,0,1,1
71.90.43.25,images/69132ac1-fedb-4359-b961-d3109a794192.png,2015-02-15 21:35:35.537583+00:00,1,0,1,0,2
71.90.43.25,images/25401124-50ea-4f52-b30d-ba6fac9e1c14.png,2015-02-15 21:35:41.063901+00:00,1,0,1,0,3
71.90.43.25,images/ef8593b2-a510-4edd-945d-89690a0ccb79.png,2015-02-15 21:35:46.629463+00:00,0,0,0,1,4
71.90.43.25,images/438eb07c-92c1-4c9f-a898-d6ece6f14378.png,2015-02-15 21:35:51.541684+00:00,1,1,0,1,5
71.90.43.25,images/9cdfd352-82c8-44e9-86a9-2acb9609bdb2.png,2015-02-15 21:35:56.282840+00:00,1,1,0,1,6
71.90.43.25,images/fcf5e997-1bb3-4ed5-96e2-0003c726861d.png,2015-02-15 21:36:00.869960+00:00,0,0,0,1,7
71.90.43.25,images/2bf4c392-ce68-4522-a87e-ed709a71e670.png,2015-02-15 21:36:06.236506+00:00,0,0,0,1,8
71.90.43.25,images/5a4049c5-c7d5-4b58-a0e2-411957779087.png,2015-02-15 21:36:10.305061+00:00,0,0,0,1,9
71.90.43.25,images/fc6455a4-5841-415b-8fd6-0648ead74cdb.png,2015-02-15 21:36:14.182224+00:00,0,0,0,1,10
71.90.43.25,images/a9ec9b95-908a-48bd-852b-082d4c609a0f.png,2015-02-15 21:36:18.160038+00:00,0,0,0,1,11
71.90.43.25,images/0782340e-d30d-4a75-aeb7-6015eb794966.png,2015-02-15 21:36:22.961242+00:00,0,0,0,1,12
71.90.43.25,images/e36488a4-e53b-4483-bb05-cd4c716e7f75.png,2015-02-15 21:36:26.920994+00:00,0,1,1,0,13
71.90.43.25,images/c2eb196e-3b53-493c-ab1f-b2708be3fc2b.png,2015-02-15 21:36:31.909318+00:00,1,1,0,1,14
71.90.43.25,images/ebe2f9af-9146-45aa-a646-11baf01ac0dd.png,2015-02-15 21:36:36.518842+00:00,0,0,0,1,15
71.90.43.25,images/3c6f925a-21c4-483f-b40d-93128f61421b.png,2015-02-15 21:36:40.914502+00:00,1,1,0,1,16
71.90.43.25,images/44b2006d-ac52-48fb-aade-42d06f20d1ac.png,2015-02-15 21:36:45.054310+00:00,1,1,0,1,17
71.90.43.25,images/5eb7be52-bb09-4cf2-95bb-c77089a48b29.png,2015-02-15 21:36:49.379560+00:00,0,0,0,1,18
71.90.43.25,images/d44d4b10-49b5-476e-a340-68ce63fb63da.png,2015-02-15 21:36:53.583671+00:00,0,0,0,1,19
71.90.43.25,images/5c650be5-8737-405f-bd95-f534d1cac1b0.png,2015-02-15 21:36:57.768618+00:00,1,1,0,1,20
71.90.43.25,images/193e9ecf-aaf9-4aa4-a4e3-183253ca9245.png,2015-02-15 21:37:01.812685+00:00,1,1,0,1,21
71.90.43.25,images/3eb2f9eb-5c72-494d-8ac3-58de595dc679.png,2015-02-15 21:37:06.621292+00:00,1,1,0,1,22
71.90.43.25,images/8672a9c0-aa9d-4a6a-9ed0-4fd14281bd3c.png,2015-02-15 21:37:11.767883+00:00,0,0,0,1,23
71.90.43.25,images/3dfdf15b-47ba-490a-adb0-7187d5121933.png,2015-02-15 21:37:17.457894+00:00,0,0,0,1,24
71.90.43.25,images/660ac76d-93b3-4ce7-8a15-a3213e9103f5.png,2015-02-15 21:37:21.833921+00:00,0,0,0,1,25
71.90.43.25,images/6851d0a2-1a1b-4f31-8c50-a1038a324fbc.png,2015-02-15 21:37:26.152087+00:00,0,1,1,0,26
71.90.43.25,images/35475109-56b1-4d88-bbe6-3d0812200e5f.png,2015-02-15 21:37:30.599543+00:00,0,1,1,0,27
71.90.43.25,images/7f25e9c2-03eb-46e4-b182-a58421c7bb14.png,2015-02-15 21:37:35.213844+00:00,1,1,0,1,28
71.90.43.25,images/274117fe-41ad-43a2-8261-af5c5573d7c7.png,2015-02-15 21:37:39.234338+00:00,0,0,0,1,29
75.168.7.27,images/d44d4b10-49b5-476e-a340-68ce63fb63da.png,2015-02-15 19:40:17.721388+00:00,0,0,0,1,0
75.168.7.27,images/e77f50b3-7781-4b35-a677-839944ec54d8.png,2015-02-15 19:40:22.401901+00:00,1,1,0,1,1
75.168.7.27,images/6851d0a2-1a1b-4f31-8c50-a1038a324fbc.png,2015-02-15 19:40:26.089264+00:00,0,1,1,0,2
75.168.7.27,images/4b18cf32-85e5-4aad-9f1f-7ce5939bd76e.png,2015-02-15 19:40:29.871261+00:00,1,1,0,1,3
75.168.7.27,images/2b0c468e-131d-4001-9708-5522153f2f79.png,2015-02-15 19:40:33.634263+00:00,1,1,0,1,4
75.168.7.27,images/fb56f182-ee8a-4cca-8a1d-20d66672dac6.png,2015-02-15 19:40:37.549045+00:00,1,1,0,1,5
75.168.7.27,images/04a358a6-2e30-4210-99d8-5f3c1ae19312.png,2015-02-15 19:40:41.178569+00:00,1,0,1,0,6
75.168.7.27,images/034f9766-fde1-4928-b81b-6da366e00c2c.png,2015-02-15 19:40:45.755875+00:00,0,0,0,1,7
75.168.7.27,images/e9cb7a46-aa56-4992-ac98-62b6626ec54c.png,2015-02-15 19:40:50.884721+00:00,0,0,0,1,8
75.168.7.27,images/8382c37f-e00c-4df8-b4fd-fe316360ad0a.png,2015-02-15 19:40:54.925899+00:00,0,1,1,0,9
75.168.7.27,images/ecfc35e2-5f3a-4cf0-b601-77b431314607.png,2015-02-15 19:41:11.304769+00:00,0,0,0,1,10
75.168.7.27,images/614986e3-fbbc-492a-86d5-e8a489aeb7d5.png,2015-02-15 19:41:15.577469+00:00,0,0,0,1,11
75.168.7.27,images/35475109-56b1-4d88-bbe6-3d0812200e5f.png,2015-02-15 19:41:27.763592+00:00,0,1,1,0,12
75.168.7.27,images/5cf4d12a-02e2-448d-ba6c-19f445de3ec7.png,2015-02-15 19:41:35.619949+00:00,1,1,0,1,13
75.168.7.27,images/3dfdf15b-47ba-490a-adb0-7187d5121933.png,2015-02-15 19:41:39.707017+00:00,1,0,1,0,14
75.168.7.27,images/3eb2f9eb-5c72-494d-8ac3-58de595dc679.png,2015-02-15 19:41:50.577167+00:00,1,1,0,1,15
75.168.7.27,images/d76953e5-956c-473d-968d-d97d672ce3f0.png,2015-02-15 19:41:55.747764+00:00,0,0,0,1,16
75.168.7.27,images/afcc5aa4-fa22-4409-ba5c-138246e10394.png,2015-02-15 19:42:00.021391+00:00,1,1,0,1,17
75.168.7.27,images/a5096a31-b5a8-4c58-89f8-cca6f8e0eaf6.png,2015-02-15 19:42:04.057990+00:00,0,0,0,1,18
75.168.7.27,images/b2f47fd0-54d6-4573-ac3a-f27357a2b418.png,2015-02-15 19:42:07.904170+00:00,0,0,0,1,19
75.168.7.27,images/e3f7d456-2cb7-44d8-b131-56a89b37dcab.png,2015-02-15 19:42:12.520907+00:00,1,1,0,1,20
75.168.7.27,images/49707ebf-27d3-430e-a699-89d8589a818b.png,2015-02-15 19:42:21.822858+00:00,1,0,1,0,21
75.168.7.27,images/8a43f004-9360-4c81-9080-d0fa9ecd2fcf.png,2015-02-15 19:42:26.334241+00:00,0,0,0,1,22
75.168.7.27,images/9cd0d01e-72c5-4979-9b83-85fecefcb716.png,2015-02-15 19:42:30.104167+00:00,0,0,0,1,23
75.168.7.27,images/a6e79feb-36c8-4106-89cd-7316688eec54.png,2015-02-15 19:42:34.664115+00:00,1,1,0,1,24
75.168.7.27,images/c34da966-b2dc-4f73-9590-64f36fec53fd.png,2015-02-15 19:42:38.661156+00:00,0,0,0,1,25
75.168.7.27,images/814da3f7-09c5-4812-be93-340cfff08b52.png,2015-02-15 19:42:42.976176+00:00,1,1,0,1,26
75.168.7.27,images/c023394d-ce45-4899-8be1-1a7d7476eb32.png,2015-02-15 19:42:47.087800+00:00,0,0,0,1,27
75.168.7.27,images/26fb2a9b-beaf-4a0a-ac0d-4017f5693c25.png,2015-02-15 19:42:50.977075+00:00,0,0,0,1,28
75.168.7.27,images/6a8fec38-9aeb-493b-b3a0-d2202b12063c.png,2015-02-15 19:42:55.442702+00:00,0,0,0,1,29
76.17.14.151,images/046392f2-58f3-4137-a787-46e68e13ee23.png,2015-02-15 19:44:51.581874+00:00,0,1,1,0,0
76.17.14.151,images/35aa4a04-cfb7-41d1-9bdd-1b685afde6be.png,2015-02-15 19:44:57.437583+00:00,1,0,1,0,1
76.17.14.151,images/c023394d-ce45-4899-8be1-1a7d7476eb32.png,2015-02-15 19:45:01.899985+00:00,1,0,1,0,2
76.17.14.151,images/9cd0d01e-72c5-4979-9b83-85fecefcb716.png,2015-02-15 19:45:05.852050+00:00,0,0,0,1,3
76.17.14.151,images/19797ca9-087e-49f9-9e60-2bd10f5b93ac.png,2015-02-15 19:45:09.911498+00:00,0,1,1,0,4
76.17.14.151,images/a5096a31-b5a8-4c58-89f8-cca6f8e0eaf6.png,2015-02-15 19:45:13.994540+00:00,1,0,1,0,5
76.17.14.151,images/1b19be75-ac28-4bbf-ba75-8effc3a26502.png,2015-02-15 19:45:18.120685+00:00,0,0,0,1,6
76.17.14.151,images/5c650be5-8737-405f-bd95-f534d1cac1b0.png,2015-02-15 19:45:21.928200+00:00,0,1,1,0,7
76.17.14.151,images/a7070c51-3902-4fb5-9b03-2bb3cf3224eb.png,2015-02-15 19:45:25.870787+00:00,1,1,0,1,8
76.17.14.151,images/3dfdf15b-47ba-490a-adb0-7187d5121933.png,2015-02-15 19:45:29.441617+00:00,1,0,1,0,9
76.17.14.151,images/c4878371-6aaa-4b3b-9c08-b703598675a3.png,2015-02-15 19:45:33.241350+00:00,1,1,0,1,10
76.17.14.151,images/92909385-a1d6-41c1-9304-68a73e1a61bd.png,2015-02-15 19:45:37.041228+00:00,1,0,1,0,11
76.17.14.151,images/a828875b-1eed-4adf-8bc6-bc1d66873ea7.png,2015-02-15 19:45:40.934968+00:00,0,1,1,0,12
76.17.14.151,images/ebe2f9af-9146-45aa-a646-11baf01ac0dd.png,2015-02-15 19:45:44.968243+00:00,0,0,0,1,13
76.17.14.151,images/660ac76d-93b3-4ce7-8a15-a3213e9103f5.png,2015-02-15 19:45:49.129480+00:00,1,0,1,0,14
76.17.14.151,images/929c3be2-76a4-48c4-a84c-ad63b2fd0299.png,2015-02-15 19:45:52.730514+00:00,0,0,0,1,15
76.17.14.151,images/8672a9c0-aa9d-4a6a-9ed0-4fd14281bd3c.png,2015-02-15 19:45:56.257665+00:00,0,0,0,1,16
76.17.14.151,images/0782340e-d30d-4a75-aeb7-6015eb794966.png,2015-02-15 19:46:00.596517+00:00,1,0,1,0,17
76.17.14.151,images/89d29dfc-d6b6-427b-a872-2166fd4aac9b.png,2015-02-15 19:46:05.100764+00:00,1,0,1,0,18
76.17.14.151,images/d76953e5-956c-473d-968d-d97d672ce3f0.png,2015-02-15 19:46:08.656160+00:00,0,0,0,1,19
76.17.14.151,images/8077101b-ce7a-4b41-ab5b-0ee83e76039a.png,2015-02-15 19:46:12.081760+00:00,0,1,1,0,20
76.17.14.151,images/57ac68d2-2ad5-4cd6-a1a3-feb3e5778e20.png,2015-02-15 19:46:15.867508+00:00,0,1,1,0,21
76.17.14.151,images/193e9ecf-aaf9-4aa4-a4e3-183253ca9245.png,2015-02-15 19:46:19.299416+00:00,0,1,1,0,22
76.17.14.151,images/c34da966-b2dc-4f73-9590-64f36fec53fd.png,2015-02-15 19:46:23.374593+00:00,0,0,0,1,23
76.17.14.151,images/4b1261db-645e-45b1-a758-49c1b15d97ab.png,2015-02-15 19:46:26.818450+00:00,1,0,1,0,24
76.17.14.151,images/69132ac1-fedb-4359-b961-d3109a794192.png,2015-02-15 19:46:31.357467+00:00,1,0,1,0,25
76.17.14.151,images/1516f335-5a66-4d9e-9f67-67a3cc65a5ba.png,2015-02-15 19:46:35.179804+00:00,0,1,1,0,26
76.17.14.151,images/5f2caa82-6d05-41da-8245-bc40a74fab5a.png,2015-02-15 19:46:39.133624+00:00,1,0,1,0,27
76.17.14.151,images/6373ddcd-7115-4819-bc4b-f288ce1f9040.png,2015-02-15 19:46:42.917289+00:00,1,0,1,0,28
76.17.14.151,images/385ad8e7-88a9-44cc-8de6-57fa44353541.png,2015-02-15 19:46:46.774425+00:00,1,1,0,1,29
76.177.194.30,images/929c3be2-76a4-48c4-a84c-ad63b2fd0299.png,2015-02-15 19:31:42.208669+00:00,0,0,0,1,0
76.177.194.30,images/7132b528-7add-4efd-95d6-6b772f5f2990.png,2015-02-15 19:31:46.325876+00:00,0,1,1,0,1
76.177.194.30,images/dcdb91c1-d1d4-43a1-9484-e031568a360b.png,2015-02-15 19:31:50.649893+00:00,0,1,1,0,2
76.177.194.30,images/a5bf568c-f7a6-4055-9f75-28844df88239.png,2015-02-15 19:31:55.467957+00:00,1,0,1,0,3
76.177.194.30,images/88418132-8139-49ac-a7e9-e36003d22895.png,2015-02-15 19:31:58.942159+00:00,0,1,1,0,4
76.177.194.30,images/4c8ab231-130a-4123-bd89-7aeab934024f.png,2015-02-15 19:32:02.893559+00:00,1,0,1,0,5
76.177.194.30,images/9cd0d01e-72c5-4979-9b83-85fecefcb716.png,2015-02-15 19:32:07.000105+00:00,1,0,1,0,6
76.177.194.30,images/5d40c8d7-77fb-4d22-b876-f5268fee9699.png,2015-02-15 19:32:11.014390+00:00,1,1,0,1,7
76.177.194.30,images/c023394d-ce45-4899-8be1-1a7d7476eb32.png,2015-02-15 19:32:14.806380+00:00,0,0,0,1,8
76.177.194.30,images/8da9fdef-dbe9-4d91-9c64-7c280b506f50.png,2015-02-15 19:32:18.901529+00:00,0,0,0,1,9
76.177.194.30,images/c6441ae8-824d-4588-9711-04862593bd1e.png,2015-02-15 19:32:23.037022+00:00,0,0,0,1,10
76.177.194.30,images/2a842e9b-e3dc-4974-bfa2-7c4b094c0e96.png,2015-02-15 19:32:26.996737+00:00,0,1,1,0,11
76.177.194.30,images/e77f50b3-7781-4b35-a677-839944ec54d8.png,2015-02-15 19:32:30.882154+00:00,1,1,0,1,12
76.177.194.30,images/3c6f925a-21c4-483f-b40d-93128f61421b.png,2015-02-15 19:32:35.481339+00:00,1,1,0,1,13
76.177.194.30,images/26fb2a9b-beaf-4a0a-ac0d-4017f5693c25.png,2015-02-15 19:32:39.305116+00:00,1,0,1,0,14
76.177.194.30,images/6851d0a2-1a1b-4f31-8c50-a1038a324fbc.png,2015-02-15 19:32:43.262614+00:00,0,1,1,0,15
76.177.194.30,images/0782340e-d30d-4a75-aeb7-6015eb794966.png,2015-02-15 19:32:55.200496+00:00,1,0,1,0,16
76.177.194.30,images/d236fbad-5dd2-42ed-a506-8785e63ab1eb.png,2015-02-15 19:32:59.128592+00:00,1,0,1,0,17
76.177.194.30,images/04a358a6-2e30-4210-99d8-5f3c1ae19312.png,2015-02-15 19:33:03.347934+00:00,0,0,0,1,18
76.177.194.30,images/f6feff5e-1dbc-46d0-a5bb-ea5d4a25614f.png,2015-02-15 19:33:06.821597+00:00,0,1,1,0,19
76.177.194.30,images/a45c9ebe-574f-4622-8c13-b8f67e508b24.png,2015-02-15 19:33:10.501318+00:00,1,1,0,1,20
76.177.194.30,images/a7070c51-3902-4fb5-9b03-2bb3cf3224eb.png,2015-02-15 19:33:13.909604+00:00,1,1,0,1,21
76.177.194.30,images/5f2caa82-6d05-41da-8245-bc40a74fab5a.png,2015-02-15 19:33:17.790271+00:00,0,0,0,1,22
76.177.194.30,images/89d29dfc-d6b6-427b-a872-2166fd4aac9b.png,2015-02-15 19:33:21.209815+00:00,0,0,0,1,23
76.177.194.30,images/4b18cf32-85e5-4aad-9f1f-7ce5939bd76e.png,2015-02-15 19:33:25.373810+00:00,1,1,0,1,24
76.177.194.30,images/2b0c468e-131d-4001-9708-5522153f2f79.png,2015-02-15 19:33:29.148402+00:00,1,1,0,1,25
76.177.194.30,images/bb3ddb6f-1938-411e-81e7-116a65457d6e.png,2015-02-15 19:33:32.933980+00:00,0,0,0,1,26
76.177.194.30,images/614986e3-fbbc-492a-86d5-e8a489aeb7d5.png,2015-02-15 19:33:36.443967+00:00,1,0,1,0,27
76.177.194.30,images/19797ca9-087e-49f9-9e60-2bd10f5b93ac.png,2015-02-15 19:33:39.813131+00:00,0,1,1,0,28
76.177.194.30,images/a1ee5ac2-4b96-421d-90e9-83856442c529.png,2015-02-15 19:33:42.965825+00:00,1,1,0,1,29
76.88.39.68,images/35aa4a04-cfb7-41d1-9bdd-1b685afde6be.png,2015-02-15 19:29:50.041565+00:00,1,0,1,0,0
76.88.39.68,images/1516f335-5a66-4d9e-9f67-67a3cc65a5ba.png,2015-02-15 19:30:29.307716+00:00,0,1,1,0,1
76.88.39.68,images/660ac76d-93b3-4ce7-8a15-a3213e9103f5.png,2015-02-15 19:30:47.417339+00:00,0,0,0,1,2
76.88.39.68,images/25430120-d372-45d5-9f0d-85bc672aab84.png,2015-02-15 19:30:58.441859+00:00,0,1,1,0,3
76.88.39.68,images/193e9ecf-aaf9-4aa4-a4e3-183253ca9245.png,2015-02-15 19:31:05.542376+00:00,1,1,0,1,4
76.88.39.68,images/701ce881-ccb3-427f-960c-887216b59d51.png,2015-02-15 19:31:10.284030+00:00,1,1,0,1,5
76.88.39.68,images/dc3636dd-aeaf-400a-a405-47a0f275e081.png,2015-02-15 19:31:17.445515+00:00,1,1,0,1,6
76.88.39.68,images/a828875b-1eed-4adf-8bc6-bc1d66873ea7.png,2015-02-15 19:31:22.188927+00:00,1,1,0,1,7
76.88.39.68,images/385ad8e7-88a9-44cc-8de6-57fa44353541.png,2015-02-15 19:31:27.296042+00:00,0,1,1,0,8
76.88.39.68,images/8672a9c0-aa9d-4a6a-9ed0-4fd14281bd3c.png,2015-02-15 19:31:34.317856+00:00,1,0,1,0,9
76.88.39.68,images/7f25e9c2-03eb-46e4-b182-a58421c7bb14.png,2015-02-15 19:31:44.182782+00:00,0,1,1,0,10
98.162.218.161,images/5d40c8d7-77fb-4d22-b876-f5268fee9699.png,2015-02-15 19:21:06.455982+00:00,0,1,1,0,0
98.162.218.161,images/9cdfd352-82c8-44e9-86a9-2acb9609bdb2.png,2015-02-15 19:21:12.621906+00:00,1,1,0,1,1
98.162.218.161,images/046392f2-58f3-4137-a787-46e68e13ee23.png,2015-02-15 19:21:16.158463+00:00,1,1,0,1,2
98.162.218.161,images/4b1261db-645e-45b1-a758-49c1b15d97ab.png,2015-02-15 19:21:22.727914+00:00,1,0,1,0,3
98.162.218.161,images/58ab7539-d07d-48dc-be2b-968620c521db.png,2015-02-15 19:21:27.506235+00:00,0,0,0,1,4
98.162.218.161,images/5f2caa82-6d05-41da-8245-bc40a74fab5a.png,2015-02-15 19:21:30.925566+00:00,0,0,0,1,5
98.162.218.161,images/c4878371-6aaa-4b3b-9c08-b703598675a3.png,2015-02-15 19:21:36.257034+00:00,0,1,1,0,6
98.162.218.161,images/35475109-56b1-4d88-bbe6-3d0812200e5f.png,2015-02-15 19:21:40.781384+00:00,0,1,1,0,7
98.162.218.161,images/fb56f182-ee8a-4cca-8a1d-20d66672dac6.png,2015-02-15 19:21:52.466596+00:00,1,1,0,1,8
98.162.218.161,images/438eb07c-92c1-4c9f-a898-d6ece6f14378.png,2015-02-15 19:21:56.057459+00:00,1,1,0,1,9
98.162.218.161,images/2311a212-7495-4a4b-aadb-1606070effb8.png,2015-02-15 19:22:01.722830+00:00,0,1,1,0,10
98.162.218.161,images/a828875b-1eed-4adf-8bc6-bc1d66873ea7.png,2015-02-15 19:22:05.582182+00:00,0,1,1,0,11
98.162.218.161,images/c023394d-ce45-4899-8be1-1a7d7476eb32.png,2015-02-15 19:22:08.488919+00:00,1,0,1,0,12
98.162.218.161,images/ea8c0b63-5690-4a6d-a63d-c831301ceba7.png,2015-02-15 19:22:12.087705+00:00,1,0,1,0,13
